Variable Metric Three Operator Splitting

To minimize the sum $f + g + h$ of three convex functions when $f$ is differentiable with a Lipschitz-continuous gradient, we present a proximal algorithm, variable-metric three operator splitting (VMTOS), a generalization of the three operator splitting (TOS) scheme of Davis and Yin. We establish convergence guarantees by controlling changes in the metric. The smallest saddle-point residual among the first $k$ primal-dual iterates is $\tilde{O}(k^{-1/2})$. When $f$ and the convex conjugate $h^*$ are strongly convex and the accepted metrics and their inverses are uniformly bounded, the rate improves to $\tilde{O}(\beta^k)$ for some $\beta \in (0,1)$. We develop a practical Barzilai--Borwein update for diagonal metrics that satisfies our bound on metric changes. Under the same strong convexity assumptions, this update guarantees the required uniform metric bounds, yielding R-linear convergence. Numerical experiments on benchmark optimization problems show that VMTOS is competitive with other proximal algorithms.

==> data/certified-references-2026-09-28/e4_axis_atos.txt <==
kappa med lo hi nmiss
10 114 84 146 0
100 519 258 895 0
1000 2095 477 4404 0
10000 5852.5 1133 20000 3
100000 6126.5 1620 20000 4


==> data/certified-references-2026-09-28/e4_axis_tos.txt <==
kappa med lo hi nmiss
10 249 200 325 0
100 1106 550 1894 0
1000 4397.5 1017 9141 0
10000 20000 2364 20000 6
100000 20000 3462 20000 6


==> data/certified-references-2026-09-28/e4_axis_vmtosls.txt <==
kappa med lo hi nmiss
10 61 53 81 0
100 104 78 126 0
1000 139.5 73 264 0
10000 269 120 941 0
100000 326.5 125 809 0


==> data/certified-references-2026-09-28/e4_rot_atos.txt <==
kappa med lo hi nmiss
10 107 96 122 0
100 507.5 440 596 0
1000 1855 1615 2412 0
10000 4307 3923 5822 0
100000 6644 5056 8659 0


==> data/certified-references-2026-09-28/e4_rot_tos.txt <==
kappa med lo hi nmiss
10 237 221 272 0
100 1079 925 1253 0
1000 3881.5 3379 5087 0
10000 9035.5 8176 20000 2
100000 20000 20000 20000 10


==> data/certified-references-2026-09-28/e4_rot_vmtosls.txt <==
kappa med lo hi nmiss
10 97 87 111 0
100 455 388 544 0
1000 1505.5 1348 1990 0
10000 3270 2915 4419 0
100000 4731 3614 6137 0


==> data/certified-references-2026-09-28/fig_e1_convergence_atos.txt <==
iter oracle y
1 6 0.00037801270388938319
2 10 0.00028404934680696425
3 14 0.00022083153892267526
4 18 0.00017654180854199939
5 22 0.00014471665640394105
6 26 0.00012161606609693414
7 30 0.00010439323094795456
8 34 9.0836431294091094e-05
9 38 7.9867089379407195e-05
10 42 7.0882817545747466e-05
11 46 6.3412605265625023e-05
12 50 5.7126785966126947e-05
13 54 5.176736333661517e-05
14 58 4.7165068733130122e-05
15 62 4.3152880861466514e-05
16 66 3.9622676119147629e-05
17 70 3.6461019886705261e-05
18 74 3.3626865273200115e-05
19 78 3.1080236793952428e-05
20 82 2.878065890446239e-05
21 86 2.6692183876298757e-05
22 90 2.4799965487773881e-05
23 94 2.3079284115702801e-05
24 98 2.1517409223823309e-05
25 102 2.0091521286747984e-05
26 106 1.878611516336116e-05
27 110 1.7587893187134165e-05
28 114 1.6482063055390938e-05
29 118 1.5458380767682209e-05
30 122 1.4511804397653281e-05
31 126 1.3634879785263598e-05
32 130 1.2826022175014966e-05
33 134 1.2078226090679648e-05
34 138 1.1382132835464108e-05
35 142 1.0731645144494866e-05
36 146 1.0123720518523295e-05
37 150 9.5540571769530597e-06
38 154 9.0218721612620179e-06
39 158 8.5235658882276002e-06
40 162 8.0557056407588203e-06
41 166 7.6173887663101744e-06
42 170 7.2061319510655568e-06
43 174 6.820737575888188e-06
44 178 6.45968360679753e-06
45 182 6.1208144202504076e-06
46 186 5.8030634935757529e-06
47 190 5.5044967017909502e-06
48 194 5.2239435506921579e-06
49 198 4.9602226214762063e-06
50 202 4.7136449488311757e-06
51 206 4.483534841189915e-06
52 210 4.2670772270402339e-06
53 214 4.0633469316164331e-06
54 218 3.8719300984586656e-06
55 222 3.6924641847460237e-06
56 226 3.5235879027604712e-06
57 230 3.3653577153620007e-06
58 234 3.216718193368092e-06
59 238 3.0772662764326968e-06
60 242 2.9465230930106831e-06
61 246 2.8237967060176078e-06
62 250 2.7082956712316271e-06
63 254 2.5990160145301959e-06
64 258 2.4963176518943464e-06
65 262 2.3995429892718083e-06
66 266 2.3084571996411729e-06
67 270 2.2224894728815015e-06
68 274 2.1410590744969654e-06
69 278 2.0640593726832107e-06
70 282 1.9913619525097844e-06
71 286 1.9229987911780739e-06
72 290 1.8586372535099348e-06
73 294 1.7999075868680992e-06
74 298 1.7511104758127985e-06
75 306 1.7128505275770166e-06
76 310 1.6834331939414605e-06
77 314 1.6563710717585016e-06
78 318 1.6300849094932604e-06
79 322 1.6043200509425085e-06
80 326 1.5790782405456829e-06
81 330 1.5543432505065448e-06
82 334 1.5299734639240635e-06
83 338 1.5060165144854931e-06
84 342 1.4824318017910407e-06
85 346 1.4591831015991394e-06
86 350 1.4362826002702727e-06
87 354 1.4137539068091123e-06
88 358 1.3916073306411138e-06
89 362 1.3697944986225914e-06
90 366 1.3483061666258481e-06
91 370 1.3271667639018974e-06
92 374 1.3064892605533113e-06
93 378 1.2862591906497669e-06
94 382 1.2663712378120912e-06
95 386 1.2468861164578288e-06
96 390 1.2277695822162724e-06
97 394 1.2090453111538012e-06
98 398 1.1905994255410821e-06
99 402 1.1724450909874666e-06
100 406 1.1546030150743817e-06
101 410 1.1371502670318755e-06
102 414 1.1201536786989443e-06
103 418 1.1034410126840532e-06
104 422 1.0869924127242139e-06
105 426 1.0708100532058586e-06
106 430 1.0549036815322272e-06
107 434 1.0393328302521043e-06
108 438 1.0241735338887687e-06
109 442 1.0098933300816154e-06
110 446 9.9771023805254386e-07
111 454 9.8730809599011639e-07
112 458 9.7931638099914207e-07
113 462 9.7190552525832344e-07
114 466 9.6456095258014712e-07
115 470 9.5722060540342741e-07
116 474 9.4988760899031614e-07
117 478 9.4253345329064495e-07
118 482 9.3515085558084785e-07
119 486 9.2775396004849909e-07
120 490 9.2033136227415953e-07
121 494 9.1288461093177187e-07
122 498 9.0541136177299112e-07
123 502 8.9790346759821055e-07
124 506 8.9037301514629363e-07
125 510 8.8284743943759847e-07
126 514 8.7531648036182322e-07
127 518 8.677788852893845e-07
128 522 8.6023989562955662e-07
129 526 8.5266586362823994e-07
130 530 8.4508795292223178e-07
131 534 8.3749460163984215e-07
132 538 8.2993809095949202e-07
133 542 8.2242803705807841e-07
134 546 8.1487995962174448e-07
135 550 8.0730961709765266e-07
136 554 7.9972610736230573e-07
137 558 7.9211977499345228e-07
138 562 7.8450155332000766e-07
139 566 7.7686883543332072e-07
140 570 7.6920527409790478e-07
141 574 7.6150921953661434e-07
142 578 7.537880038878884e-07
143 582 7.4606261999069521e-07
144 586 7.3830446777145558e-07
145 590 7.3051341199399706e-07
146 594 7.2271271676538135e-07
147 598 7.1489297590152698e-07
148 602 7.0716259598219286e-07
149 606 6.9961820571791158e-07
150 610 6.9342561818962396e-07
151 618 6.8789645659476501e-07
152 622 6.8358690209203842e-07
153 626 6.7944655258803367e-07
154 630 6.753827592938757e-07
155 634 6.7130562782916776e-07
156 638 6.6719426245858267e-07
157 642 6.6305196289885831e-07
158 646 6.5886898064838072e-07
159 650 6.5463374142230601e-07
160 654 6.5035839823618139e-07
161 658 6.4606328482656678e-07
162 662 6.4172821768636552e-07
163 666 6.3736869050109935e-07
164 670 6.3295778701337252e-07
165 674 6.285030346037403e-07
166 678 6.2401219620024712e-07
167 682 6.1948023936968515e-07
168 686 6.1490206272860238e-07
169 690 6.1027261448903773e-07
170 694 6.0559858266199681e-07
171 698 6.0088366896540166e-07
172 702 5.9613333199080916e-07
173 706 5.913404051685965e-07
174 710 5.865179065250166e-07
175 714 5.8165729939996777e-07
176 718 5.7679324682256342e-07
177 722 5.7187756101869974e-07
178 726 5.6701976188462071e-07
179 730 5.6224850815397882e-07
180 734 5.5815434760389351e-07
181 742 5.5439783215081497e-07
182 746 5.5170914727925192e-07
183 750 5.4911129389759081e-07
184 754 5.4649871768105354e-07
185 758 5.4385099510692118e-07
186 762 5.4117417751865715e-07
187 766 5.3845799848690197e-07
188 770 5.3570479113291548e-07
189 774 5.3291329420052336e-07
190 778 5.300866138588904e-07
191 782 5.2722336093908324e-07
192 786 5.2432521735217735e-07
193 790 5.2138462638852271e-07
194 794 5.1840704801749179e-07
195 798 5.1538476966803232e-07
196 802 5.1231946597625665e-07
197 806 5.0921434928416388e-07
198 810 5.0606838267358981e-07
199 814 5.0287975626619083e-07
200 818 4.9967149990599969e-07
201 822 4.9641933561517247e-07
202 826 4.9314158224806615e-07
203 830 4.8980122021955998e-07
204 834 4.8642655736431713e-07
205 838 4.8301177016908937e-07
206 842 4.7954735760558109e-07
207 846 4.7605362089695652e-07
208 850 4.7250820365311993e-07
209 854 4.6893320739352107e-07
210 858 4.6531627653698859e-07
211 862 4.6166718341139652e-07
212 866 4.5798191977635551e-07
213 870 4.5425563782902624e-07
214 874 4.504897575737244e-07
215 878 4.4668926623830438e-07
216 882 4.428477579642849e-07
217 886 4.3895836203206263e-07
218 890 4.3503074980219496e-07
219 894 4.3106505987637965e-07
220 898 4.2708056662521082e-07
221 902 4.2307395170134611e-07
222 906 4.1914630308863975e-07
223 910 4.1542353498069422e-07
224 916 4.1296777464971228e-07
225 922 4.1029195682470702e-07
226 926 4.0805463458341081e-07
227 930 4.0586925890337491e-07
228 934 4.037080273322987e-07
229 938 4.0153273676771132e-07
230 942 3.9933545452984007e-07
231 946 3.9712005815383611e-07
232 950 3.9486559020086595e-07
233 954 3.9258903176967679e-07
234 958 3.9027720071226554e-07
235 962 3.8794459418297681e-07
236 966 3.8557529242531378e-07
237 970 3.8317953742624581e-07
238 974 3.8075564258514354e-07
239 978 3.7830541737410682e-07
240 982 3.7582332499466971e-07
241 986 3.733088854387451e-07
242 990 3.7076607403668783e-07
243 994 3.6818262596209655e-07
244 998 3.6558218556187974e-07
245 1002 3.6294299092081019e-07
246 1006 3.6028310816614709e-07
247 1010 3.575863919070762e-07
248 1014 3.5493289033155015e-07
249 1018 3.5230038966620627e-07
250 1022 3.4997776403997091e-07
251 1030 3.4791390376700847e-07
252 1034 3.4643842385845171e-07
253 1038 3.4498816848809886e-07
254 1042 3.4352614429451224e-07
255 1046 3.4204549830433634e-07
256 1050 3.4054513136131703e-07
257 1054 3.3901429402822825e-07
258 1058 3.3747282549152363e-07
259 1062 3.3589818968699002e-07
260 1066 3.3430681968882899e-07
261 1070 3.3269274442122414e-07
262 1074 3.3106075830702853e-07
263 1078 3.2941002939898686e-07
264 1082 3.2773937281024498e-07
265 1086 3.2605036072636089e-07
266 1090 3.2433483086607164e-07
267 1094 3.2259922672671153e-07
268 1098 3.2083030506406247e-07
269 1102 3.1903925562237231e-07
270 1106 3.1722533757206489e-07
271 1110 3.1538799919324651e-07
272 1114 3.1351951229633204e-07
273 1118 3.1162522603719315e-07
274 1122 3.0971284463441262e-07
275 1126 3.0778041237965153e-07
276 1130 3.0582097321059638e-07
277 1134 3.03839707135497e-07
278 1138 3.0183327176322444e-07
279 1142 2.998053072348085e-07
280 1146 2.977507862381445e-07
281 1150 2.956765771965697e-07
282 1154 2.9357201699220397e-07
283 1158 2.9144072241069027e-07
284 1162 2.8928757662022395e-07
285 1166 2.8711299875408136e-07
286 1170 2.8490898485524154e-07
287 1174 2.8268449280148283e-07
288 1178 2.8042361189473794e-07
289 1182 2.7814514709774539e-07
290 1186 2.7582842785025492e-07
291 1190 2.7352675268260062e-07
292 1194 2.71211008777994e-07
293 1198 2.6913187744879957e-07
294 1204 2.6748161804085706e-07
295 1210 2.6606408522948741e-07
296 1214 2.6466019501196975e-07
297 1218 2.633843817593738e-07
298 1222 2.6211532518415767e-07
299 1226 2.6083960594423474e-07
300 1230 2.5954111361021881e-07
301 1234 2.5822686924544418e-07
302 1238 2.5689515677622336e-07
303 1242 2.5554569332765519e-07
304 1246 2.5417825844484788e-07
305 1250 2.5278716897966007e-07
306 1254 2.5138029851746443e-07
307 1258 2.4995374735338487e-07
308 1262 2.4850652094865802e-07
309 1266 2.4704240291617095e-07
310 1270 2.4555724614723799e-07
311 1274 2.4405141518492631e-07
312 1278 2.4252540115396003e-07
313 1282 2.4098115842263296e-07
314 1286 2.3941152769634428e-07
315 1290 2.3782145460964876e-07
316 1294 2.3620897870659925e-07
317 1298 2.3457413195054727e-07
318 1302 2.3291937774301964e-07
319 1306 2.3124009266673835e-07
320 1310 2.2953548232580598e-07
321 1314 2.2782115045817328e-07
322 1318 2.2608478063297046e-07
323 1322 2.2439401333985854e-07
324 1326 2.2276965568530169e-07
325 1332 2.2155561612902902e-07
326 1336 2.2017471773384786e-07
327 1340 2.1891083348195407e-07
328 1346 2.1769082911853054e-07
329 1350 2.1668600575741424e-07
330 1354 2.1570489737690444e-07
331 1358 2.1471873828496712e-07
332 1362 2.1371958160603254e-07
333 1366 2.1271108392630524e-07
334 1370 2.1168435925733341e-07
335 1374 2.1064283082111616e-07
336 1378 2.095840961665796e-07
337 1382 2.085104387706409e-07
338 1386 2.0742242327970853e-07
339 1390 2.0631570990042203e-07
340 1394 2.0519402448999552e-07
341 1398 2.0405204901545697e-07
342 1402 2.0289913806595956e-07
343 1406 2.0172911963801357e-07
344 1410 2.0053620104402322e-07
345 1414 1.9933055280990222e-07
346 1418 1.9810316509342286e-07
347 1422 1.9686454863819391e-07
348 1426 1.9561091931597271e-07
349 1430 1.9433014966554002e-07
350 1434 1.9303881207772996e-07
351 1438 1.9172345557917515e-07
352 1442 1.9038908624530785e-07
353 1446 1.8904270037396431e-07
354 1450 1.8768204687404928e-07
355 1454 1.8629541416905158e-07
356 1458 1.8489352964048338e-07
357 1462 1.8347172420958935e-07
358 1466 1.8203003593445852e-07
359 1470 1.8056980791900097e-07
360 1474 1.7908634206031416e-07
361 1478 1.7759223339722446e-07
362 1482 1.7607809980447225e-07
363 1486 1.7458771846263003e-07
364 1490 1.731293486947769e-07
365 1496 1.7212576671680342e-07
366 1500 1.7101535817739893e-07
367 1506 1.7009495103678947e-07
368 1510 1.691863093073368e-07
369 1514 1.6834367197417965e-07
370 1518 1.6750530183492477e-07
371 1522 1.6665735596029907e-07
372 1526 1.6579890897803339e-07
373 1530 1.6492795575257244e-07
374 1534 1.6404304035533275e-07
375 1538 1.6314942926069453e-07
376 1542 1.6224606426707725e-07
377 1546 1.6133357131408571e-07
378 1550 1.6040910350064716e-07
379 1554 1.5947211036813382e-07
380 1558 1.5852557649159661e-07
381 1562 1.5756080087820596e-07
382 1566 1.5658283653726655e-07
383 1570 1.5559099139336959e-07
384 1574 1.5458770926657944e-07
385 1578 1.5356620204556413e-07
386 1582 1.525330454110305e-07
387 1586 1.5148855148107048e-07
388 1590 1.5043017075605424e-07
389 1594 1.4935692261709951e-07
390 1598 1.4826802415319096e-07
391 1602 1.4716813711736444e-07
392 1606 1.46049025205e-07
393 1610 1.4493244646050327e-07
394 1614 1.4379301441684108e-07
395 1618 1.4272914666259489e-07
396 1622 1.4173536932676978e-07
397 1630 1.4097362391051101e-07
398 1634 1.4025027939628003e-07
399 1638 1.3963097489412864e-07
400 1642 1.3901448603773457e-07
401 1646 1.3839282824002632e-07
402 1650 1.3776225816825788e-07
403 1654 1.3712126957421115e-07
404 1658 1.3646997888066823e-07
405 1662 1.3580973137259314e-07
406 1666 1.351407728445959e-07
407 1670 1.3446039871300255e-07
408 1674 1.3377040023311753e-07
409 1678 1.3306789541225321e-07
410 1682 1.3235407434229178e-07
411 1686 1.3162972826855687e-07
412 1690 1.3090048419622148e-07
413 1694 1.3015578567665699e-07
414 1698 1.2939888012047704e-07
415 1702 1.2863202790961444e-07
416 1706 1.2785449554301998e-07
417 1710 1.2706482370749782e-07
418 1714 1.2626733564699908e-07
419 1718 1.2546055787977995e-07
420 1722 1.2464089776287859e-07
421 1726 1.2380775860294597e-07
422 1730 1.2296262748568444e-07
423 1734 1.2210450955381705e-07
424 1738 1.2123463282514948e-07
425 1742 1.2035388296764063e-07
426 1746 1.1945975286219652e-07
427 1750 1.1855252953565948e-07
428 1754 1.1763335830229381e-07
429 1758 1.1671088239560797e-07
430 1762 1.1576622006967236e-07
431 1766 1.1481010281430672e-07
432 1770 1.1384489542964644e-07
433 1774 1.1287826258767859e-07
434 1778 1.1188693559664014e-07
435 1782 1.1090050328214233e-07
436 1786 1.0990124350612501e-07
437 1790 1.0905330516559649e-07
438 1798 1.0837864518376383e-07
439 1802 1.0784736285264127e-07
440 1806 1.072872516067003e-07
441 1810 1.0674763248127328e-07
442 1814 1.0620207976559619e-07
443 1818 1.0564972873367269e-07
444 1822 1.0508976730013119e-07
445 1826 1.0452271696627765e-07
446 1830 1.0394648978307216e-07
447 1834 1.033602350457131e-07
448 1838 1.0276572762099709e-07
449 1842 1.0216633549116223e-07
450 1846 1.0155347326617301e-07
451 1850 1.009324316542768e-07
452 1854 1.003064250088871e-07
453 1858 9.9669854354127738e-08
454 1862 9.9024038055198999e-08
455 1866 9.8371118665763905e-08
456 1870 9.7708338877586166e-08
457 1874 9.7038285795988148e-08
458 1878 9.6355918026440146e-08
459 1882 9.5666432679106108e-08
460 1886 9.4959444475095902e-08
461 1890 9.4252395889558547e-08
462 1894 9.3524939309853945e-08
463 1898 9.2812408642142343e-08
464 1902 9.2071928319257897e-08
465 1906 9.1375174260174248e-08
466 1910 9.0665293926504572e-08
467 1916 9.019290374441002e-08
468 1920 8.9576048355683425e-08
469 1924 8.9066886952239597e-08
470 1928 8.847656841850945e-08
471 1934 8.7996313357822623e-08
472 1938 8.7536230225045574e-08
473 1942 8.710935862095418e-08
474 1946 8.6685695502132822e-08
475 1950 8.6255629411454942e-08
476 1954 8.5820549286141272e-08
477 1958 8.538041629584083e-08
478 1962 8.4933127671706254e-08
479 1966 8.4478742910618402e-08
480 1970 8.4018285677160179e-08
481 1974 8.3549497034503893e-08
482 1978 8.3074687417815383e-08
483 1982 8.2593631323859808e-08
484 1986 8.210749698088036e-08
485 1990 8.1611299652358308e-08
486 1994 8.1107001522077482e-08
487 1998 8.0597209052481798e-08
488 2002 8.0080058237588253e-08
489 2006 7.955537590999424e-08
490 2010 7.9023975854418064e-08
491 2014 7.8484483278834678e-08
492 2018 7.7936897459398948e-08
493 2022 7.7381457608410068e-08
494 2026 7.6821820462118948e-08
495 2030 7.6254691380513121e-08
496 2034 7.5678179864777982e-08
497 2038 7.5095318242420499e-08
498 2042 7.4502637849274219e-08
499 2046 7.3903226494167805e-08
500 2050 7.3292683328299417e-08
501 2054 7.2677250623211707e-08
502 2058 7.2051650792755357e-08
503 2062 7.1425787266469275e-08
504 2066 7.0786467369806494e-08
505 2070 7.0193653649578911e-08
506 2074 6.9659688224714277e-08
507 2082 6.9251971981612789e-08
508 2086 6.8817027248458181e-08
509 2090 6.8458338455454405e-08
510 2094 6.8107598177256111e-08
511 2098 6.7753512236644424e-08
512 2102 6.7395309578703297e-08
513 2106 6.7033161955321733e-08
514 2110 6.666851907291596e-08
515 2114 6.6295724052128795e-08
516 2118 6.5916823919492606e-08
517 2122 6.5536909476133737e-08
518 2126 6.5146259306892537e-08
519 2130 6.4750165493004685e-08
520 2134 6.4349102854676561e-08
521 2138 6.3943897201576296e-08
522 2142 6.3528892148206299e-08
523 2146 6.310911057775915e-08
524 2150 6.268260660798845e-08
525 2154 6.225031120495665e-08
526 2158 6.1816440951364441e-08
527 2162 6.1370758193984067e-08
528 2166 6.0920219962566857e-08
529 2170 6.0468433269861989e-08
530 2174 6.0004055436288725e-08
531 2178 5.9533967779347069e-08
532 2182 5.90646482049901e-08
533 2186 5.8586042203445177e-08
534 2190 5.8099578124462467e-08
535 2194 5.7607879827511359e-08
536 2198 5.7108565830319606e-08
537 2202 5.6605382160131425e-08
538 2206 5.6099547999559365e-08
539 2210 5.5600796614406225e-08
540 2214 5.511612116969293e-08
541 2220 5.4780215909586123e-08
542 2224 5.4391159008015547e-08
543 2228 5.4048465185106955e-08
544 2234 5.3690860293808938e-08
545 2238 5.3398771111312071e-08
546 2242 5.3112542762711175e-08
547 2246 5.2827198187131526e-08
548 2250 5.2540398790629163e-08
549 2254 5.2251479943090057e-08
550 2258 5.1956324493955789e-08
551 2262 5.165642351840012e-08
552 2266 5.1352398835822423e-08
553 2270 5.1043668587511823e-08
554 2274 5.0731052507485585e-08
555 2278 5.0413184496250288e-08
556 2282 5.0091474593149585e-08
557 2286 4.9764141257524039e-08
558 2290 4.9431967434168259e-08
559 2294 4.9097692684754751e-08
560 2298 4.8756530873741518e-08
561 2302 4.8412572944999621e-08
562 2306 4.8062958169468534e-08
563 2310 4.7707706562496989e-08
564 2314 4.7350098806494157e-08
565 2318 4.6988460374556909e-08
566 2322 4.6621345491938033e-08
567 2326 4.624920627029929e-08
568 2330 4.5872356297978511e-08
569 2334 4.5490671568151549e-08
570 2338 4.5103083867688759e-08
571 2342 4.4714582803595754e-08
572 2346 4.4317865260408898e-08
573 2350 4.3920358015345339e-08
574 2354 4.352029875631342e-08
575 2358 4.3157809964449095e-08
576 2364 4.2848857364959736e-08
577 2368 4.2580806308342294e-08
578 2372 4.2266677635749615e-08
579 2376 4.1998209717200101e-08
580 2382 4.1701507946013006e-08
581 2386 4.1462226349607691e-08
582 2390 4.1230033989277433e-08
583 2394 4.0999181793171396e-08
584 2398 4.0766700932958518e-08
585 2402 4.0531821848263681e-08
586 2406 4.0292559664480477e-08
587 2410 4.0049316872961683e-08
588 2414 3.9803339458939353e-08
589 2418 3.9552658269417901e-08
590 2422 3.9299622631236368e-08
591 2426 3.9043845613226108e-08
592 2430 3.8784253559618048e-08
593 2434 3.8517463828873049e-08
594 2438 3.8249960427345356e-08
595 2442 3.7978031322203635e-08
596 2446 3.7703916835210794e-08
597 2450 3.7422800219295526e-08
598 2454 3.7138957947492539e-08
599 2458 3.6851420500924252e-08
600 2462 3.6559317639027399e-08
601 2466 3.6264425650890603e-08
602 2470 3.5963936075530136e-08
603 2474 3.5659221190417794e-08
604 2478 3.5352471655681189e-08
605 2482 3.5040703101332706e-08
606 2486 3.4724119594371273e-08
607 2490 3.4406467115486904e-08
608 2494 3.408206693126802e-08
609 2498 3.3757788121258883e-08
610 2502 3.3427606807261733e-08
611 2506 3.3120358777067281e-08
612 2510 3.2819763234854006e-08
613 2518 3.2622432676038559e-08
614 2522 3.2407862485109146e-08
615 2526 3.2226532131127884e-08
616 2530 3.2047765022935341e-08
617 2534 3.186702816023481e-08
618 2538 3.1684080808654632e-08
619 2542 3.1500249547990494e-08
620 2546 3.1311699840020576e-08
621 2550 3.1119360617455187e-08
622 2554 3.0925344135247046e-08
623 2558 3.0728292382696801e-08
624 2562 3.0529522381114543e-08
625 2566 3.0326860802144409e-08
626 2570 3.0120661309855051e-08
627 2574 2.9912118921534195e-08
628 2578 2.9700978912366142e-08
629 2582 2.9488986538399508e-08
630 2586 2.9269449863706271e-08
631 2590 2.9048461399824526e-08
632 2594 2.8826525888376647e-08
633 2598 2.8600421072606576e-08
634 2602 2.8372497486950017e-08
635 2606 2.8140025792252386e-08
636 2610 2.7908757102964988e-08
637 2614 2.7670664102909906e-08
638 2618 2.7429700629168978e-08
639 2622 2.718592393617999e-08
640 2626 2.6938816146774605e-08
641 2630 2.6688830265920515e-08
642 2634 2.6436297252864883e-08
643 2638 2.6181858034657521e-08
644 2642 2.5923209780917635e-08
645 2646 2.5662512614341972e-08
646 2650 2.5397269448458572e-08
647 2654 2.5129513851389444e-08
648 2658 2.4855652474856017e-08
649 2662 2.4592068707503084e-08
650 2666 2.4320355750518373e-08
651 2670 2.4116930970290337e-08
652 2678 2.3901429041614191e-08
653 2682 2.3752214622223807e-08
654 2686 2.3593434558859399e-08
655 2690 2.3444600641776179e-08
656 2694 2.3295080497576161e-08
657 2698 2.314493388072377e-08
658 2702 2.2990701255527471e-08
659 2706 2.2836156687960044e-08
660 2710 2.2679670731899527e-08
661 2714 2.2519768906821533e-08
662 2718 2.2357186115887136e-08
663 2722 2.2192216073035529e-08
664 2726 2.2025201647255358e-08
665 2730 2.185589080251928e-08
666 2734 2.1684005735607076e-08
667 2738 2.1509683604241753e-08
668 2742 2.1334071510007581e-08
669 2746 2.1154949535696518e-08
670 2750 2.0977536275547999e-08
671 2754 2.0791533639312058e-08
672 2758 2.0605075360711256e-08
673 2762 2.0417592775160634e-08
674 2766 2.0225831627112735e-08
675 2770 2.0033634294607855e-08
676 2774 1.98373843191386e-08
677 2778 1.964430246998446e-08
678 2782 1.9440523884923178e-08
679 2786 1.923919414750427e-08
680 2790 1.9035204700276823e-08
681 2794 1.8838661396619884e-08
682 2798 1.8637042569603853e-08
683 2804 1.8506091987233079e-08
684 2808 1.8338781717305897e-08
685 2812 1.8199470523104758e-08
686 2816 1.8038866194041521e-08
687 2820 1.7901838952672321e-08
688 2826 1.7752752521765295e-08
689 2830 1.7630463831936827e-08
690 2834 1.7512825283829815e-08
691 2838 1.7396165114320221e-08
692 2842 1.7277665958591852e-08
693 2846 1.7157604052406742e-08
694 2850 1.7036398493129991e-08
695 2854 1.6913703711456056e-08
696 2858 1.6789419660254814e-08
697 2862 1.6663781227155174e-08
698 2866 1.6535338024318148e-08
699 2870 1.6408215133263068e-08
700 2874 1.6277254006851678e-08
701 2878 1.6144719452138832e-08
702 2882 1.6009904735962223e-08
703 2886 1.5873434720793816e-08
704 2890 1.5736695548620205e-08
705 2894 1.5601762336660597e-08
706 2898 1.5459713172323743e-08
707 2902 1.5318976665467093e-08
708 2906 1.5176188562830838e-08
709 2910 1.5032969848176355e-08
710 2914 1.4886482158298116e-08
711 2918 1.473929111636407e-08
712 2922 1.4589573578305829e-08
713 2926 1.4438732124918429e-08
714 2930 1.428601722095067e-08
715 2934 1.4132650694064792e-08
716 2938 1.3978454384702221e-08
717 2942 1.3826095908636047e-08
718 2946 1.3668141853128113e-08
719 2950 1.3536365687780215e-08
720 2956 1.3409859092353726e-08
721 2960 1.3318578504115675e-08
722 2964 1.3187849661423048e-08
723 2970 1.3090646948166227e-08
724 2974 1.2989308194913601e-08
725 2978 1.290036019438596e-08
726 2982 1.2812585537598604e-08
727 2986 1.272459195367085e-08
728 2990 1.2635653022952204e-08
729 2994 1.2545335646154963e-08
730 2998 1.2453730470517869e-08
731 3002 1.2361053125191623e-08
732 3006 1.2267185627203912e-08
733 3010 1.2171854155390138e-08
734 3014 1.20762285848805e-08
735 3018 1.1978940339779112e-08
736 3022 1.1880228348771432e-08
737 3026 1.1778680262085328e-08
738 3030 1.1679923089590193e-08
739 3034 1.1575744717088903e-08
740 3038 1.147239111633672e-08
741 3042 1.1368001362820928e-08
742 3046 1.126285159110557e-08
743 3050 1.1155695656153546e-08
744 3054 1.1047084928219037e-08
745 3058 1.0937912576688896e-08
746 3062 1.0827833506335569e-08
747 3066 1.0716376762976642e-08
748 3070 1.0603940516733139e-08
749 3074 1.0490054819981118e-08
750 3078 1.0373998144173746e-08
751 3082 1.0256591541922689e-08
752 3086 1.0139717460891051e-08
753 3090 1.0022526674959141e-08
754 3094 9.9024034618032473e-09
755 3098 9.7904526370856492e-09
756 3102 9.6841135555972416e-09
757 3110 9.6147166460433571e-09
758 3114 9.5366105908140596e-09
759 3118 9.4712146379247072e-09
760 3122 9.4075850980603201e-09
761 3126 9.3440117531543213e-09
762 3130 9.2802012901881166e-09
763 3134 9.2155699308992605e-09
764 3138 9.1485543706169316e-09
765 3142 9.0807901503344048e-09
766 3146 9.0133365610876778e-09
767 3150 8.9458018649905211e-09
768 3154 8.8768524831788537e-09
769 3158 8.8053963794888779e-09
770 3162 8.7336083203766182e-09
771 3166 8.6611900522251415e-09
772 3170 8.5879250067274961e-09
773 3174 8.5137355053948714e-09
774 3178 8.4385675587474323e-09
775 3182 8.3623326227567735e-09
776 3186 8.2850725134735374e-09
777 3190 8.2068471216976071e-09
778 3194 8.1276918964532392e-09
779 3198 8.0485225949070339e-09
780 3202 7.96786542674745e-09
781 3206 7.8853805812114259e-09
782 3210 7.8025419511785694e-09
783 3214 7.7187011330713296e-09
784 3218 7.6343800488665246e-09
785 3222 7.5497801640822272e-09
786 3226 7.4633145271992815e-09
787 3230 7.3767938818884761e-09
788 3234 7.2874903298219854e-09
789 3238 7.1999876705584675e-09
790 3242 7.1111052979779855e-09
791 3246 7.0225036050086282e-09
792 3250 6.9311733860587608e-09
793 3254 6.8456816940080691e-09
794 3258 6.7577072269680725e-09
795 3264 6.7040430954494186e-09
796 3268 6.6327052876587607e-09
797 3274 6.579700351449766e-09
798 3278 6.5213126224388554e-09
799 3282 6.470486663114295e-09
800 3286 6.4211410866235022e-09
801 3290 6.3720878203146929e-09
802 3294 6.3211961345779351e-09
803 3298 6.2712800977800544e-09
804 3302 6.2190782196026116e-09
805 3306 6.1711292451480912e-09
806 3310 6.1192262593745142e-09
807 3314 6.0661380768712249e-09
808 3318 6.0130803570197696e-09
809 3322 5.9596749210116042e-09
810 3326 5.9069512709189706e-09
811 3330 5.8528801549904933e-09
812 3334 5.7982989441439833e-09
813 3338 5.7435315959459593e-09
814 3342 5.687061283702012e-09
815 3346 5.6303666123478933e-09
816 3350 5.5728837078645791e-09
817 3354 5.5150452065769739e-09
818 3358 5.45712495460369e-09
819 3362 5.3982118573971936e-09
820 3366 5.3385510272401079e-09
821 3370 5.2794606953964786e-09
822 3374 5.2188734989317654e-09
823 3378 5.1620757894729665e-09
824 3382 5.1022603845769977e-09
825 3386 5.0489917368918782e-09
826 3392 4.9994416827576195e-09
827 3396 4.9588856980985003e-09
828 3400 4.9103685675710167e-09
829 3404 4.8674861919242747e-09
830 3408 4.8214627294407088e-09
831 3412 4.7789639481224822e-09
832 3416 4.7334358317240805e-09
833 3422 4.6946823893625315e-09
834 3426 4.6549381478681805e-09
835 3430 4.6188587389806973e-09
836 3434 4.585435247662826e-09
837 3438 4.5515198930597933e-09
838 3442 4.5162584269139443e-09
839 3446 4.4810750560585261e-09
840 3450 4.4454639285456506e-09
841 3454 4.4100272069474766e-09
842 3458 4.3737735287619655e-09
843 3462 4.3369422781267316e-09
844 3466 4.2999716124760836e-09
845 3470 4.262596144655817e-09
846 3474 4.224807089282978e-09
847 3478 4.1865993493537472e-09
848 3482 4.1479118930661571e-09
849 3486 4.1091445306875491e-09
850 3490 4.0700049375127129e-09
851 3494 4.0300196583148865e-09
852 3498 3.990371002426108e-09
853 3502 3.9494519404157879e-09
854 3506 3.9078193405561241e-09
855 3510 3.8664490738560094e-09
856 3514 3.824154642774788e-09
857 3518 3.7824078360618533e-09
858 3522 3.7392806248170708e-09
859 3526 3.6980777006793909e-09
860 3530 3.6546771651115847e-09
861 3534 3.6172069636098847e-09
862 3538 3.5797676045945797e-09
863 3546 3.551948809480616e-09
864 3550 3.5201264508366758e-09
865 3554 3.4958109741957729e-09
866 3558 3.4729661448680746e-09
867 3562 3.4502485657493932e-09
868 3566 3.4268441060750061e-09
869 3570 3.4034013343253795e-09
870 3574 3.3796685828092593e-09
871 3578 3.3558190652416265e-09
872 3582 3.3320248781035458e-09
873 3586 3.3075930626494667e-09
874 3590 3.2825312920390498e-09
875 3594 3.2578673451627322e-09
876 3598 3.2324362506939645e-09
877 3602 3.2065458945093035e-09
878 3606 3.1804568562821954e-09
879 3610 3.1542319043913918e-09
880 3614 3.1277763210457973e-09
881 3618 3.1008624739547162e-09
882 3622 3.0739062803653857e-09
883 3626 3.0466309177006631e-09
884 3630 3.0188377871323122e-09
885 3634 2.991307227672006e-09
886 3638 2.9631561098533787e-09
887 3642 2.9349208323462898e-09
888 3646 2.9061246174626526e-09
889 3650 2.8773494557154802e-09
890 3654 2.8500220967605733e-09
891 3658 2.8179530056780927e-09
892 3662 2.7885696783388557e-09
893 3666 2.7595703155484477e-09
894 3670 2.7291839235721939e-09
895 3674 2.6989120760926373e-09
896 3678 2.6687069898678761e-09
897 3682 2.6380038896099959e-09
898 3686 2.60704296148458e-09
899 3690 2.5758596603235666e-09
900 3694 2.5443409531254008e-09
901 3698 2.5127780294961814e-09
902 3702 2.4806473071682108e-09
903 3706 2.4491324000923069e-09
904 3710 2.4167666827392729e-09
905 3714 2.3866450235398028e-09
906 3718 2.3544152790030103e-09
907 3724 2.341036335149079e-09
908 3730 2.3128595644171423e-09
909 3734 2.2963419083277741e-09
910 3738 2.2774378305659499e-09
911 3742 2.2583114493933659e-09
912 3746 2.2408409199312252e-09
913 3750 2.2234800958826476e-09
914 3754 2.2061029994354159e-09
915 3758 2.1884065763413706e-09
916 3762 2.1706493420000318e-09
917 3766 2.1526328241019336e-09
918 3770 2.1347489319198344e-09
919 3774 2.1163248172219151e-09
920 3778 2.0976304104387394e-09
921 3782 2.0792527992400289e-09
922 3786 2.061332646111512e-09
923 3790 2.0413706741917223e-09
924 3794 2.0221817339117348e-09
925 3798 2.0031873814074597e-09
926 3802 1.9834269201140587e-09
927 3806 1.9649330509667135e-09
928 3810 1.9454500347362386e-09
929 3814 1.9270032190297489e-09
930 3818 1.9075327407901764e-09
931 3824 1.8952237951386992e-09
932 3828 1.8762396732520975e-09
933 3832 1.8611253979066933e-09
934 3836 1.8457599841779589e-09
935 3840 1.830927295953932e-09
936 3844 1.8153266362996581e-09
937 3848 1.8000200129818347e-09
938 3852 1.7846944857084789e-09
939 3856 1.7694437612640187e-09
940 3860 1.7536577168935911e-09
941 3864 1.7388973369720305e-09
942 3868 1.7235005667629093e-09
943 3872 1.710495431703023e-09
944 3876 1.6943862321387883e-09
945 3882 1.6838781607444976e-09
946 3886 1.6666822082625009e-09
947 3890 1.6534448772699233e-09
948 3894 1.6409840136903051e-09
949 3898 1.6283207831746462e-09
950 3902 1.6157218248973027e-09
951 3906 1.6030574430474515e-09
952 3910 1.5904212012634935e-09
953 3914 1.5776003364797826e-09
954 3918 1.5646560366280578e-09
955 3922 1.5515914171814728e-09
956 3926 1.5385593800265329e-09
957 3930 1.5252148090622511e-09
958 3934 1.5116432067373391e-09
959 3938 1.4983825557910054e-09
960 3942 1.4844738966002669e-09
961 3946 1.4709276406237238e-09
962 3950 1.4579703118141188e-09
963 3954 1.4435027994306912e-09
964 3958 1.4300399672302207e-09
965 3962 1.4184713190665987e-09
966 3968 1.4055153523393359e-09
967 3972 1.3950003640278346e-09
968 3976 1.3828802869479169e-09
969 3980 1.3719587452621774e-09
970 3984 1.3609201855902217e-09
971 3988 1.3500016745667681e-09
972 3992 1.3389788013059092e-09
973 3996 1.3279464195445638e-09
974 4000 1.3166816193150666e-09
975 4004 1.3055404966193056e-09
976 4008 1.2941173295703942e-09
977 4012 1.2837514921027664e-09
978 4016 1.2721455738059096e-09
979 4020 1.2618618045588246e-09
980 4024 1.2502126252082692e-09
981 4030 1.2425256767031753e-09
982 4034 1.2308074072980502e-09
983 4038 1.2211750092851034e-09
984 4042 1.2120890083943114e-09
985 4046 1.2029642679955494e-09
986 4050 1.1939772915433935e-09
987 4054 1.1848689418339778e-09
988 4058 1.1757311518482718e-09
989 4062 1.1664295601879592e-09
990 4066 1.1570755043419679e-09
991 4070 1.147573214613973e-09
992 4074 1.1380161026960994e-09
993 4078 1.1283215450343696e-09
994 4082 1.1185372992195631e-09
995 4086 1.1086855242303147e-09
996 4090 1.0986611300720634e-09
997 4094 1.0887504028411773e-09
998 4098 1.0785183598899836e-09
999 4102 1.0691178752717241e-09
1000 4106 1.0590509365945905e-09
1001 4110 1.0516503978230289e-09
1002 4116 1.0413597792316336e-09
1003 4120 1.0341078190789795e-09
1004 4124 1.0245156784532325e-09
1005 4128 1.0162974731007295e-09
1006 4132 1.0081887766293936e-09
1007 4136 1.0000582838890953e-09
1008 4140 9.9196481263508649e-10
1009 4144 9.8376496081662506e-10
1010 4148 9.7557826553953443e-10
1011 4152 9.6838098531926945e-10
1012 4156 9.591657905261801e-10
1013 4160 9.512329361151782e-10
1014 4164 9.4278233170131878e-10
1015 4168 9.3612425305662756e-10
1016 4174 9.2755958165284815e-10
1017 4178 9.2086663261285886e-10
1018 4182 9.1361561141824963e-10
1019 4186 9.06746586654994e-10
1020 4190 9.0014811282433427e-10
1021 4194 8.9349957023749949e-10
1022 4198 8.8686500735686487e-10
1023 4202 8.8009770073550747e-10
1024 4206 8.7328364752622625e-10
1025 4210 8.663474755106025e-10
1026 4214 8.5937649775582312e-10
1027 4218 8.5229353692308521e-10
1028 4222 8.4515974348240152e-10
1029 4226 8.3793373491237967e-10
1030 4230 8.3061148185187858e-10
1031 4234 8.2325677744552031e-10
1032 4238 8.1573795669943885e-10
1033 4242 8.0829317725474058e-10
1034 4246 8.0069123654594046e-10
1035 4250 7.9322823988741263e-10
1036 4254 7.854057701748222e-10
1037 4258 7.7863081123632019e-10
1038 4262 7.7083668033997484e-10
1039 4268 7.6657783705770196e-10
1040 4272 7.5843664286121985e-10
1041 4276 7.5224019851363537e-10
1042 4280 7.4597325908838007e-10
1043 4284 7.400136221177869e-10
1044 4288 7.339705374195704e-10
1045 4292 7.2768871439892813e-10
1046 4296 7.214869858693365e-10
1047 4300 7.1533715402224271e-10
1048 4304 7.0908920573719758e-10
1049 4308 7.0332688443225215e-10
1050 4312 6.9693706403363211e-10
1051 4316 6.9409680692384307e-10
1052 4322 6.8570359291307564e-10
1053 4326 6.8036141212056124e-10
1054 4330 6.7498943925398602e-10
1055 4334 6.6970930415679469e-10
1056 4338 6.6479554544023289e-10
1057 4342 6.5969864582447632e-10
1058 4346 6.5476699762976698e-10
1059 4350 6.496400015281668e-10
1060 4354 6.4458881936927919e-10
1061 4358 6.3936444810044706e-10
1062 4362 6.3423152689241953e-10
1063 4366 6.2899531736787328e-10
1064 4370 6.2360511070256338e-10
1065 4374 6.181602503594976e-10
1066 4378 6.1269486709336949e-10
1067 4382 6.0720414555406118e-10
1068 4386 6.0162134425356166e-10
1069 4390 5.9609774559161511e-10
1070 4394 5.9038305555180251e-10
1071 4398 5.8491997810459793e-10
1072 4402 5.7911359686725318e-10
1073 4406 5.7434979804994293e-10
1074 4410 5.6855968578119236e-10
1075 4416 5.6570844710650611e-10
1076 4420 5.5934875075406421e-10
1077 4424 5.5479119206011858e-10
1078 4428 5.5002594300508856e-10
1079 4432 5.4532834661131618e-10
1080 4436 5.4080090725701011e-10
1081 4440 5.361704228959759e-10
1082 4444 5.3165108971346713e-10
1083 4448 5.2724775904240833e-10
1084 4452 5.2267679860630025e-10
1085 4456 5.1847325349051811e-10
1086 4460 5.1367841557479571e-10
1087 4464 5.1076898950931784e-10
1088 4470 5.0495465083323209e-10
1089 4474 5.0091520622062163e-10
1090 4478 4.966248597349147e-10
1091 4482 4.9263746989969005e-10
1092 4486 4.8886303720950021e-10
1093 4490 4.8502237784394867e-10
1094 4494 4.8124081539580333e-10
1095 4498 4.7740385235497867e-10
1096 4502 4.7356302290351725e-10
1097 4506 4.6956597977641757e-10
1098 4510 4.6558260862844831e-10
1099 4514 4.6154462899108387e-10
1100 4518 4.5759700840135959e-10
1101 4522 4.5341314506723018e-10
1102 4526 4.4919534657144371e-10
1103 4530 4.4492411664653897e-10
1104 4534 4.4067390949704993e-10
1105 4538 4.3642372963642134e-10
1106 4542 4.3210755824948271e-10
1107 4546 4.2790697370697473e-10
1108 4550 4.2352253732129671e-10
1109 4554 4.1980006603031003e-10
1110 4558 4.155142568447211e-10
1111 4564 4.1353702518769688e-10
1112 4568 4.0842779451457506e-10
1113 4572 4.0477901694457814e-10
1114 4576 4.0116721544889342e-10
1115 4580 3.9780698854156594e-10
1116 4584 3.9428917303693253e-10
1117 4588 3.9058120007432598e-10
1118 4592 3.8709284035346212e-10
1119 4596 3.8353460392582487e-10
1120 4600 3.800445670606672e-10
1121 4604 3.7676588323590159e-10
1122 4608 3.731757345637262e-10
1123 4612 3.7085375722211659e-10
1124 4618 3.664932380047502e-10
1125 4622 3.6333748670885668e-10
1126 4626 3.6005674065066735e-10
1127 4630 3.5695572423376674e-10
1128 4634 3.5403316879465281e-10
1129 4638 3.5106447606340148e-10
1130 4642 3.4815810532962062e-10
1131 4646 3.4529526346865081e-10
1132 4650 3.4226972883006897e-10
1133 4654 3.3914522850390331e-10
1134 4658 3.3606716949752838e-10
1135 4662 3.3292824135339324e-10
1136 4666 3.297941336424207e-10
1137 4670 3.2657749051844838e-10
1138 4674 3.2336525891401305e-10
1139 4678 3.2007258655357583e-10
1140 4682 3.1677518221139153e-10
1141 4686 3.1343826995285283e-10
1142 4690 3.1005419398035674e-10
1143 4694 3.0673493622879086e-10
1144 4698 3.0328569233823582e-10
1145 4702 3.0031212249969442e-10
1146 4706 2.9689497610063011e-10
1147 4712 2.9521728155262341e-10
1148 4716 2.9135367745535885e-10
1149 4720 2.8846079153776728e-10
1150 4724 2.8564704961193404e-10
1151 4728 2.8281743144602668e-10
1152 4732 2.8007676762949559e-10
1153 4736 2.7725738147632491e-10
1154 4740 2.7455394841954909e-10
1155 4744 2.7169573808264233e-10
1156 4748 2.6889277684191362e-10
1157 4752 2.6625593360131167e-10
1158 4756 2.6336679754008222e-10
1159 4760 2.6139466293049964e-10
1160 4766 2.5809007755183224e-10
1161 4770 2.5571721154733047e-10
1162 4774 2.5313828241758631e-10
1163 4778 2.5063627838912722e-10
1164 4782 2.4826844882601268e-10
1165 4786 2.4591849407382317e-10
1166 4790 2.4358853597084386e-10
1167 4794 2.4121245375852444e-10
1168 4798 2.3883100182742271e-10
1169 4802 2.3639095046508162e-10
1170 4806 2.3393518700240499e-10
1171 4810 2.3143101514177169e-10
1172 4814 2.2890881281350975e-10
1173 4818 2.2634602468685726e-10
1174 4822 2.237507420575954e-10
1175 4826 2.2112683206650333e-10
1176 4830 2.1848638561635343e-10
1177 4834 2.1587548238579611e-10
1178 4838 2.1307563769056495e-10
1179 4842 2.1039138962807718e-10
1180 4846 2.075630418290551e-10
1181 4850 2.0516221030589249e-10
1182 4854 2.023025998845103e-10
1183 4858 2.0129695273297577e-10
1184 4866 1.9761806087292621e-10
1185 4870 1.9570036142353979e-10
1186 4874 1.9380101344439914e-10
1187 4878 1.9243170081704233e-10
1188 4882 1.9069287516431361e-10
1189 4886 1.8909590406828439e-10
1190 4890 1.8749197258700781e-10
1191 4894 1.8586771935553498e-10
1192 4898 1.8423231118464966e-10
1193 4902 1.8255953718359421e-10
1194 4906 1.8086397801277476e-10
1195 4910 1.7914250714610454e-10
1196 4914 1.7738814563984432e-10
1197 4918 1.7560513696219434e-10
1198 4922 1.7380156961372705e-10
1199 4926 1.7197407686336436e-10
1200 4930 1.7011534777026227e-10
1201 4934 1.683931284534214e-10
1202 4938 1.6648450197415609e-10
1203 4942 1.6448295002127668e-10
1204 4946 1.6251730132338924e-10
1205 4950 1.6054505736185317e-10
1206 4954 1.5854909654682716e-10
1207 4958 1.5652829198356061e-10
1208 4962 1.5447714203932462e-10
1209 4966 1.5240300623484382e-10
1210 4970 1.503775286793222e-10
1211 4974 1.481775843328413e-10
1212 4978 1.4599349078707049e-10
1213 4982 1.4379806960245715e-10
1214 4986 1.4157939720123487e-10
1215 4990 1.3932889930308321e-10
1216 4994 1.370484010251402e-10
1217 4998 1.3473785141752704e-10
1218 5002 1.3239971998870782e-10
1219 5006 1.300351495792519e-10
1220 5010 1.278377453405842e-10
1221 5014 1.2797687812589076e-10
1222 5018 1.2405590916781273e-10
1223 5022 1.2223022510807815e-10
1224 5026 1.2029776869303631e-10
1225 5030 1.1825009735937821e-10
1226 5034 1.1634026656443333e-10
1227 5038 1.1430096142728778e-10
1228 5042 1.126857766703087e-10
1229 5046 1.1074452769413239e-10
1230 5052 1.1053311798469507e-10
1231 5058 1.0814738050606682e-10
1232 5062 1.0678356266698917e-10
1233 5066 1.0541530516316376e-10
1234 5070 1.0422516468499725e-10
1235 5074 1.0327887701753005e-10
1236 5078 1.0222053657653934e-10
1237 5082 1.0130433739130143e-10
1238 5086 1.0041136016615445e-10
1239 5090 9.9538142894483878e-11
1240 5094 9.833631152104266e-11
1241 5098 9.7335321527329273e-11
1242 5102 9.6300631081823907e-11
1243 5106 9.5267090384441584e-11
1244 5110 9.4229349319283496e-11
1245 5114 9.3169703649225463e-11
1246 5118 9.2139581329484638e-11
1247 5122 9.1053604058850693e-11
1248 5126 9.0033404607267175e-11
1249 5130 8.8926320048928734e-11
1250 5134 8.7969985179455482e-11
1251 5138 8.6803426916350838e-11
1252 5142 8.5913856729615299e-11
1253 5146 8.4708740453984412e-11
1254 5150 8.4002336608772282e-11
1255 5154 8.2872981968181331e-11
1256 5160 8.2456229465143052e-11
1257 5164 8.1122525365546626e-11
1258 5168 8.0144309917262979e-11
1259 5172 7.9318346716789436e-11
1260 5176 7.8378092177014327e-11
1261 5180 7.7639676124670797e-11
1262 5184 7.6754080277086632e-11
1263 5188 7.6032493920254516e-11
1264 5192 7.5243894481496641e-11
1265 5196 7.4512332427909331e-11
1266 5200 7.3936919202388391e-11
1267 5206 7.293804273036719e-11
1268 5210 7.2029219400460782e-11
1269 5214 7.1304917123539337e-11
1270 5218 7.0528920283121911e-11
1271 5222 6.991528317543198e-11
1272 5226 6.9232283448134231e-11
1273 5230 6.861494725989573e-11
1274 5234 6.7949413316394981e-11
1275 5238 6.7315152219789049e-11
1276 5242 6.6649475948918655e-11
1277 5246 6.6000686337795928e-11
1278 5250 6.5330296010513193e-11
1279 5254 6.4711221531519458e-11
1280 5258 6.4046986410975853e-11
1281 5262 6.3341725439367366e-11
1282 5266 6.2690043909955463e-11
1283 5270 6.2019750633590242e-11
1284 5274 6.1306108279015486e-11
1285 5278 6.0573283172672395e-11
1286 5282 5.9892723449140087e-11
1287 5286 5.9161112232489969e-11
1288 5290 5.8571156645157612e-11
1289 5294 5.7851837817124636e-11
1290 5298 5.7220058554159213e-11
1291 5302 5.6477107005030821e-11
1292 5306 5.6293169399774872e-11
1293 5312 5.5375517318404291e-11
1294 5316 5.4984948312231097e-11
1295 5320 5.4169247641397259e-11
1296 5324 5.3531011184541736e-11
1297 5328 5.3023864947440572e-11
1298 5332 5.2416723707894564e-11
1299 5336 5.1965609189839315e-11
1300 5340 5.1464723142011313e-11
1301 5344 5.1029614256783203e-11
1302 5350 5.0432763805590086e-11
1303 5354 4.9763800882559955e-11
1304 5358 4.9062223850786105e-11
1305 5362 4.8620852076790831e-11
1306 5366 4.812726248935509e-11
1307 5370 4.7720685562095249e-11
1308 5374 4.726907011891939e-11
1309 5378 4.6854466145868523e-11
1310 5382 4.640703824977774e-11
1311 5386 4.5977651998338861e-11
1312 5390 4.5525411492705289e-11
1313 5394 4.5084461857061036e-11
1314 5398 4.4625462759497809e-11
1315 5402 4.4175101790751558e-11
1316 5406 4.3708547267719039e-11
1317 5410 4.3249605502851396e-11
1318 5414 4.2776071361841415e-11
1319 5418 4.2341287526777364e-11
1320 5422 4.1846299274069887e-11
1321 5426 4.1367030775911169e-11
1322 5430 4.0880693482875754e-11
1323 5434 4.0391289763705787e-11
1324 5438 3.9912243605766493e-11
1325 5442 3.9415536879063099e-11
1326 5446 3.8964746382026878e-11
1327 5450 3.8465352585176338e-11
1328 5454 3.8108078312177782e-11
1329 5458 3.7684149474112789e-11
1330 5464 3.7511985476475327e-11
1331 5468 3.6905935162849339e-11
1332 5472 3.6452820574271342e-11
1333 5476 3.607143634826236e-11
1334 5480 3.5658040965442833e-11
1335 5484 3.5346952252330655e-11
1336 5488 3.5015883339811619e-11
1337 5494 3.4528660185838647e-11
1338 5498 3.4037310993348613e-11
1339 5502 3.3663648889316458e-11
1340 5506 3.3291220787351093e-11
1341 5510 3.3007398437505527e-11
1342 5514 3.2704391653684192e-11
1343 5518 3.2449249357470911e-11
1344 5522 3.2117027493350225e-11
1345 5526 3.182712629382111e-11
1346 5530 3.1521761663348019e-11
1347 5534 3.1222088613165762e-11
1348 5538 3.0912163872824427e-11
1349 5542 3.060580756031713e-11
1350 5546 3.0291186435211831e-11
1351 5550 2.9976952258050244e-11
1352 5554 2.9656974114998166e-11
1353 5558 2.9338865637934959e-11
1354 5562 2.9015463478543053e-11
1355 5566 2.8691080823034043e-11
1356 5570 2.8363071901316741e-11
1357 5574 2.8034354132454233e-11
1358 5578 2.7717507351623542e-11
1359 5582 2.7403228066569382e-11
1360 5586 2.7097444771427386e-11
1361 5590 2.676112517366612e-11
1362 5594 2.6457823462289914e-11
1363 5598 2.6104672925149352e-11
1364 5602 2.5832384118114912e-11
1365 5606 2.5484392631651247e-11
1366 5610 2.5350273840088266e-11
1367 5616 2.4951070137275598e-11
1368 5620 2.4785780757293873e-11
1369 5624 2.4454965000899915e-11
1370 5628 2.4216779896867816e-11
1371 5632 2.3949815279747735e-11
1372 5636 2.3747592890302922e-11
1373 5640 2.3535154897267197e-11
1374 5646 2.3259547476131787e-11
1375 5650 2.2925948283922823e-11
1376 5654 2.2578619205175998e-11
1377 5658 2.2364030883901913e-11
1378 5662 2.2146229489255603e-11
1379 5666 2.1960447163131081e-11
1380 5670 2.1763987092663143e-11
1381 5674 2.1579446976354669e-11
1382 5678 2.1383877132008581e-11
1383 5682 2.1194381928439328e-11
1384 5686 2.0996636281338992e-11
1385 5690 2.0801630478773579e-11
1386 5694 2.0600921169269918e-11
1387 5698 2.0402476092760199e-11
1388 5702 2.0237111350986608e-11
1389 5706 2.0010506282980593e-11
1390 5710 1.97935303198238e-11
1391 5714 1.9586205845632408e-11
1392 5718 1.9381708489168628e-11
1393 5722 1.9172335646635836e-11
1394 5726 1.8966817586247979e-11
1395 5730 1.8748836315261473e-11
1396 5734 1.8547899761217623e-11
1397 5738 1.8321171376649433e-11
1398 5742 1.8133074502926869e-11
1399 5746 1.7899542771325673e-11
1400 5750 1.7763126223745797e-11
1401 5754 1.7552883494469801e-11
1402 5760 1.7484223646663374e-11
1403 5764 1.7188066999128019e-11
1404 5768 1.6989795834575997e-11
1405 5772 1.6807333944520315e-11
1406 5776 1.6636341077929133e-11
1407 5780 1.6485819464119936e-11
1408 5784 1.6356399515410531e-11
1409 5788 1.6213218316227295e-11
1410 5792 1.6166338274027463e-11
1411 5798 1.5871405013542002e-11
1412 5802 1.5627506719714519e-11
1413 5806 1.5426435733918644e-11
1414 5810 1.5234681742930267e-11
1415 5814 1.5096520675091346e-11
1416 5818 1.4953591547831014e-11
1417 5822 1.4824587820100462e-11
1418 5826 1.4689056953040124e-11
1419 5830 1.4560160367354104e-11
1420 5834 1.4424745245651942e-11
1421 5838 1.4293031791760488e-11
1422 5842 1.4156685911715885e-11
1423 5846 1.4021777089558385e-11
1424 5850 1.3888015526941129e-11
1425 5854 1.374745684637116e-11
1426 5858 1.3612809975081829e-11
1427 5862 1.3467785726226024e-11
1428 5866 1.333224895704011e-11
1429 5870 1.3181518929503692e-11
1430 5874 1.3054239798546716e-11
1431 5878 1.2892113924839693e-11
1432 5882 1.2777455953256138e-11
1433 5886 1.2608252970620524e-11
1434 5890 1.2523864088595884e-11
1435 5894 1.2358920674986301e-11
1436 5898 1.2386301164084095e-11
1437 5904 1.2141650533898794e-11
1438 5908 1.2092537217759243e-11
1439 5912 1.1879286381414147e-11
1440 5916 1.1735793621066537e-11
1441 5920 1.1613168983588568e-11
1442 5924 1.1480297942284144e-11
1443 5928 1.1385381091246437e-11
1444 5932 1.1293185792643642e-11
1445 5936 1.1200971702191395e-11
1446 5940 1.1180456732344936e-11
1447 5946 1.0958518971308838e-11
1448 5950 1.0774569180213394e-11
1449 5954 1.0627375291191548e-11
1450 5958 1.0496312868940935e-11
1451 5962 1.0398279752773577e-11
1452 5966 1.0288121561136598e-11
1453 5970 1.0199889738911143e-11
1454 5974 1.0104497271250256e-11
1455 5978 1.0015579804229603e-11
1456 5982 9.9214890894128247e-12
1457 5986 9.8306348794406921e-12
1458 5990 9.7357614629819706e-12
1459 5994 9.6424286918811203e-12
1460 5998 9.5491351574639692e-12
1461 6002 9.4521219735736739e-12
1462 6006 9.3582397686223565e-12
1463 6010 9.2575334507782978e-12
1464 6014 9.1668090642754415e-12
1465 6018 9.0595723290840913e-12
1466 6022 8.9739702968262406e-12
1467 6026 8.8588812858459375e-12
1468 6030 8.7825215587243621e-12
1469 6034 8.6626898730530447e-12
1470 6038 8.6072421645895362e-12
1471 6042 8.4914044976095717e-12
1472 6046 8.5226530448231984e-12
1473 6052 8.3399029069144667e-12
1474 6056 8.3078927843311507e-12
1475 6060 8.1406109088423258e-12
1476 6064 8.0401001823407329e-12
1477 6068 7.9845245049865862e-12
1478 6072 7.8962289833423992e-12
1479 6076 7.8323984871084794e-12
1480 6080 7.7660317404493868e-12
1481 6084 7.6984617072557542e-12
1482 6088 7.6915581947650867e-12
1483 6094 7.5310895109496976e-12
1484 6098 7.3972014316797913e-12
1485 6102 7.2927553422478934e-12
1486 6106 7.1884580786224104e-12
1487 6110 7.1216814438262955e-12
1488 6114 7.0516352250078458e-12
1489 6118 6.9930028263991411e-12
1490 6122 6.9283163216333414e-12
1491 6126 6.8691223456863212e-12
1492 6130 6.8052695563922626e-12
1493 6134 6.7449927868885482e-12
1494 6138 6.6814247776946531e-12
1495 6142 6.619954208425408e-12
1496 6146 6.5590341453503412e-12
1497 6150 6.4946578312496061e-12
1498 6154 6.4352989447640191e-12
1499 6158 6.3855365485475358e-12
1500 6162 6.3628870789674019e-12
1501 6166 6.2667649330800366e-12
1502 6170 6.1881136472581241e-12
1503 6174 6.1036354591617234e-12
1504 6178 6.0583221678751973e-12
1505 6182 5.9810930461365601e-12
1506 6186 5.951638884858616e-12
1507 6190 5.8731456782545508e-12
1508 6194 5.9079114848889047e-12
1509 6200 5.772898821574269e-12
1510 6204 5.7535287298349225e-12
1511 6208 5.6302535748651108e-12
1512 6212 5.5563463672678062e-12
1513 6216 5.5083655693306008e-12
1514 6220 5.4441598154781907e-12
1515 6224 5.4055482666580325e-12
1516 6228 5.3634479640404375e-12
1517 6232 5.3230440909627903e-12
1518 6236 5.3264630433161428e-12
1519 6240 5.2873411986498783e-12
1520 6246 5.2483598428682454e-12
1521 6250 5.1098370462210677e-12
1522 6254 4.9848985328421842e-12
1523 6258 4.9317196504087744e-12
1524 6262 4.8680758842821427e-12
1525 6266 4.8270063203879519e-12
1526 6270 4.7787511549266036e-12
1527 6274 4.7619942059928322e-12
1528 6278 4.7368106086520913e-12
1529 6282 4.671646967262488e-12
1530 6286 4.6153644747951755e-12
1531 6290 4.5750218053536816e-12
1532 6294 4.5311305722713123e-12
1533 6298 4.4915042957680354e-12
1534 6302 4.4460644306541352e-12
1535 6306 4.4057133370464644e-12
1536 6310 4.3616979581566644e-12
1537 6314 4.3204407201369657e-12
1538 6318 4.2803572237190904e-12
1539 6322 4.2371869338359307e-12
1540 6326 4.2084775110302669e-12
1541 6330 4.1601581768939335e-12
1542 6334 4.1493198037634987e-12
1543 6338 4.1150084798567742e-12
1544 6344 4.1075184893767244e-12
1545 6348 4.0164817294048984e-12
1546 6352 3.9372197836499924e-12
1547 6356 3.9048048199754703e-12
1548 6360 3.8526872037564002e-12
1549 6364 3.8371826324221764e-12
1550 6368 3.7895882602328708e-12
1551 6372 3.7686208896657667e-12
1552 6376 3.7288153648972248e-12
1553 6380 3.7024551739947272e-12
1554 6384 3.6838116213777563e-12
1555 6388 3.6599113954191359e-12
1556 6392 3.6950446288523827e-12
1557 6398 3.5940725175751898e-12
1558 6402 3.5239884520541073e-12
1559 6406 3.4620299291268056e-12
1560 6410 3.4003380953699799e-12
1561 6414 3.3719659051797382e-12
1562 6418 3.3321814596731216e-12
1563 6422 3.3070963883577724e-12
1564 6426 3.2735850917284108e-12
1565 6430 3.2485813440463274e-12
1566 6434 3.2175329591884664e-12
1567 6438 3.1918390206853566e-12
1568 6442 3.1617044814630799e-12
1569 6446 3.135218161849022e-12
1570 6450 3.1066870623486448e-12
1571 6454 3.0786637722291573e-12
1572 6458 3.0551253199715398e-12
1573 6462 3.0229639804077988e-12
1574 6466 3.0067674856466549e-12
1575 6470 2.9706826471195846e-12
1576 6474 2.966617337053193e-12
1577 6478 2.931730915468249e-12
1578 6482 2.9705609657545138e-12
1579 6488 2.8872217290756938e-12
1580 6492 2.866433818955608e-12
1581 6496 2.8018573488518544e-12
1582 6500 2.7537634677810257e-12
1583 6504 2.7336456623661717e-12
1584 6508 2.696442142343465e-12
1585 6512 2.6798427436554653e-12
1586 6516 2.6492999502227216e-12
1587 6520 2.6332343110405001e-12
1588 6524 2.6219351155643423e-12
1589 6528 2.6130442532917289e-12
1590 6532 2.6200903036397273e-12
1591 6536 2.5677156637431424e-12
1592 6540 2.5946111172113831e-12
1593 6544 2.5707952790277153e-12
1594 6550 2.5847951954339967e-12
1595 6554 2.4875492401135323e-12
1596 6558 2.4141154049256138e-12
1597 6562 2.3858547804094703e-12
1598 6566 2.3485960473911298e-12
1599 6570 2.3295087824939703e-12
1600 6574 2.3031069666983788e-12
1601 6578 2.286465937611571e-12
1602 6582 2.2632439360160148e-12
1603 6586 2.2470218053792057e-12
1604 6590 2.2249379251089419e-12
1605 6594 2.209037617440662e-12
1606 6598 2.1872070228915168e-12
1607 6602 2.1720047360168279e-12
1608 6606 2.1504902520460157e-12
1609 6610 2.1375917740856635e-12
1610 6614 2.123417982567618e-12
1611 6618 2.1100605122762253e-12
1612 6622 2.1135533305612596e-12
1613 6626 2.1211031105559572e-12
1614 6632 2.1262754028989177e-12
1615 6636 2.0517706991076529e-12
1616 6640 1.9952089576653225e-12
1617 6644 1.9748767728701997e-12
1618 6648 1.9441069830779213e-12
1619 6652 1.9314458420553239e-12
1620 6656 1.9069475684842946e-12
1621 6660 1.8957476706805434e-12
1622 6664 1.8739535489465905e-12
1623 6668 1.8640636587465356e-12
1624 6672 1.8450448853570077e-12
1625 6676 1.8362727999734888e-12
1626 6680 1.8248887406898621e-12
1627 6684 1.8152586028839617e-12
1628 6688 1.8199204875724668e-12
1629 6692 1.8107457807475802e-12
1630 6698 1.8109694381032368e-12
1631 6702 1.750710757835144e-12
1632 6706 1.7044307859623992e-12
1633 6710 1.6850002766334745e-12
1634 6714 1.6616564674649384e-12
1635 6718 1.6490898739539793e-12
1636 6722 1.6320664302437934e-12
1637 6726 1.6207981048833983e-12
1638 6730 1.6055707149167681e-12
1639 6734 1.5944653171908103e-12
1640 6738 1.5800192185562662e-12
1641 6742 1.5721851480464486e-12
1642 6746 1.578200120010831e-12
1643 6750 1.555648176957211e-12
1644 6754 1.5344841808204125e-12
1645 6758 1.5202246022289856e-12
1646 6762 1.5154960408009384e-12
1647 6766 1.5088872407187739e-12
1648 6770 1.5147630134061869e-12
1649 6774 1.4970281213126137e-12
1650 6778 1.5494019057059219e-12
1651 6784 1.4867695917860019e-12
1652 6788 1.4860986760467231e-12
1653 6792 1.4338786704849889e-12
1654 6796 1.4023586428590202e-12
1655 6800 1.3918036670474625e-12
1656 6804 1.3692671891213934e-12
1657 6808 1.3628325707769199e-12
1658 6812 1.3447656057691227e-12
1659 6816 1.3410332774833075e-12
1660 6820 1.3291247629273117e-12
1661 6824 1.3258191135126322e-12
1662 6828 1.3253849693166159e-12
1663 6832 1.3221642366489646e-12
1664 6836 1.3547126088597121e-12
1665 6842 1.3004580661575733e-12
1666 6846 1.2692153651653487e-12
1667 6850 1.2377790807222597e-12
1668 6854 1.2107769896176079e-12
1669 6858 1.1991189122109291e-12
1670 6862 1.1849217438540888e-12
1671 6866 1.1765879488928631e-12
1672 6870 1.1656496174043229e-12
1673 6874 1.1579744799215634e-12
1674 6878 1.1480660325001836e-12
1675 6882 1.1402088744133228e-12
1676 6886 1.1306562341928655e-12
1677 6890 1.1226876679800346e-12
1678 6894 1.1134994192159037e-12
1679 6898 1.1052652552345494e-12
1680 6902 1.0993297065850158e-12
1681 6906 1.0884420882295771e-12
1682 6910 1.0992650627245472e-12
1683 6914 1.0837802247168956e-12
1684 6918 1.0800165507063178e-12
1685 6922 1.0659391705959112e-12
1686 6926 1.0961535075215993e-12
1687 6930 1.0846191447825811e-12
1688 6938 1.0827894316437674e-12
1689 6942 1.0094453035977102e-12
1690 6946 9.7014980870692913e-13
1691 6950 9.600962708944318e-13
1692 6954 9.5485525241571344e-13
1693 6958 9.5010495019300914e-13
1694 6962 9.4496041850786194e-13
1695 6966 9.3968241137088642e-13
1696 6970 9.3436191197907893e-13
1697 6974 9.291008903937947e-13
1698 6978 9.2504063414948295e-13
1699 6982 9.2192476289015227e-13
1700 6986 9.1593705098711137e-13
1701 6990 9.0848122769857141e-13
1702 6994 9.0109059587730042e-13
1703 6998 8.9504923714254516e-13
1704 7002 8.8920835713036136e-13
1705 7006 8.8350054980583948e-13
1706 7010 8.7794919073722489e-13
1707 7014 8.7220126750880457e-13
1708 7018 8.6628636274626138e-13
1709 7022 8.6022911028528384e-13
1710 7026 8.5408621178191058e-13
1711 7030 8.4803407328235209e-13
1712 7034 8.4254149152401337e-13
1713 7038 8.3695922252908757e-13
1714 7042 8.3107562622185727e-13
1715 7046 8.2496215957230225e-13
1716 7050 8.1873706456821096e-13
1717 7054 8.1250214313489857e-13
1718 7058 8.0638735511394583e-13
1719 7062 8.0025037482977504e-13
1720 7066 7.9412214100781759e-13
1721 7070 7.8795389504349774e-13
1722 7074 7.8181406999917359e-13
1723 7078 7.7550136595383131e-13
1724 7082 7.6925939466529892e-13
1725 7086 7.632485968792806e-13
1726 7090 7.5762231478186605e-13
1727 7094 7.5126563659755059e-13
1728 7098 7.4540599480558511e-13
1729 7102 7.3842589063121159e-13
1730 7106 7.3403784449477369e-13
1731 7110 7.2485680482805692e-13
1732 7114 7.2524289388036021e-13
1733 7118 7.08898686314094e-13
1734 7122 7.3114194769184496e-13
1735 7126 7.1141038464225771e-13
1736 7134 7.3327768451713921e-13
1737 7138 6.6830133989986568e-13
1738 7142 6.3737922647861666e-13
1739 7146 6.27177374891121e-13
1740 7150 6.1788560472479204e-13
1741 7154 6.1317918007930492e-13
1742 7158 6.0801338574959928e-13
1743 7162 6.0422383022380169e-13
1744 7166 5.9960587181690818e-13
1745 7170 5.9604349603327835e-13
1746 7174 5.9185247060740474e-13
1747 7178 5.8804690870000289e-13
1748 7182 5.8392968229020823e-13
1749 7186 5.7996659893615491e-13
1750 7190 5.7622190185172744e-13
1751 7194 5.7208513777997141e-13
1752 7198 5.7018268483977931e-13
1753 7202 5.6433224267265396e-13
1754 7206 5.6465333888691444e-13
1755 7210 5.5689502700389929e-13
1756 7214 5.6075369364192926e-13
1757 7218 5.5161446945071958e-13
1758 7222 5.6667701028867163e-13
1759 7226 5.5550913160087607e-13
1760 7230 6.052280610511216e-13
1761 7238 5.4152848688821063e-13
1762 7242 5.1896377015422956e-13
1763 7246 4.9589027291608483e-13
1764 7250 4.8940246810230377e-13
1765 7254 4.8698655734201327e-13
1766 7258 4.8488771388376962e-13
1767 7262 4.8261522528320706e-13
1768 7266 4.8026980672236943e-13
1769 7270 4.7772536675914608e-13
1770 7274 4.7524449831268007e-13
1771 7278 4.7272809556352731e-13
1772 7282 4.7013529594824638e-13
1773 7286 4.6752435712239999e-13
1774 7290 4.6493112382625006e-13
1775 7294 4.6259414213708355e-13
1776 7298 4.6017383654634622e-13
1777 7302 4.577238509211371e-13
1778 7306 4.5514090780474688e-13
1779 7310 4.5242547391232952e-13
1780 7314 4.4963494631397333e-13
1781 7318 4.4681026168850264e-13
1782 7322 4.4404971524483099e-13
1783 7326 4.413643311167669e-13
1784 7330 4.3872078787519832e-13
1785 7334 4.361796026360748e-13
1786 7338 4.335034138976861e-13
1787 7342 4.3071838862535528e-13
1788 7346 4.2794296870664631e-13
1789 7350 4.2521884637377249e-13
1790 7354 4.2243069258525098e-13
1791 7358 4.2146246616390354e-13
1792 7362 4.1914574719690125e-13
1793 7366 4.1504472622145346e-13
1794 7370 4.11572964328455e-13
1795 7374 4.0891958618733586e-13
1796 7378 4.0643504119436229e-13
1797 7382 4.0380904762842788e-13
1798 7386 4.0110851601016803e-13
1799 7390 3.9835606466037329e-13
1800 7394 3.9602930072964952e-13
1801 7398 3.950460941071134e-13
1802 7402 3.9476019677049255e-13
1803 7406 3.9265424628230497e-13
1804 7410 3.8953488905887988e-13
1805 7414 3.84327417743554e-13
1806 7418 3.8338708369364317e-13
1807 7422 3.7614617849832653e-13
1808 7426 3.8403463402907198e-13
1809 7430 3.6979651882901201e-13
1810 7434 4.1940923797096838e-13
1811 7444 3.4737686241647888e-13
1812 7448 3.2737930518694888e-13
1813 7452 3.0768569980131047e-13
1814 7456 3.0526370776797515e-13
1815 7460 3.0382861626785892e-13
1816 7464 3.0313105117799359e-13
1817 7468 3.0244552877905584e-13
1818 7472 3.0078421891916699e-13
1819 7476 2.9918468063102254e-13
1820 7480 2.9783852250817033e-13
1821 7484 2.9659024454808751e-13
1822 7488 2.9527395915970259e-13
1823 7492 2.9400770334883078e-13
1824 7496 2.9272647453655034e-13
1825 7500 2.9145933569383101e-13
1826 7504 2.9009141390643205e-13
1827 7508 2.8869140693450757e-13
1828 7512 2.8731638150529645e-13
1829 7516 2.8583902856682639e-13
1830 7520 2.8435687210451245e-13
1831 7524 2.8292442377070813e-13
1832 7528 2.8150191748612221e-13
1833 7532 2.8007133728348305e-13
1834 7536 2.7863103102502705e-13
1835 7540 2.7717434357288763e-13
1836 7544 2.7573362226828747e-13
1837 7548 2.7433258233968381e-13
1838 7552 2.7290615175145326e-13
1839 7556 2.7145394891525307e-13
1840 7560 2.6998970550570767e-13
1841 7564 2.6852724340645034e-13
1842 7568 2.6706751214141495e-13
1843 7572 2.6561346150284033e-13
1844 7576 2.6416224630705664e-13
1845 7580 2.6271945908909813e-13
1846 7584 2.6128035434687781e-13
1847 7588 2.5985491648126144e-13
1848 7592 2.5843329068742419e-13
1849 7596 2.5703866322174772e-13
1850 7600 2.5563726076304263e-13
1851 7604 2.5427048797583662e-13
1852 7608 2.5286985885821238e-13
1853 7612 2.5160690859341722e-13
1854 7616 2.5025495591817284e-13
1855 7620 2.4914115756747733e-13
1856 7624 2.4755158589250675e-13
1857 7628 2.4692039896306948e-13
1858 7632 2.444968212840569e-13
1859 7636 2.4585344788710423e-13
1860 7640 2.3971987775757908e-13
1861 7644 2.5034026314738967e-13
1862 7648 2.3824857771655009e-13
1863 7652 2.9120546213184701e-13
1864 7662 2.2528153455670004e-13
1865 7666 2.0989637369221541e-13
1866 7670 1.9344544971547405e-13
1867 7674 1.9155196685419337e-13
1868 7678 1.9077237509371593e-13
1869 7682 1.9042604322685791e-13
1870 7686 1.9008456274120528e-13
1871 7690 1.8911396081595726e-13
1872 7694 1.8811795806668698e-13
1873 7698 1.8719607662953208e-13
1874 7702 1.8647489202593256e-13
1875 7706 1.8588407934544264e-13
1876 7710 1.8525647324778988e-13
1877 7714 1.8458646679837994e-13
1878 7718 1.8383183667534161e-13
1879 7722 1.8305214792959171e-13
1880 7726 1.8226573882443829e-13
1881 7730 1.8151831398716578e-13
1882 7734 1.8079738772861518e-13
1883 7738 1.8000948106921101e-13
1884 7742 1.7924695066987364e-13
1885 7746 1.7855899305121254e-13
1886 7750 1.7785611875883382e-13
1887 7754 1.7710913819034215e-13
1888 7758 1.7633510169544927e-13
1889 7762 1.7553809832570808e-13
1890 7766 1.7473030375621886e-13
1891 7770 1.739262369787305e-13
1892 7774 1.7313874197733871e-13
1893 7778 1.7236324180951298e-13
1894 7782 1.7159744567464747e-13
1895 7786 1.7083881205038395e-13
1896 7790 1.7008321969791754e-13
1897 7794 1.6933087317570501e-13
1898 7798 1.685811566907937e-13
1899 7802 1.6783820037583443e-13
1900 7806 1.6710150109325653e-13
1901 7810 1.6639460508844424e-13
1902 7814 1.6569951248775194e-13
1903 7818 1.6500911244958743e-13
1904 7822 1.6433602915299659e-13
1905 7826 1.6369928907555712e-13
1906 7830 1.6303662216663514e-13
1907 7834 1.6241389201414325e-13
1908 7838 1.6173183397995977e-13
1909 7842 1.6118994549898678e-13
1910 7846 1.60448434645752e-13
1911 7850 1.6019476521870828e-13
1912 7854 1.5902478952536849e-13
1913 7858 1.5974220737345157e-13
1914 7862 1.5666382240423458e-13
1915 7866 1.6223623701785202e-13
1916 7870 1.542661059116511e-13
1917 7874 1.8190553636955251e-13
1918 7882 1.4725758293486426e-13
1919 7886 1.5438150737445092e-13
1920 7890 1.3307731796751939e-13
1921 7894 1.2941559072489079e-13
1922 7898 1.2687560573145353e-13
1923 7902 1.2552601119593431e-13
1924 7906 1.2431400445720234e-13
1925 7910 1.2369085248230272e-13
1926 7914 1.2293452278765572e-13
1927 7918 1.2288399473125316e-13
1928 7922 1.2188069648720818e-13
1929 7926 1.2259408457604469e-13
1930 7930 1.2091356189132974e-13
1931 7934 1.2275448635823329e-13
1932 7938 1.2024609781131099e-13
1933 7942 1.2411707607322929e-13
1934 7946 1.2023366040302998e-13
1935 7950 1.2734963247379135e-13
1936 7954 1.2213705609089237e-13
1937 7958 1.3865048601694342e-13
1938 7962 1.3052261662365654e-13
1939 7968 1.4978049259111782e-13
1940 7972 1.274030158782591e-13
1941 7976 1.2352550148660331e-13
1942 7980 1.1718447477708721e-13
1943 7984 1.1392146330690663e-13
1944 7988 1.122728779994679e-13
1945 7992 1.1101713683208682e-13
1946 7996 1.1014834022028577e-13
1947 8000 1.0995747023946796e-13
1948 8004 1.0971183322586306e-13
1949 8008 1.1143617123087358e-13
1950 8012 1.1118572137606237e-13
1951 8016 1.1818785899497634e-13
1952 8020 1.1628954804589631e-13
1953 8026 1.2175242689987367e-13
1954 8030 1.0796918872128e-13
1955 8034 1.0071913175848475e-13
1956 8038 9.7333608830945089e-14
1957 8042 9.5359670121652985e-14
1958 8046 9.4044584978954324e-14
1959 8050 9.3371788826532602e-14
1960 8054 9.2737654645955354e-14
1961 8058 9.2365224423443006e-14
1962 8062 9.190508817440721e-14
1963 8066 9.1648769228304481e-14
1964 8070 9.1210060371735378e-14
1965 8074 9.1008192938646891e-14
1966 8078 9.0572004005095869e-14
1967 8082 9.0414444018445308e-14
1968 8086 9.0046852895160623e-14
1969 8090 9.0522269195048412e-14
1970 8094 8.9723989346655701e-14
1971 8098 9.1521942138079147e-14
1972 8102 9.0017307538927446e-14
1973 8106 9.4220047006945105e-14
1974 8110 9.2564122159018419e-14
1975 8114 1.0671727275468872e-13
1976 8120 9.47063591151499e-14
1977 8124 9.9752347834246476e-14
1978 8128 8.9283114626840469e-14
1979 8132 8.7279313347476441e-14
1980 8136 8.5534846451507367e-14
1981 8140 8.4700402954948108e-14
1982 8144 8.3849235216361786e-14
1983 8148 8.4553062420806169e-14
1984 8152 8.3728341168415495e-14
1985 8156 8.7019128543002443e-14
1986 8160 8.547420482171459e-14
1987 8164 9.3847431707733782e-14
1988 8168 9.0676783674737121e-14
1989 8174 9.6999193447105513e-14
1990 8178 8.3483984021593891e-14
1991 8182 7.6823741087443751e-14
1992 8186 7.3740231145379403e-14
1993 8190 7.192019069930688e-14
1994 8194 7.0720495160946778e-14
1995 8198 7.0166578388606302e-14
1996 8202 6.9639438021794429e-14
1997 8206 6.9400515014845935e-14
1998 8210 6.9059817611153047e-14
1999 8214 6.8928197161479202e-14
2000 8218 6.8608598924985945e-14
2001 8222 6.8538559464643382e-14
2002 8226 6.8213546993551276e-14
2003 8230 6.820642259943192e-14
2004 8234 6.7937909767020518e-14
2005 8238 6.8268812081711356e-14
2006 8242 6.7868871499621609e-14
2007 8246 6.9305876447165685e-14
2008 8250 6.8400205526555338e-14
2009 8254 7.2004623367005662e-14
2010 8258 7.100271129237886e-14
2011 8262 8.3723673169843176e-14
2012 8268 7.3423216359375272e-14
2013 8272 7.8074515253622129e-14
2014 8276 6.881888586557014e-14
2015 8280 6.7006735107884817e-14
2016 8284 6.5551796355264999e-14
2017 8288 6.4784374340657236e-14
2018 8292 6.4158474590876721e-14
2019 8296 6.479723865354366e-14
2020 8300 6.4188785664894216e-14
2021 8304 6.7027628446078265e-14
2022 8308 6.5899042170673109e-14
2023 8312 7.3542210088904398e-14
2024 8318 6.743574204907607e-14
2025 8322 6.3287095799135964e-14
2026 8326 5.8882007783315777e-14
2027 8330 5.6379161796483827e-14
2028 8334 5.4798350136253757e-14
2029 8338 5.376496867005409e-14
2030 8342 5.3106831693334024e-14
2031 8346 5.2777610315527012e-14
2032 8350 5.2589732478595377e-14
2033 8354 5.2555853278287573e-14
2034 8358 5.2513372034883928e-14
2035 8362 5.2668214316323224e-14
2036 8366 5.2561307323434944e-14
2037 8370 5.2890768411566029e-14
2038 8374 5.2510617483739457e-14
2039 8378 5.3007170220276557e-14
2040 8382 5.2338316582707829e-14
2041 8386 5.3050577270691551e-14
2042 8390 5.2074219333050464e-14
2043 8394 5.3428820680320906e-14
2044 8398 5.2053072308489313e-14
2045 8402 5.4856916111809288e-14
2046 8406 5.2755118626162095e-14
2047 8410 5.9021019442487364e-14
2048 8414 5.5875196674625306e-14
2049 8420 6.3846987965402845e-14
2050 8424 5.3987422815409119e-14
2051 8428 5.2982066704818781e-14
2052 8432 5.0525179031638955e-14
2053 8436 5.0245182126528679e-14
2054 8440 4.9567493511803616e-14
2055 8444 5.0380510886445604e-14
2056 8448 4.9782182059098217e-14
2057 8452 5.2751865596128164e-14
2058 8456 5.14508335770574e-14
2059 8460 5.8340872314632895e-14
2060 8466 5.0170699978377767e-14
2061 8470 4.7424422651735562e-14
2062 8474 4.3444149611050666e-14
2063 8478 4.1621885279975127e-14
2064 8482 4.0766706416867082e-14
2065 8486 4.033432743751281e-14
2066 8490 4.0129210786038656e-14
2067 8494 4.0032904834001737e-14
2068 8498 3.9930989829788099e-14
2069 8502 3.9904996929735707e-14
2070 8506 3.9825042948745532e-14
2071 8510 3.9876083460081181e-14
2072 8514 3.9731977744764807e-14
2073 8518 3.9972928972105502e-14
2074 8522 3.9713629317061384e-14
2075 8526 4.017868132180657e-14
2076 8530 3.9747777026813468e-14
2077 8534 4.0425789208124382e-14
2078 8538 3.9679104254131299e-14
2079 8542 4.0999976325925601e-14
2080 8546 3.9755781911681495e-14
2081 8550 4.2420863083516376e-14
2082 8554 4.0420227166276237e-14
2083 8558 4.5975199253927342e-14
2084 8562 4.3154769698467181e-14
2085 8566 5.8496574334513654e-14
2086 8574 4.2169841057949301e-14
2087 8578 3.8125410353707576e-14
2088 8582 3.2503355374216298e-14
2089 8586 3.1447846442819033e-14
2090 8590 3.1277432731193888e-14
2091 8594 3.1306724824575836e-14
2092 8598 3.1321259486434246e-14
2093 8602 3.1338869724924136e-14
2094 8606 3.1322024357185617e-14
2095 8610 3.1301754858757821e-14
2096 8614 3.126824496481502e-14
2097 8618 3.1267309840441251e-14
2098 8622 3.1263192413284648e-14
2099 8626 3.1268078099324411e-14
2100 8630 3.1273667669743342e-14
2101 8634 3.1287128717341108e-14
2102 8638 3.128862118939417e-14
2103 8642 3.1270302407843901e-14
2104 8646 3.1271534840782156e-14
2105 8650 3.1285990305059998e-14
2106 8654 3.1329714145797265e-14
2107 8658 3.1379836473418091e-14
2108 8662 3.1458902763879543e-14
2109 8666 3.1519912429487902e-14
2110 8670 3.1554340083629054e-14
2111 8674 3.1589773589395069e-14
2112 8678 3.1634181409237244e-14
2113 8682 3.168155045626302e-14
2114 8686 3.1755132631907474e-14
2115 8690 3.1817298073972362e-14
2116 8694 3.1845082872224671e-14
2117 8698 3.1898261294719191e-14
2118 8702 3.1955284399761297e-14
2119 8706 3.2035246004047998e-14
2120 8710 3.2105098270109218e-14
2121 8714 3.2214852987766168e-14
2122 8718 3.2283036175404824e-14
2123 8722 3.2443118626172308e-14
2124 8726 3.2467008343416669e-14
2125 8730 3.2757499986743426e-14
2126 8734 3.2581942244029605e-14
2127 8738 3.3334543723159259e-14
2128 8742 3.2340611122412067e-14
2129 8746 3.5211917711849058e-14
2130 8750 3.2473070981736641e-14
2131 8754 4.3799341019020496e-14
2132 8762 3.0914018327372113e-14
2133 8766 3.2928890327356755e-14
2134 8770 2.5393646265066926e-14
2135 8774 2.4055335055438078e-14
2136 8778 2.3378037346418173e-14
2137 8782 2.3066016666671053e-14
2138 8786 2.2944743571480866e-14
2139 8790 2.2944029522706331e-14
2140 8794 2.290194807885379e-14
2141 8798 2.3056653140955631e-14
2142 8802 2.2909335053186795e-14
2143 8806 2.3191286063306386e-14
2144 8810 2.297517238307803e-14
2145 8814 2.34555768599922e-14
2146 8818 2.3043033698196729e-14
2147 8822 2.3819954763791475e-14
2148 8826 2.3127195738868863e-14
2149 8830 2.4274874983938079e-14
2150 8834 2.3168062960991515e-14
2151 8838 2.507115710512469e-14
2152 8842 2.3447930270060861e-14
2153 8846 2.65735449493838e-14
2154 8850 2.4364289475916137e-14
2155 8854 3.0728795091697174e-14
2156 8858 2.7628337714424162e-14
2157 8864 3.5541624016018373e-14
2158 8868 2.7522969780401042e-14
2159 8872 2.7105885251458867e-14
2160 8876 2.5027776312731061e-14
2161 8880 2.4734135400906413e-14
2162 8884 2.435894554505191e-14
2163 8888 2.4843002851551114e-14
2164 8892 2.4714464754772326e-14
2165 8896 2.702394836633917e-14
2166 8900 2.6349831689552678e-14
2167 8906 2.7006280106092392e-14
2168 8910 2.2371780839804904e-14
2169 8914 1.957927838413219e-14
2170 8918 1.8427722269263392e-14
2171 8922 1.7929184087497928e-14
2172 8926 1.7703603543534584e-14
2173 8930 1.7684785012545435e-14
2174 8934 1.7614554969789739e-14
2175 8938 1.7666925322852578e-14
2176 8942 1.7646254330807784e-14
2177 8946 1.7680122943203747e-14
2178 8950 1.7675372358919072e-14
2179 8954 1.7714273194054673e-14
2180 8958 1.772055351984209e-14
2181 8962 1.7819167636660277e-14
2182 8966 1.7825403493217963e-14
2183 8970 1.7959736989421864e-14
2184 8974 1.791426317861557e-14
2185 8978 1.8091288829426982e-14
2186 8982 1.8008402420373413e-14
2187 8986 1.8360003255679831e-14
2188 8990 1.8134322338312237e-14
2189 8994 1.8867935032830345e-14
2190 8998 1.8377635940542824e-14
2191 9002 2.0062646629328803e-14
2192 9006 1.9233123547160143e-14
2193 9010 2.4078812267637126e-14
2194 9014 2.2654524672763125e-14
2195 9022 2.5506486300234249e-14
2196 9026 1.7779820415161473e-14
2197 9030 1.4452435711538982e-14
2198 9034 1.3624480910872164e-14
2199 9038 1.3565392315988177e-14
2200 9042 1.357745660625592e-14
2201 9046 1.3627490418933758e-14
2202 9050 1.3667080738888424e-14
2203 9054 1.3693935918481122e-14
2204 9058 1.371188454663344e-14
2205 9062 1.3725747934881152e-14
2206 9066 1.3741149111444603e-14
2207 9070 1.3755263644961175e-14
2208 9074 1.3768347339380939e-14
2209 9078 1.3779610759997053e-14
2210 9082 1.3793431373080927e-14
2211 9086 1.3817097050110739e-14
2212 9090 1.3883329097355394e-14
2213 9094 1.3922552652043899e-14
2214 9098 1.3951790535317223e-14
2215 9102 1.4006881558206643e-14
2216 9106 1.4066783304719993e-14
2217 9110 1.4119762250955434e-14
2218 9114 1.4170723988226989e-14
2219 9118 1.4244285411564236e-14
2220 9122 1.4326358668988442e-14
2221 9126 1.4441263346964698e-14
2222 9130 1.4596659587951498e-14
2223 9134 1.4747169295865588e-14
2224 9138 1.4867356071300922e-14
2225 9142 1.4961697753933158e-14
2226 9146 1.5037520755239574e-14
2227 9150 1.5118472964558089e-14
2228 9154 1.5203079274011058e-14
2229 9158 1.5307603139702239e-14
2230 9162 1.5435846469015382e-14
2231 9166 1.5611146713713237e-14
2232 9170 1.5721391439930173e-14
2233 9174 1.5910231929806362e-14
2234 9178 1.593792778959921e-14
2235 9182 1.6289975858301779e-14
2236 9186 1.603305213067471e-14
2237 9190 1.71334161153103e-14
2238 9194 1.5843581871802237e-14
2239 9198 2.0164850895293927e-14
2240 9202 1.8307178892957264e-14
2241 9212 1.9921425061197829e-14
2242 9216 1.2317948683358403e-14
2243 9220 9.4390929127790082e-15
2244 9224 9.1732626337115604e-15
2245 9228 9.3076109529920386e-15
2246 9232 9.2714091883428634e-15
2247 9236 9.2801217692383212e-15
2248 9240 9.2649670792625208e-15
2249 9244 9.2549898781768124e-15
2250 9248 9.253644366340099e-15
2251 9252 9.2709547551666615e-15
2252 9256 9.2881287716887161e-15
2253 9260 9.3017287326898311e-15
2254 9264 9.3163701206995953e-15
2255 9268 9.3143478295380257e-15
2256 9272 9.327122780448515e-15
2257 9276 9.3432782398514963e-15
2258 9280 9.3617892978807918e-15
2259 9284 9.3807497068886057e-15
2260 9288 9.4125638408710036e-15
2261 9292 9.4553923677830228e-15
2262 9296 9.4830318998848778e-15
2263 9300 9.5073002408566608e-15
2264 9304 9.5493791436103599e-15
2265 9308 9.5946030796972143e-15
2266 9312 9.6351429235857523e-15
2267 9316 9.6737337446626583e-15
2268 9320 9.7401119050907151e-15
2269 9324 9.8149231255416358e-15
2270 9328 9.8881736877872405e-15
2271 9332 9.9642101413963645e-15
2272 9336 1.0044994214674849e-14
2273 9340 1.0137648184159681e-14
2274 9344 1.023204026525228e-14
2275 9348 1.0314126228170694e-14
2276 9352 1.0382890056894693e-14
2277 9356 1.0446281155634257e-14
2278 9360 1.0516877116623167e-14
2279 9364 1.0593926198120733e-14
2280 9368 1.0680861001145705e-14
2281 9372 1.0769232795565693e-14
2282 9376 1.0889082875404493e-14
2283 9380 1.1010432203559933e-14
2284 9384 1.1139057544732288e-14
2285 9388 1.1231067345660734e-14
2286 9392 1.1384821613279281e-14
2287 9396 1.1452213248628728e-14
2288 9400 1.1693886148040483e-14
2289 9404 1.1607403237092872e-14
2290 9408 1.2211674000565248e-14
2291 9412 1.150239232745702e-14
2292 9416 1.3898706133479849e-14
2293 9420 1.2303450020400251e-14
2294 9426 1.766262747767821e-14
2295 9432 1.1285565445487075e-14
2296 9436 1.138261466893521e-14
2297 9440 8.6156320454138478e-15
2298 9444 7.9304586240503717e-15
2299 9448 7.5621805570454635e-15
2300 9452 7.4342531710216465e-15
2301 9456 7.3337463590828194e-15
2302 9460 7.3767591156608664e-15
2303 9464 7.3492712024565698e-15
2304 9468 7.4193538614794434e-15
2305 9472 7.3994413874389157e-15
2306 9476 7.5531609267066261e-15
2307 9480 7.4751885792965524e-15
2308 9484 7.7072324081639207e-15
2309 9488 7.5673648221991335e-15
2310 9492 8.01081579272344e-15
2311 9496 7.6996209700998935e-15
2312 9500 8.4753269669318038e-15
2313 9504 7.9240838540893359e-15
2314 9508 9.2616289224173916e-15
2315 9512 8.4435412085531389e-15
2316 9516 1.1281537803822881e-14
2317 9520 9.9391108611033251e-15
2318 9526 1.3195495145504593e-14
2319 9530 9.6020459582047378e-15
2320 9534 9.0599724005327713e-15
2321 9538 8.2508712827224131e-15
2322 9542 8.0344717288743581e-15
2323 9546 7.8335241735665896e-15
2324 9550 7.9114634866917204e-15
2325 9554 7.8163099229795405e-15
2326 9558 8.3098840681576202e-15
2327 9562 8.1412724191277583e-15
2328 9566 9.4267385137268307e-15
2329 9570 8.9819339845528118e-15
2330 9574 1.1890845025199631e-14
2331 9580 8.9594147666171089e-15
2332 9584 8.4699025679375872e-15
2333 9588 6.9145323893112474e-15
2334 9592 6.3227786552169218e-15
2335 9596 5.9784161399612651e-15
2336 9600 5.8880898170154874e-15
2337 9604 5.7867249607010916e-15
2338 9608 5.8317727139349171e-15
2339 9612 5.79640908838705e-15
2340 9616 5.8591822765915926e-15
2341 9620 5.850508235695235e-15
2342 9624 5.9776106116284262e-15
2343 9628 5.9267174840255989e-15
2344 9632 6.1035965981371364e-15
2345 9636 6.0190271346173725e-15
2346 9640 6.2784106459232679e-15
2347 9644 6.1401541166241583e-15
2348 9648 6.6073084571444292e-15
2349 9652 6.3266788184225542e-15
2350 9656 7.2507858346463651e-15
2351 9660 6.7299376520831705e-15
2352 9664 8.7476683882647954e-15
2353 9668 7.8595966947160242e-15
2354 9674 1.0280958959055057e-14
2355 9678 7.4668880799299338e-15
2356 9682 7.0406691476845688e-15
2357 9686 6.4196199320765059e-15
2358 9690 6.2907154935480311e-15
2359 9694 6.1158836580700073e-15
2360 9698 6.2293864965185571e-15
2361 9702 6.1211898959680818e-15
2362 9706 6.5724725331227016e-15
2363 9710 6.3759452192501797e-15
2364 9714 7.440210353739686e-15
2365 9718 7.0104114367427507e-15
2366 9722 9.3203651515953202e-15
2367 9728 6.9524811594141346e-15
2368 9732 6.5982765448278566e-15
2369 9736 5.3588852309111555e-15
2370 9740 4.9379776187615486e-15
2371 9744 4.6854169578457866e-15
2372 9748 4.6415571683204853e-15
2373 9752 4.5672029221446083e-15
2374 9756 4.6178118701936319e-15
2375 9760 4.5966487520064832e-15
2376 9764 4.6776479716535702e-15
2377 9768 4.6576605351972104e-15
2378 9772 4.7844622144341264e-15
2379 9776 4.7328541910238164e-15
2380 9780 4.9056988872075817e-15
2381 9784 4.8233977779205649e-15
2382 9788 5.088149784046158e-15
2383 9792 4.9282799385484341e-15
2384 9796 5.4063495691434975e-15
2385 9800 5.0734563035101377e-15
2386 9804 5.9433134005611524e-15
2387 9808 5.3810029552298598e-15
2388 9812 7.0975164933901203e-15
2389 9816 6.222299795365354e-15
2390 9820 1.0365586020815235e-14
2391 9828 5.927770345979036e-15
2392 9832 4.9410184670421915e-15
2393 9836 3.49930740444317e-15
2394 9840 3.3220555958348406e-15
2395 9844 3.3122461072726886e-15
2396 9848 3.356079638776625e-15
2397 9852 3.3842248495479909e-15
2398 9856 3.4147184591656193e-15
2399 9860 3.4424177070902558e-15
2400 9864 3.4704070637993269e-15
2401 9868 3.5012958142868495e-15
2402 9872 3.527412804666015e-15
2403 9876 3.5537309653701533e-15
2404 9880 3.5801922746423777e-15
2405 9884 3.6085496671670308e-15
2406 9888 3.6463425832076232e-15
2407 9892 3.6882325976140846e-15
2408 9896 3.7319581324172461e-15
2409 9900 3.7733721143073506e-15
2410 9904 3.8182551196329351e-15
2411 9908 3.86617050290969e-15
2412 9912 3.9123062699642636e-15
2413 9916 3.9528359494574346e-15
2414 9920 3.991664786792519e-15
2415 9924 4.0422822051710151e-15
2416 9928 4.101336071704164e-15
2417 9932 4.1576510572023662e-15
2418 9936 4.208628888099919e-15
2419 9940 4.2587359691276944e-15
2420 9944 4.3102186316618107e-15
2421 9948 4.3656078101486639e-15
2422 9952 4.4300983576537646e-15
2423 9956 4.496206738088121e-15
2424 9960 4.5605295730696653e-15
2425 9964 4.6273727545857648e-15
2426 9968 4.6940020602826826e-15
2427 9972 4.7701770037786827e-15
2428 9976 4.8503812830047715e-15
2429 9980 4.9464267724104102e-15
2430 9984 5.0179028006315171e-15
2431 9988 5.1275961083997908e-15
2432 9992 5.1673219536260175e-15
2433 9996 5.3457172567131402e-15
2434 10000 5.2624670470087249e-15
2435 10004 5.7253040605968405e-15
2436 10008 5.2002084313196393e-15
2437 10012 6.9314408610043378e-15
2438 10016 5.8730460883557774e-15
2439 10024 7.8163361810009054e-15
2440 10028 4.5942380962385974e-15
2441 10032 3.6952163842641963e-15
2442 10036 3.1948608933103986e-15
2443 10040 3.0326862711631958e-15
2444 10044 2.925427336085331e-15
2445 10048 2.9386656140179684e-15
2446 10052 2.9094031667891741e-15
2447 10056 2.9651629221904511e-15
2448 10060 2.9603496574676785e-15
2449 10064 3.0482250905805759e-15
2450 10068 3.0150429983883623e-15
2451 10072 3.1423372272841067e-15
2452 10076 3.080126468956541e-15
2453 10080 3.2847505707718667e-15
2454 10084 3.1595616422665229e-15
2455 10088 3.4784615000947681e-15
2456 10092 3.261812071527273e-15
2457 10096 3.7855685417148652e-15
2458 10100 3.4462755186485255e-15
2459 10104 4.4541905157725187e-15
2460 10108 3.8930218708541249e-15
2461 10112 6.1527228150119913e-15
2462 10118 4.2312836313071825e-15
2463 10122 5.1506599685205781e-15
2464 10126 3.6933414768354489e-15
2465 10130 3.6422980008844839e-15
2466 10134 3.3490251248754176e-15
2467 10138 3.3881749876975113e-15
2468 10142 3.2647368762941421e-15
2469 10146 3.4854448632284062e-15
2470 10150 3.3555464315363284e-15
2471 10154 3.8861435398059464e-15
2472 10158 3.6333025109846432e-15
2473 10162 4.7341925030804782e-15
2474 10166 4.2741426514053028e-15
2475 10172 5.0179976683216096e-15
2476 10176 3.5104645224244037e-15
2477 10180 2.8631085810569903e-15
2478 10184 2.5455813401197708e-15
2479 10188 2.4421137245138162e-15
2480 10192 2.3478609803410412e-15
2481 10196 2.3737247078689776e-15
2482 10200 2.3465116568560651e-15
2483 10204 2.3922641415020061e-15
2484 10208 2.3913582397649177e-15
2485 10212 2.4428032093328812e-15
2486 10216 2.4438522596380557e-15
2487 10220 2.5332256705181723e-15
2488 10224 2.5056056201741041e-15
2489 10228 2.6220641800920978e-15
2490 10232 2.5748056708659386e-15
2491 10236 2.7417685702639701e-15
2492 10240 2.6635908173641872e-15
2493 10244 2.9693282067085741e-15
2494 10248 2.7925761475391248e-15
2495 10252 3.3963331855289911e-15
2496 10256 3.0914241944070189e-15
2497 10260 4.5298843445544783e-15
2498 10264 3.9933630878517638e-15
2499 10270 5.9305731780015004e-15
2500 10274 4.0330143941786321e-15
2501 10278 3.870099465235529e-15
2502 10282 3.4045337350078336e-15
2503 10286 3.3445087452006576e-15
2504 10290 3.2412520407985694e-15
2505 10294 3.3703398619601248e-15
2506 10298 3.3376435431631615e-15
2507 10302 3.8522050471918347e-15
2508 10306 3.7355457404653417e-15
2509 10310 4.9976121263800403e-15
2510 10316 3.5993945115566327e-15
2511 10320 3.1593337904037115e-15
2512 10324 2.4263716171890951e-15
2513 10328 2.1244251238001447e-15
2514 10332 1.9389812360424453e-15
2515 10336 1.9213841265632373e-15
2516 10340 1.8740129619550933e-15
2517 10344 1.9136121757557054e-15
2518 10348 1.9034058522577647e-15
2519 10352 1.9402814316164807e-15
2520 10356 1.9461772044458443e-15
2521 10360 1.9961635832786359e-15
2522 10364 1.9976713019247486e-15
2523 10368 2.0682782743419725e-15
2524 10372 2.0576785040400322e-15
2525 10376 2.141005370226174e-15
2526 10380 2.120177677086138e-15
2527 10384 2.2317285281077404e-15
2528 10388 2.1888902603168277e-15
2529 10392 2.3764093787953001e-15
2530 10396 2.2724293082562567e-15
2531 10400 2.6279044722634162e-15
2532 10404 2.434435370846956e-15
2533 10408 3.2475116142787787e-15
2534 10412 2.8944089895568785e-15
2535 10416 5.0825890127474335e-15
2536 10424 2.777701401952392e-15
2537 10428 2.2626172785952629e-15
2538 10432 1.4343194295848068e-15
2539 10436 1.3295948170851269e-15
2540 10440 1.3175114685760707e-15
2541 10444 1.3479953373148057e-15
2542 10448 1.3666342973191366e-15
2543 10452 1.3869207364058771e-15
2544 10456 1.4063974119950425e-15
2545 10460 1.4302104727576762e-15
2546 10464 1.4493911103317762e-15
2547 10468 1.4689236900954604e-15
2548 10472 1.4869074701150901e-15
2549 10476 1.5071240289836821e-15
2550 10480 1.5316439387407996e-15
2551 10484 1.5580730607610283e-15
2552 10488 1.5845335230003053e-15
2553 10492 1.6084291694752964e-15
2554 10496 1.63500948687661e-15
2555 10500 1.6649796301328353e-15
2556 10504 1.6960225406167581e-15
2557 10508 1.7274948968049389e-15
2558 10512 1.7583679771829373e-15
2559 10516 1.7961418349822164e-15
2560 10520 1.8300011300157598e-15
2561 10524 1.8603909780973496e-15
2562 10528 1.8904843646474004e-15
2563 10532 1.9223527087384226e-15
2564 10536 1.9564593373925642e-15
2565 10540 1.9942221837635291e-15
2566 10544 2.0354108548896639e-15
2567 10548 2.0772348007262395e-15
2568 10552 2.1191248151327009e-15
2569 10556 2.1618516980910496e-15
2570 10560 2.2053807212504481e-15
2571 10564 2.2506728434895564e-15
2572 10568 2.2965384070339559e-15
2573 10572 2.3451411575474077e-15
2574 10576 2.3961626106417441e-15
2575 10580 2.4535927150150065e-15
2576 10584 2.5050728364502811e-15
2577 10588 2.5709643764501404e-15
2578 10592 2.61114126672078e-15
2579 10596 2.7059890515390012e-15
2580 10600 2.6927630555840989e-15
2581 10604 2.9182550846044552e-15
2582 10608 2.6649147298607456e-15
2583 10612 3.6038223762884045e-15
2584 10616 3.0171745568001278e-15
2585 10624 4.2475153236754166e-15
2586 10628 2.36626150057072e-15
2587 10632 1.9467769037725003e-15
2588 10636 1.6132267640885448e-15
2589 10640 1.5031819376471606e-15
2590 10644 1.4234049865429615e-15
2591 10648 1.4215593017508944e-15
2592 10652 1.392672937150681e-15
2593 10656 1.4356717176850983e-15
2594 10660 1.4128153806363883e-15
2595 10664 1.496461578243645e-15
2596 10668 1.4527347728910626e-15
2597 10672 1.6071696314827293e-15
2598 10676 1.5243916426464083e-15
2599 10680 1.7926927168209969e-15
2600 10684 1.6584659467684497e-15
2601 10688 2.2121290327412231e-15
2602 10692 1.9548736917153042e-15
2603 10696 3.1465893326793233e-15
2604 10702 2.1195148738049115e-15
2605 10706 2.3751269709131571e-15
2606 10710 1.6651511543046543e-15
2607 10714 1.5173011298449425e-15
2608 10718 1.3966679680464059e-15
2609 10722 1.3735367688063119e-15
2610 10726 1.3212790711254578e-15
2611 10730 1.3576565951111882e-15
2612 10734 1.3264535954002343e-15
2613 10738 1.4125163780060075e-15
2614 10742 1.3688082073782647e-15
2615 10746 1.5302827567945619e-15
2616 10750 1.4510136019422418e-15
2617 10754 1.7669437622574134e-15
2618 10758 1.6115648854460318e-15
2619 10762 2.2763243892642056e-15
2620 10766 1.9911440660332069e-15
2621 10770 3.408973458200867e-15
2622 10776 2.2422541830267959e-15
2623 10780 2.5333853362287297e-15
2624 10784 1.7378668152440678e-15
2625 10788 1.5262254689772138e-15
2626 10792 1.3979694341698622e-15
2627 10796 1.3428284363365545e-15
2628 10800 1.2787893573923403e-15
2629 10804 1.2989707643936213e-15
2630 10808 1.2699450628735846e-15
2631 10812 1.3326183011903511e-15
2632 10816 1.3107580748876121e-15
2633 10820 1.4332631794995807e-15
2634 10824 1.4011754538752197e-15
2635 10828 1.6675931502915884e-15
2636 10832 1.5941625935446922e-15
2637 10836 2.240167517361235e-15
2638 10840 2.0566637585692216e-15
2639 10846 2.6661103168657951e-15
2640 10850 1.7735201260598958e-15
2641 10854 1.4159100155091819e-15
2642 10858 1.2381537987807625e-15
2643 10862 1.1573680314363836e-15
2644 10866 1.0817635646303593e-15
2645 10870 1.0901538494893868e-15
2646 10874 1.0577086759612844e-15
2647 10878 1.0904481934385576e-15
2648 10882 1.0744697639215525e-15
2649 10886 1.124182551112381e-15
2650 10890 1.1109048861476963e-15
2651 10894 1.1965653281035236e-15
2652 10898 1.1673583615327745e-15
2653 10902 1.3169905433135093e-15
2654 10906 1.2662956214203394e-15
2655 10910 1.5691924857761091e-15
2656 10914 1.474739841827782e-15
2657 10918 2.2297473180441126e-15
2658 10922 2.0326651975911391e-15
2659 10928 2.9047864137101646e-15
2660 10932 1.9240505862811938e-15
2661 10936 1.6119655320300831e-15
2662 10940 1.4203971725472615e-15
2663 10944 1.3045954866798635e-15
2664 10948 1.2374236563802293e-15
2665 10952 1.2220686431124034e-15
2666 10956 1.1931755022486119e-15
2667 10960 1.2366744557383829e-15
2668 10964 1.2313267132258929e-15
2669 10968 1.3529775851105555e-15
2670 10972 1.3461856514229969e-15
2671 10976 1.6258949888476801e-15
2672 10980 1.613034487609518e-15
2673 10984 2.338903606923827e-15
2674 10990 1.6717440352496081e-15
2675 10994 1.5980318400477499e-15
2676 10998 1.1674176538390823e-15
2677 11002 1.0131293319472906e-15
2678 11006 9.0876132031840473e-16
2679 11010 8.9518253514097104e-16
2680 11014 8.5535250486223208e-16
2681 11018 8.7963312781175022e-16
2682 11022 8.6104626033367548e-16
2683 11026 8.9205825411502356e-16
2684 11030 8.8421684660581687e-16
2685 11034 9.3557923046142313e-16
2686 11038 9.1544483378871479e-16
2687 11042 9.8853996548849826e-16
2688 11046 9.5631205591136664e-16
2689 11050 1.0664216803732158e-15
2690 11054 1.0170095898786626e-15
2691 11058 1.2198299350328103e-15
2692 11062 1.1279217780580351e-15
2693 11066 1.584458984100947e-15
2694 11070 1.4006773985022342e-15
2695 11074 2.4822143818192029e-15
2696 11080 1.6736498593809303e-15
2697 11084 2.0939797950605098e-15
2698 11088 1.4195907971814754e-15
2699 11092 1.3171391975957524e-15
2700 11096 1.2146139061436183e-15
2701 11100 1.1750456090455809e-15
2702 11104 1.1494182037099284e-15
2703 11108 1.1971099702886082e-15
2704 11112 1.1849033784857264e-15
2705 11116 1.3451721765016071e-15
2706 11120 1.3242851910552633e-15
2707 11124 1.7464599644939627e-15
2708 11128 1.6436132240383455e-15
2709 11134 1.9278342824565788e-15
2710 11138 1.2905254223930223e-15
2711 11142 9.667237848990165e-16
2712 11146 8.11461798634356e-16
2713 11150 7.5815250954948572e-16
2714 11154 7.0586050703426786e-16
2715 11158 7.1897003595892267e-16
2716 11162 7.0066057177107371e-16
2717 11166 7.2511695405714713e-16
2718 11170 7.1947105594722359e-16
2719 11174 7.4447928019843318e-16
2720 11178 7.4391049757435192e-16
2721 11182 7.7022018794901774e-16
2722 11186 7.7221198592448623e-16
2723 11190 8.1754095409680011e-16
2724 11194 8.0527295240524245e-16
2725 11198 8.6848320961056824e-16
2726 11202 8.4519827389054752e-16
2727 11206 9.3834225193536666e-16
2728 11210 9.0472774942357975e-16
2729 11214 1.0912549923208174e-15
2730 11218 1.0288358638882271e-15
2731 11222 1.5031565266587429e-15
2732 11226 1.4003555259822775e-15
2733 11232 2.0750494557223234e-15
2734 11236 1.4099710439995083e-15
2735 11240 1.3078637633068442e-15
2736 11244 1.1531057616458e-15
2737 11248 1.1117874944787352e-15
2738 11252 1.0834957470074943e-15
2739 11256 1.120013878462469e-15
2740 11260 1.1159879308641693e-15
2741 11264 1.2833823935488268e-15
2742 11268 1.260473540457387e-15
2743 11272 1.6907091029386319e-15
2744 11278 1.1989920774974072e-15
2745 11282 1.0296845909013759e-15
2746 11286 7.5907450491257203e-16
2747 11290 6.5743520992326589e-16
2748 11294 5.891630838251484e-16
2749 11298 5.9345415273593868e-16
2750 11302 5.7494055360780144e-16
2751 11306 5.9556157070870738e-16
2752 11310 5.9152545871504064e-16
2753 11314 6.1061419321436355e-16
2754 11318 6.127643863509686e-16
2755 11322 6.4012651516259789e-16
2756 11326 6.3930023452255132e-16
2757 11330 6.6845849669883335e-16
2758 11334 6.6513855106207012e-16
2759 11338 7.0217210206544901e-16
2760 11342 6.9562157276785788e-16
2761 11346 7.4087261390902437e-16
2762 11350 7.241852178151674e-16
2763 11354 8.0532419789855134e-16
2764 11358 7.5700859155421879e-16
2765 11362 8.9428298615098697e-16
2766 11366 8.1289243728226851e-16
2767 11370 1.107713266002442e-15
2768 11374 9.5282482126752069e-16
2769 11378 1.6649601483750484e-15
2770 11384 1.1093471925576956e-15
2771 11388 1.4998852854164468e-15
2772 11392 1.0260067738443977e-15
2773 11396 1.095485498375879e-15
2774 11400 9.7336960540317374e-16
2775 11404 1.0655699887447516e-15
2776 11408 1.0078184353680061e-15
2777 11412 1.2200603279944634e-15
2778 11416 1.1475619310060206e-15
2779 11420 1.6063912082042026e-15
2780 11426 1.0962681568191419e-15
2781 11430 9.3828550072790062e-16
2782 11434 6.8356151766485115e-16
2783 11438 5.8181846113950636e-16
2784 11442 5.1527385873731402e-16
2785 11446 5.1678496551521569e-16
2786 11450 4.9785123804524031e-16
2787 11454 5.1632545014133023e-16
2788 11458 5.1140080058599373e-16
2789 11462 5.3002578454669491e-16
2790 11466 5.3024813069534917e-16
2791 11470 5.5053584033151054e-16
2792 11474 5.5159209041673665e-16
2793 11478 5.7831343880376807e-16
2794 11482 5.7597774545171433e-16
2795 11486 6.0735142230153999e-16
2796 11490 6.0135358200203229e-16
2797 11494 6.4141908744010795e-16
2798 11498 6.2779710358236429e-16
2799 11502 6.9274420184603502e-16
2800 11506 6.5749577277899457e-16
2801 11510 7.7239663910698766e-16
2802 11514 7.0911396058467163e-16
2803 11518 9.5694140139117659e-16
2804 11522 8.3909286040673853e-16
2805 11526 1.4682922270332823e-15
2806 11532 9.9111452213167771e-16
2807 11536 1.3479114810530275e-15
2808 11540 9.1861908975855028e-16
2809 11544 9.7060997206101923e-16
2810 11548 8.6861195861855089e-16
2811 11552 9.4133143120622709e-16
2812 11556 8.9750975816355223e-16
2813 11560 1.0803159853235017e-15
2814 11564 1.0227236741408401e-15
2815 11570 1.0652735272132126e-15
2816 11574 7.2853049683458196e-16
2817 11578 5.387298951126801e-16
2818 11582 4.494627868674439e-16
2819 11586 4.3660397969517636e-16
2820 11590 4.1663814257897162e-16
2821 11594 4.3057691675898839e-16
2822 11598 4.2749752847924538e-16
2823 11602 4.4141258573673903e-16
2824 11606 4.4460166478315147e-16
2825 11610 4.5662360340353175e-16
2826 11614 4.6180024526067641e-16
2827 11618 4.7381159596921602e-16
2828 11622 4.8276219312285221e-16
2829 11626 5.0071759753874887e-16
2830 11630 5.0509421677721184e-16
2831 11634 5.2285565064818726e-16
2832 11638 5.276405397672268e-16
2833 11642 5.5079672647926486e-16
2834 11646 5.5203678271404516e-16
2835 11650 5.8099514511477518e-16
2836 11654 5.7503372723199941e-16
2837 11658 6.3376614476166535e-16
2838 11662 6.0055652399866599e-16
2839 11666 7.0726573469376275e-16
2840 11670 6.4530781570095244e-16
2841 11674 8.9943464053618763e-16
2842 11678 7.8299725644187523e-16
2843 11682 1.4968834006513776e-15
2844 11690 7.8083139319574599e-16
2845 11694 6.5191933137074588e-16
2846 11698 3.656039839904264e-16
2847 11702 3.2281145597866552e-16
2848 11706 3.1000092968439148e-16
2849 11710 3.2213764126912472e-16
2850 11714 3.2739771587157393e-16
2851 11718 3.3557158381257793e-16
2852 11722 3.4233302431403538e-16
2853 11726 3.5172873728145371e-16
2854 11730 3.5929062391806647e-16
2855 11734 3.6618801320755824e-16
2856 11738 3.7311631919962479e-16
2857 11742 3.8150279241038962e-16
2858 11746 3.9058510318732385e-16
2859 11750 4.0045981328641449e-16
2860 11754 4.1005119086464856e-16
2861 11758 4.1867229220180283e-16
2862 11762 4.26880041460697e-16
2863 11766 4.3715709220973342e-16
2864 11770 4.502911850898586e-16
2865 11774 4.6464881706229262e-16
2866 11778 4.7682576271202044e-16
2867 11782 4.8789860091500228e-16
2868 11786 4.9856782791861745e-16
2869 11790 5.0947168304862206e-16
2870 11794 5.2062710696396119e-16
2871 11798 5.3286503898589133e-16
2872 11802 5.4637436746165016e-16
2873 11806 5.604359614190188e-16
2874 11810 5.7381738791974224e-16
2875 11814 5.8820932472654006e-16
2876 11818 6.0175338155313632e-16
2877 11822 6.1856910313850232e-16
2878 11826 6.329699337912463e-16
2879 11830 6.5332540606318802e-16
2880 11834 6.6444228997942709e-16
2881 11838 6.9233084976777493e-16
2882 11842 6.9044111926245058e-16
2883 11846 7.4550842522934715e-16
2884 11850 6.9471355344840127e-16
2885 11854 8.6472577145654816e-16
2886 11858 7.2782576542246638e-16
2887 11862 1.3329029042606286e-15
2888 11870 6.9427902554645982e-16
2889 11874 8.1810168990788246e-16
2890 11878 4.4136472837521916e-16
2891 11882 3.8194790822417175e-16
2892 11886 3.4253673573785004e-16
2893 11890 3.440101495495989e-16
2894 11894 3.3321429112036921e-16
2895 11898 3.4531754490368591e-16
2896 11902 3.4442223107843811e-16
2897 11906 3.6199181198686044e-16
2898 11910 3.5917076875602999e-16
2899 11914 3.8184668778697486e-16
2900 11918 3.7621434220420739e-16
2901 11922 4.0387123848148118e-16
2902 11926 3.9364246861043825e-16
2903 11930 4.2742044848104524e-16
2904 11934 4.1043362624033387e-16
2905 11938 4.5755533964551148e-16
2906 11942 4.2753733902776633e-16
2907 11946 5.0520178996151313e-16
2908 11950 4.4385881688840945e-16
2909 11954 5.7568001337075445e-16
2910 11958 4.7954304440681224e-16
2911 11962 7.1130862295100752e-16
2912 11966 5.747542063594055e-16
2913 11970 1.0829752452614066e-15
2914 11976 6.9642752461717035e-16
2915 11980 9.7753531343777039e-16
2916 11984 6.5066614612528315e-16
2917 11988 6.9213984383816908e-16
2918 11992 6.1385621181997939e-16
2919 11996 6.6225228629430109e-16
2920 12000 6.3246086698994647e-16
2921 12004 7.5616028805754361e-16
2922 12008 7.1925040386446384e-16
2923 12014 7.4496801820899891e-16
2924 12018 5.1325283812516526e-16
2925 12022 3.7701902350409898e-16
2926 12026 3.1377996717856654e-16
2927 12030 3.040750871854004e-16
2928 12034 2.8911013258978505e-16
2929 12038 2.9846391742631428e-16
2930 12042 2.9580508100488304e-16
2931 12046 3.059127251644686e-16
2932 12050 3.0736453963606247e-16
2933 12054 3.1550198516033454e-16
2934 12058 3.1882913057714943e-16
2935 12062 3.2694667082716102e-16
2936 12066 3.3117802391516987e-16
2937 12070 3.4380220296104796e-16
2938 12074 3.4771083649615293e-16
2939 12078 3.5910766480145954e-16
2940 12082 3.6187280385777121e-16
2941 12086 3.7736418943010511e-16
2942 12090 3.7903411488561696e-16
2943 12094 3.9834350146769962e-16
2944 12098 3.9480036264933488e-16
2945 12102 4.266538836637801e-16
2946 12106 4.1071780579413769e-16
2947 12110 4.7681136315191712e-16
2948 12114 4.4095772904406347e-16
2949 12118 5.9042600994950456e-16
2950 12122 5.2932952346405188e-16
2951 12126 9.7271315486905166e-16
2952 12134 5.2430661808683388e-16
2953 12138 4.3918065392072395e-16
2954 12142 2.5662303093079361e-16
2955 12146 2.3041244341095654e-16
2956 12150 2.2250200271654863e-16
2957 12154 2.3063097791134815e-16
2958 12158 2.3424738507965039e-16
2959 12162 2.3972302956717581e-16
2960 12166 2.4422500968183242e-16
2961 12170 2.5093054600877109e-16
2962 12174 2.5591321732099451e-16
2963 12178 2.6041731501801925e-16
2964 12182 2.6530554215662382e-16
2965 12186 2.7088283059781976e-16
2966 12190 2.7693572803889899e-16
2967 12194 2.8344094107381201e-16
2968 12198 2.8961242312750685e-16
2969 12202 2.9524011002906442e-16
2970 12206 3.006043696840259e-16
2971 12210 3.0710534755420266e-16
2972 12214 3.1670392491248839e-16
2973 12218 3.2601493458518128e-16
2974 12222 3.3386904758859678e-16
2975 12226 3.411492957702475e-16
2976 12230 3.4809157780594374e-16
2977 12234 3.5545822334821439e-16
2978 12238 3.6321789217801104e-16
2979 12242 3.7136634913059741e-16
2980 12246 3.7967997750789836e-16
2981 12250 3.892645788225544e-16
2982 12254 3.9848072080515481e-16
2983 12258 4.0828851530141236e-16
2984 12262 4.1728739333304204e-16
2985 12266 4.2825308186819622e-16
2986 12270 4.3762041923188152e-16
2987 12274 4.5143679715102004e-16
2988 12278 4.5861667192842112e-16
2989 12282 4.7787735411603666e-16
2990 12286 4.7565304559654686e-16
2991 12290 5.14359486670753e-16
2992 12294 4.7758258665039216e-16
2993 12298 5.9717770957206859e-16
2994 12302 5.0509421677721184e-16
2995 12306 9.2575068365795786e-16
2996 12314 4.9608644489963598e-16
2997 12318 5.8134158159020219e-16
2998 12322 3.236987229909144e-16
2999 12326 2.7945226292519151e-16
3000 12330 2.5158149082873602e-16


==> data/certified-references-2026-09-28/fig_e1_convergence_tos.txt <==
iter oracle y
1 6 0.00037801270388938319
2 10 0.00028569395939358395
3 14 0.00022416591095357919
4 18 0.00018121947051807431
5 22 0.00015029430076074086
6 26 0.0001277051264295873
7 30 0.00011083641171892877
8 34 9.7658871004761093e-05
9 38 8.6973751689877426e-05
10 42 7.816662495329465e-05
11 46 7.0831254436718344e-05
12 50 6.463045092519975e-05
13 54 5.9339821463451158e-05
14 58 5.4765900234360508e-05
15 62 5.0788980603699622e-05
16 66 4.7299718433272003e-05
17 70 4.4203538119019359e-05
18 74 4.1441859620561967e-05
19 78 3.8948835447305968e-05
20 82 3.667892543074483e-05
21 86 3.4607724666505022e-05
22 90 3.2721736412473773e-05
23 94 3.0990420254588033e-05
24 98 2.9399980770517319e-05
25 102 2.7929397469137765e-05
26 106 2.6570277058024389e-05
27 110 2.5314288312269934e-05
28 114 2.4149530932408256e-05
29 118 2.3067369848315522e-05
30 122 2.2064130613911553e-05
31 126 2.1128700766537228e-05
32 130 2.0255233291593402e-05
33 134 1.9436534692799797e-05
34 138 1.867199632809874e-05
35 142 1.7952998894391607e-05
36 146 1.7275813755403715e-05
37 150 1.6636728522632684e-05
38 154 1.6032626212069658e-05
39 158 1.5460659821565052e-05
40 162 1.4919862815822374e-05
41 166 1.4407663226430175e-05
42 170 1.3921312198571768e-05
43 174 1.3461713015356591e-05
44 178 1.3025935418065128e-05
45 182 1.2612967597433675e-05
46 186 1.2220404259627433e-05
47 190 1.184676027224839e-05
48 194 1.1490067325087257e-05
49 198 1.114908916876309e-05
50 202 1.0822764930066454e-05
51 206 1.0510360978129379e-05
52 210 1.0211415194487611e-05
53 214 9.9246069752312106e-06
54 218 9.6494031963428447e-06
55 222 9.3854273109812726e-06
56 226 9.1326759876340737e-06
57 230 8.8901759436023163e-06
58 234 8.6570739548112982e-06
59 238 8.4326823549438191e-06
60 242 8.216693538217948e-06
61 246 8.0090617395102335e-06
62 250 7.8092900957116696e-06
63 254 7.616701654625088e-06
64 258 7.4311276817420185e-06
65 262 7.2525282930405005e-06
66 266 7.080380486664298e-06
67 270 6.9144981298292579e-06
68 274 6.7544123527336262e-06
69 278 6.6001479190883282e-06
70 282 6.4513425071068427e-06
71 286 6.3073872689707234e-06
72 290 6.1685868497468117e-06
73 294 6.0345015201553043e-06
74 298 5.9048497808018568e-06
75 302 5.7794720849191005e-06
76 306 5.6581485415698049e-06
77 310 5.5407801024593066e-06
78 314 5.427227896812778e-06
79 318 5.317236397211562e-06
80 322 5.2106511945153456e-06
81 326 5.1074008541559899e-06
82 330 5.0073492238211771e-06
83 334 4.9104097125881967e-06
84 338 4.8168452550804653e-06
85 342 4.7263173707251179e-06
86 346 4.6387380251492958e-06
87 350 4.5540723026992814e-06
88 354 4.4718763205465853e-06
89 358 4.3920631879610565e-06
90 362 4.3145032094099716e-06
91 366 4.2391334518608905e-06
92 370 4.1659107242655386e-06
93 374 4.0947496682267288e-06
94 378 4.0255634550439942e-06
95 382 3.9582489532690868e-06
96 386 3.8930322366686413e-06
97 390 3.8297325611893083e-06
98 394 3.7682161024870422e-06
99 398 3.7082631938916355e-06
100 402 3.649913901039802e-06
101 406 3.5931443383826921e-06
102 410 3.5379020148781558e-06
103 414 3.4841658569696785e-06
104 418 3.4319110250036463e-06
105 422 3.3812381138567632e-06
106 426 3.331779161630977e-06
107 430 3.2835671373746858e-06
108 434 3.2366951573996089e-06
109 438 3.191053871478355e-06
110 442 3.1465863556430397e-06
111 446 3.103335340447581e-06
112 450 3.0611524726216264e-06
113 454 3.0200227069585439e-06
114 458 2.9800442824848761e-06
115 462 2.9410247240269354e-06
116 466 2.903024924792973e-06
117 470 2.8659307460625783e-06
118 474 2.8296652214213228e-06
119 478 2.7943567359154039e-06
120 482 2.7598901838476565e-06
121 486 2.7261657914067142e-06
122 490 2.6931965915269976e-06
123 494 2.6609495253968546e-06
124 498 2.6293783018456537e-06
125 502 2.5984582948877298e-06
126 506 2.5684095706971814e-06
127 510 2.5390095060563439e-06
128 514 2.5102227280997326e-06
129 518 2.482163298790675e-06
130 522 2.4546785544216999e-06
131 526 2.4277771551571959e-06
132 530 2.4014620987367503e-06
133 534 2.3757634773333047e-06
134 538 2.3506467105828377e-06
135 542 2.3260664937191089e-06
136 546 2.3019643754657336e-06
137 550 2.2783644826365831e-06
138 554 2.2552336786492275e-06
139 558 2.2325500844635127e-06
140 562 2.2102996505216012e-06
141 566 2.188479665130602e-06
142 570 2.1670945421214813e-06
143 574 2.1461474739987054e-06
144 578 2.1256406680223618e-06
145 582 2.1055068248241535e-06
146 586 2.0857503069588874e-06
147 590 2.0663799375298672e-06
148 594 2.047388715845858e-06
149 598 2.0287378189867217e-06
150 602 2.010465693498232e-06
151 606 1.9925221418873819e-06
152 610 1.9749753204422706e-06
153 614 1.9577620124810122e-06
154 618 1.9408581786345353e-06
155 622 1.9242481565776806e-06
156 626 1.9079193047648501e-06
157 630 1.8918703781754175e-06
158 634 1.8760952262264508e-06
159 638 1.8605810529408655e-06
160 642 1.8454120871114531e-06
161 646 1.8305087820474004e-06
162 650 1.8158567943350952e-06
163 654 1.8014574767186354e-06
164 658 1.7873004956765968e-06
165 662 1.7733688306915317e-06
166 666 1.7596761663194962e-06
167 670 1.7462174482148017e-06
168 674 1.7329944690735101e-06
169 678 1.719993556880625e-06
170 682 1.7072030532989809e-06
171 686 1.694647747958729e-06
172 690 1.6822909826265948e-06
173 694 1.6701371168866858e-06
174 698 1.6581765817291964e-06
175 702 1.6464005101457053e-06
176 706 1.6348033946433489e-06
177 710 1.6233789388662505e-06
178 714 1.6121254392120952e-06
179 718 1.6010787744942523e-06
180 722 1.5902055743766448e-06
181 726 1.5795281590968235e-06
182 730 1.5690513624896624e-06
183 734 1.558732734216624e-06
184 738 1.5485611726397962e-06
185 742 1.5385330508971892e-06
186 746 1.5286458935153471e-06
187 750 1.5189032393424423e-06
188 754 1.5093087922136139e-06
189 758 1.4998522824391791e-06
190 762 1.4905288712549101e-06
191 766 1.4813351101180283e-06
192 770 1.4722599683577841e-06
193 774 1.4633033809279958e-06
194 778 1.4544642267889695e-06
195 782 1.4457491928148475e-06
196 786 1.4371482611557082e-06
197 790 1.4286611418848283e-06
198 794 1.4202929695927291e-06
199 798 1.4120354027054112e-06
200 802 1.4038931665889117e-06
201 806 1.3958649895776837e-06
202 810 1.3879272621866953e-06
203 814 1.3800870043726136e-06
204 818 1.372342705484384e-06
205 822 1.3646981090297025e-06
206 826 1.3571491489268108e-06
207 830 1.3496872409977466e-06
208 834 1.3423149895521908e-06
209 838 1.3350454719454609e-06
210 842 1.3278640629884424e-06
211 846 1.3207842927015943e-06
212 850 1.313803493335026e-06
213 854 1.3069373681589002e-06
214 858 1.300168725894597e-06
215 862 1.2934814423719599e-06
216 866 1.2868731929112911e-06
217 870 1.280345158072035e-06
218 874 1.2739061491598351e-06
219 878 1.2675444056118942e-06
220 882 1.2612701848616971e-06
221 886 1.2550744724898847e-06
222 890 1.2489508137478433e-06
223 894 1.2428946124268579e-06
224 898 1.2369111136704384e-06
225 902 1.2309959827430806e-06
226 906 1.225164212327185e-06
227 910 1.2194130473952799e-06
228 914 1.2137210763969448e-06
229 918 1.2080886650365353e-06
230 922 1.2025183981058613e-06
231 926 1.1970051848927658e-06
232 930 1.1915467227999627e-06
233 934 1.1861450572902348e-06
234 938 1.1807974453066358e-06
235 942 1.1755087100853797e-06
236 946 1.1702846260958684e-06
237 950 1.1651126450906707e-06
238 954 1.1599945484098157e-06
239 958 1.1549378638054118e-06
240 962 1.1499333818911384e-06
241 966 1.144999641028251e-06
242 970 1.1401414905820631e-06
243 974 1.1353350154003463e-06
244 978 1.1305843304726532e-06
245 982 1.1258874124399279e-06
246 986 1.1212450169814742e-06
247 990 1.1166494151497485e-06
248 994 1.1120930098918497e-06
249 998 1.1075829840422435e-06
250 1002 1.1031139486284568e-06
251 1006 1.0986928962580171e-06
252 1010 1.0943180177650057e-06
253 1014 1.0899839691571927e-06
254 1018 1.0856852213313026e-06
255 1022 1.0814255538928771e-06
256 1026 1.077206111389538e-06
257 1030 1.0730224447372501e-06
258 1034 1.068880089582896e-06
259 1038 1.0647837068693975e-06
260 1042 1.0607234613210773e-06
261 1046 1.0566934909224395e-06
262 1050 1.0526977432053412e-06
263 1054 1.0487462586447773e-06
264 1058 1.0448264817408984e-06
265 1062 1.0409373980767564e-06
266 1066 1.0370806606742022e-06
267 1070 1.0332687900496493e-06
268 1074 1.0294920552799111e-06
269 1078 1.0257480960146615e-06
270 1082 1.0220281496767065e-06
271 1086 1.0183488613603898e-06
272 1090 1.0147033071485722e-06
273 1094 1.011087369835469e-06
274 1098 1.0074989306663365e-06
275 1102 1.0039400370434385e-06
276 1106 1.0004131385991316e-06
277 1110 9.9690927129655979e-07
278 1114 9.9343436808155131e-07
279 1118 9.8998773124468105e-07
280 1122 9.8657074505610839e-07
281 1126 9.8318500362502655e-07
282 1130 9.7982723214022548e-07
283 1134 9.7649342750273001e-07
284 1138 9.7318262164744977e-07
285 1142 9.6989755588404696e-07
286 1146 9.666337436131556e-07
287 1150 9.6339392705938342e-07
288 1154 9.6017449373389925e-07
289 1158 9.5697725229677871e-07
290 1162 9.5381214957246298e-07
291 1166 9.5067324806386248e-07
292 1170 9.4756263156419648e-07
293 1174 9.444696239108421e-07
294 1178 9.4139980219389677e-07
295 1182 9.3835315190319481e-07
296 1186 9.3532916397776674e-07
297 1190 9.3232408033360779e-07
298 1194 9.2933906796541013e-07
299 1198 9.2637735045778439e-07
300 1202 9.2343539480214505e-07
301 1206 9.2051252238734755e-07
302 1210 9.176104988699944e-07
303 1214 9.1472276032866009e-07
304 1218 9.1185466866393576e-07
305 1222 9.0900637128261469e-07
306 1226 9.0617336310486516e-07
307 1230 9.0335684504372866e-07
308 1234 9.0055681119300454e-07
309 1238 8.9777357132465508e-07
310 1242 8.9500787979449425e-07
311 1246 8.9225865424338566e-07
312 1250 8.8952914233552559e-07
313 1254 8.8682239315248112e-07
314 1258 8.8412926598119566e-07
315 1262 8.8145576501088553e-07
316 1266 8.7879897093338312e-07
317 1270 8.7616466199806718e-07
318 1274 8.735475577166117e-07
319 1278 8.7095082462961327e-07
320 1282 8.6836841545022883e-07
321 1286 8.658065440695349e-07
322 1290 8.6325613667451687e-07
323 1294 8.6072186594505084e-07
324 1298 8.5819981122377589e-07
325 1302 8.5569257385526629e-07
326 1306 8.5320519240797927e-07
327 1310 8.5073094779795574e-07
328 1314 8.4827022886103948e-07
329 1318 8.4582375453320046e-07
330 1322 8.4338961029421313e-07
331 1326 8.4097141965611326e-07
332 1330 8.3856865543520914e-07
333 1334 8.3619300904979123e-07
334 1338 8.3384873601075577e-07
335 1342 8.315079311293382e-07
336 1346 8.2918100532349804e-07
337 1350 8.2687171774289731e-07
338 1354 8.2457437939528321e-07
339 1358 8.2228758225765705e-07
340 1362 8.2001398415042426e-07
341 1366 8.1775101440810428e-07
342 1370 8.1549913015764393e-07
343 1374 8.1325809826525911e-07
344 1378 8.1102879364702739e-07
345 1382 8.0881323892454466e-07
346 1386 8.0661107201274824e-07
347 1390 8.0441930726508248e-07
348 1394 8.0223770188134709e-07
349 1398 8.0006607668283005e-07
350 1402 7.9790493622566581e-07
351 1406 7.9575602748033535e-07
352 1410 7.9361663959576085e-07
353 1414 7.914870941157453e-07
354 1418 7.893683253458247e-07
355 1422 7.8726007654705335e-07
356 1426 7.8516173702592442e-07
357 1430 7.8307206758334033e-07
358 1434 7.8099444163713127e-07
359 1438 7.7892534417232621e-07
360 1442 7.7686592212816326e-07
361 1446 7.748167816593338e-07
362 1450 7.7277518284664628e-07
363 1454 7.7074312226658713e-07
364 1458 7.687214937101811e-07
365 1462 7.6670654377440699e-07
366 1466 7.6470092690730721e-07
367 1470 7.6270362926151872e-07
368 1474 7.6071421637413666e-07
369 1478 7.5873253374355453e-07
370 1482 7.5675852741812989e-07
371 1486 7.5479342332927085e-07
372 1490 7.5283762016634997e-07
373 1494 7.508929452924195e-07
374 1498 7.489557936045147e-07
375 1502 7.4702973012461788e-07
376 1506 7.451076603579609e-07
377 1510 7.4319402150670035e-07
378 1514 7.4128882856837914e-07
379 1518 7.3939035190764399e-07
380 1522 7.3749965538991918e-07
381 1526 7.3561771476056686e-07
382 1530 7.3374256808408634e-07
383 1534 7.3187470299424861e-07
384 1538 7.3001481570437805e-07
385 1542 7.2816036620543438e-07
386 1546 7.2631434190607238e-07
387 1550 7.2447587007581489e-07
388 1554 7.2264261608797801e-07
389 1558 7.2081726005322107e-07
390 1562 7.1899945286882747e-07
391 1566 7.1718957984646426e-07
392 1570 7.1538816079646783e-07
393 1574 7.1359195978226752e-07
394 1578 7.1180181966878888e-07
395 1582 7.1002048754194128e-07
396 1586 7.0824519834050651e-07
397 1590 7.0647692611737492e-07
398 1594 7.0471548828796205e-07
399 1598 7.029595965683094e-07
400 1602 7.012118433058577e-07
401 1606 6.9946876297966964e-07
402 1610 6.9773232323657942e-07
403 1614 6.9600268616304917e-07
404 1618 6.9427744031901947e-07
405 1622 6.9255843943267338e-07
406 1626 6.9084490518244493e-07
407 1630 6.8913978716090313e-07
408 1634 6.8744139849044479e-07
409 1638 6.8575181747589729e-07
410 1642 6.8406645192270719e-07
411 1646 6.8238801029357436e-07
412 1650 6.8071908477537426e-07
413 1654 6.7905826100650319e-07
414 1658 6.7740010921892153e-07
415 1662 6.7574970198203298e-07
416 1666 6.7410461659157781e-07
417 1670 6.7246591021161607e-07
418 1674 6.7083312817900802e-07
419 1678 6.6920908067970603e-07
420 1682 6.6758778982301769e-07
421 1686 6.6597561563632695e-07
422 1690 6.6436960001917999e-07
423 1694 6.6277061804019655e-07
424 1698 6.6117863361620462e-07
425 1702 6.5958909173615541e-07
426 1706 6.5800675093967084e-07
427 1710 6.5642877729004808e-07
428 1714 6.5485531503187647e-07
429 1718 6.5328763927473588e-07
430 1722 6.5172704621890392e-07
431 1726 6.5017477407235642e-07
432 1730 6.4863041004014895e-07
433 1734 6.4709113909570653e-07
434 1738 6.4555737449896548e-07
435 1742 6.440310766029339e-07
436 1746 6.4251086189982735e-07
437 1750 6.4099546133060864e-07
438 1754 6.3948676671580132e-07
439 1758 6.3798472416024903e-07
440 1762 6.3649256795794175e-07
441 1766 6.3500380204184415e-07
442 1770 6.3351991471165461e-07
443 1774 6.3204042991473466e-07
444 1778 6.3056519670090611e-07
445 1782 6.290947377570843e-07
446 1786 6.2763002590904137e-07
447 1790 6.2617131581065908e-07
448 1794 6.2471575385058921e-07
449 1798 6.2326328808428004e-07
450 1802 6.2181834952777658e-07
451 1806 6.2037849897398853e-07
452 1810 6.18943449934313e-07
453 1814 6.1751283170603423e-07
454 1818 6.1608700387519244e-07
455 1822 6.1466576566185421e-07
456 1826 6.1324778831740658e-07
457 1830 6.1183381795482125e-07
458 1834 6.1042414623980333e-07
459 1838 6.0901717841545893e-07
460 1842 6.0761692566330832e-07
461 1846 6.0621881722216084e-07
462 1850 6.0482553553118929e-07
463 1854 6.034376148690578e-07
464 1858 6.0205332690563282e-07
465 1862 6.0067491117101571e-07
466 1866 5.9930227035741307e-07
467 1870 5.9793352645767783e-07
468 1874 5.9657049972882035e-07
469 1878 5.9521339395072208e-07
470 1882 5.9385883735123874e-07
471 1886 5.9250870771615511e-07
472 1890 5.9116258850854564e-07
473 1894 5.8982109117725796e-07
474 1898 5.8848400075039744e-07
475 1902 5.871505500147164e-07
476 1906 5.858220693393543e-07
477 1910 5.8449840521269941e-07
478 1914 5.8318034785523958e-07
479 1918 5.818661211248621e-07
480 1922 5.8055765956213917e-07
481 1926 5.792524889857288e-07
482 1930 5.7795202586030018e-07
483 1934 5.7665538794012692e-07
484 1938 5.7536364077778108e-07
485 1942 5.7407305391739482e-07
486 1946 5.7278791376053048e-07
487 1950 5.7150660238162812e-07
488 1954 5.7022832461048619e-07
489 1958 5.6895439868331158e-07
490 1962 5.676836491311105e-07
491 1966 5.6641737853543867e-07
492 1970 5.6515384825166787e-07
493 1974 5.6389347977138822e-07
494 1978 5.6263652685259463e-07
495 1982 5.6138193019230414e-07
496 1986 5.6013185595893784e-07
497 1990 5.5888535695470702e-07
498 1994 5.5764346858932835e-07
499 1998 5.5640534194977474e-07
500 2002 5.5517153451571058e-07
501 2006 5.5394082456668174e-07
502 2010 5.5271414676494326e-07
503 2014 5.5149062363675755e-07
504 2018 5.5027366780737182e-07
505 2022 5.4905896401373821e-07
506 2026 5.4784878292483017e-07
507 2030 5.4664157463790329e-07
508 2034 5.4543708703794015e-07
509 2038 5.4423715563898049e-07
510 2042 5.4304118530234707e-07
511 2046 5.4184921881343376e-07
512 2050 5.4065980631060175e-07
513 2054 5.3947446136377363e-07
514 2058 5.3828986845797598e-07
515 2062 5.3711074487178359e-07
516 2066 5.3593453402490228e-07
517 2070 5.3476085646045964e-07
518 2074 5.3359058745235595e-07
519 2078 5.3242257897598792e-07
520 2082 5.3125830234155761e-07
521 2086 5.3009763950824838e-07
522 2090 5.2894048060906541e-07
523 2094 5.2778744513457568e-07
524 2098 5.2663633794707364e-07
525 2102 5.2548749561848138e-07
526 2106 5.2434256744931598e-07
527 2110 5.2319958398714426e-07
528 2114 5.2206092987272482e-07
529 2118 5.2092487206615409e-07
530 2122 5.1979149932269823e-07
531 2126 5.1866169903764541e-07
532 2130 5.1753394946793396e-07
533 2134 5.1640827066183256e-07
534 2138 5.1528513286024563e-07
535 2142 5.1416436755224992e-07
536 2146 5.130458239276132e-07
537 2150 5.1193060637999971e-07
538 2154 5.1081726952025283e-07
539 2158 5.0970517483303816e-07
540 2162 5.0859837793263879e-07
541 2166 5.0749160854639709e-07
542 2170 5.0638901534403725e-07
543 2174 5.0528967727438e-07
544 2178 5.0419461057179373e-07
545 2182 5.0310280939478578e-07
546 2186 5.0201547187817192e-07
547 2190 5.0093105011750668e-07
548 2194 4.9984990651043841e-07
549 2198 4.9876967576859812e-07
550 2202 4.976938607767204e-07
551 2206 4.9662369729957472e-07
552 2210 4.955518339787949e-07
553 2214 4.9448410184615025e-07
554 2218 4.9341933622816956e-07
555 2222 4.9235792136724794e-07
556 2226 4.9129908287497288e-07
557 2230 4.9024114971761824e-07
558 2234 4.891855224670202e-07
559 2238 4.8813365370164189e-07
560 2242 4.8708409356827924e-07
561 2246 4.8603662747037526e-07
562 2250 4.8499005418586289e-07
563 2254 4.8394626053871108e-07
564 2258 4.829055553620024e-07
565 2262 4.8186619829028792e-07
566 2266 4.8082981266159695e-07
567 2270 4.7979667254140508e-07
568 2274 4.7876544737526407e-07
569 2278 4.7773606337411894e-07
570 2282 4.7670853716548056e-07
571 2286 4.7568291031518477e-07
572 2290 4.7466126133544396e-07
573 2294 4.7364100689089686e-07
574 2298 4.7262483265557958e-07
575 2302 4.716116075649673e-07
576 2306 4.7060111730075167e-07
577 2310 4.6959421926182383e-07
578 2314 4.6858860547792406e-07
579 2318 4.6758548779198465e-07
580 2322 4.6658734381146968e-07
581 2326 4.6558995755468729e-07
582 2330 4.6459434881588331e-07
583 2334 4.6360218223128337e-07
584 2338 4.6261405503048162e-07
585 2342 4.6162869236404614e-07
586 2346 4.606459195362266e-07
587 2350 4.5966601845757587e-07
588 2354 4.5868654293452302e-07
589 2358 4.5770986612041238e-07
590 2362 4.5673707320054682e-07
591 2366 4.5576609849412047e-07
592 2370 4.5479660924407948e-07
593 2374 4.5382995597092351e-07
594 2378 4.5286536789319262e-07
595 2382 4.5190300987480215e-07
596 2386 4.5094240319604913e-07
597 2390 4.4998516314085819e-07
598 2394 4.4902936905648903e-07
599 2398 4.4807634154054894e-07
600 2402 4.4712645501232969e-07
601 2406 4.4617759214143935e-07
602 2410 4.4523185167526739e-07
603 2414 4.4428701586808017e-07
604 2418 4.4334518375354058e-07
605 2422 4.4240555779118799e-07
606 2426 4.4146738480676858e-07
607 2430 4.4053063672494926e-07
608 2434 4.3959580726939219e-07
609 2438 4.3866300927811363e-07
610 2442 4.3773343726880688e-07
611 2446 4.3680485668168495e-07
612 2450 4.3587869032694108e-07
613 2454 4.3495696947060234e-07
614 2458 4.3403827730817286e-07
615 2462 4.3312047926098482e-07
616 2466 4.322044370457065e-07
617 2470 4.3129030011570806e-07
618 2474 4.3037783948161437e-07
619 2478 4.2947022773022199e-07
620 2482 4.2856499327641478e-07
621 2486 4.2766107327450801e-07
622 2490 4.2676152304922634e-07
623 2494 4.2586391794957973e-07
624 2498 4.2496818086516998e-07
625 2502 4.2407586517212504e-07
626 2506 4.2318531388623322e-07
627 2510 4.2229881178728345e-07
628 2514 4.2141116359525436e-07
629 2518 4.2052819968400362e-07
630 2522 4.1964572423534602e-07
631 2526 4.1876644592199817e-07
632 2530 4.1789048427956963e-07
633 2534 4.170151539439799e-07
634 2538 4.1614411099063071e-07
635 2542 4.1527508728017903e-07
636 2546 4.1441067802703622e-07
637 2550 4.1354789908976235e-07
638 2554 4.1268670189090102e-07
639 2558 4.1182748875043709e-07
640 2562 4.1097283185048226e-07
641 2566 4.1011829063561497e-07
642 2570 4.092651072538797e-07
643 2574 4.0841677789037939e-07
644 2578 4.0756753232132585e-07
645 2582 4.0672095554391347e-07
646 2586 4.0587613464712241e-07
647 2590 4.050330924555031e-07
648 2594 4.0419155373984563e-07
649 2598 4.0335158666060666e-07
650 2602 4.0251314641733398e-07
651 2606 4.0167634937295663e-07
652 2610 4.0084150845796896e-07
653 2614 4.0000816506765279e-07
654 2618 3.9917627915660322e-07
655 2622 3.9834902916930403e-07
656 2626 3.975245240344586e-07
657 2630 3.9669928866264352e-07
658 2634 3.9587701279108974e-07
659 2638 3.9505671585391725e-07
660 2642 3.9423887971801043e-07
661 2646 3.9342343251091015e-07
662 2650 3.9260772974765379e-07
663 2654 3.9179520104215605e-07
664 2658 3.9098622668829892e-07
665 2662 3.9017833425927812e-07
666 2666 3.8937176639340138e-07
667 2670 3.8856999414125817e-07
668 2674 3.8776723120810091e-07
669 2678 3.8696669114273124e-07
670 2682 3.8616733044333416e-07
671 2686 3.8537025336874916e-07
672 2690 3.8457731687816011e-07
673 2694 3.8378453452218188e-07
674 2698 3.8299250313341192e-07
675 2702 3.8220599505709104e-07
676 2706 3.8142334102480973e-07
677 2710 3.8064233064425859e-07
678 2714 3.7986262549510834e-07
679 2718 3.7908435715350546e-07
680 2722 3.7830773077089964e-07
681 2726 3.7753206350500373e-07
682 2730 3.7675801191481314e-07
683 2734 3.7598520258715962e-07
684 2738 3.7521349079750634e-07
685 2742 3.7444351363732786e-07
686 2746 3.7367658466754168e-07
687 2750 3.7290955361149732e-07
688 2754 3.7214472922442323e-07
689 2758 3.7138195627786379e-07
690 2762 3.7062060460716009e-07
691 2766 3.6986130701391334e-07
692 2770 3.6910230531075583e-07
693 2774 3.6834538901619499e-07
694 2778 3.675932417396347e-07
695 2782 3.6684169378282951e-07
696 2786 3.6609140070526919e-07
697 2790 3.6534351040859534e-07
698 2794 3.6459672720185595e-07
699 2798 3.6385105377406045e-07
700 2802 3.631067399074111e-07
701 2806 3.623649349427343e-07
702 2810 3.6162286247067099e-07
703 2814 3.6088277733725369e-07
704 2818 3.6014438073886578e-07
705 2822 3.5940709584145387e-07
706 2826 3.5867128090417258e-07
707 2830 3.5793655115509398e-07
708 2834 3.5720411916830328e-07
709 2838 3.5647282888584654e-07
710 2842 3.5574387198075684e-07
711 2846 3.5501907582811853e-07
712 2850 3.5429514505766749e-07
713 2854 3.5357110645957583e-07
714 2858 3.5284950409036766e-07
715 2862 3.5213033622818762e-07
716 2866 3.5141252521256858e-07
717 2870 3.5069554232508787e-07
718 2874 3.4998028265808137e-07
719 2878 3.49267486228085e-07
720 2882 3.4855571471514781e-07
721 2886 3.4784509934103377e-07
722 2890 3.4713562600829233e-07
723 2894 3.4642739602960003e-07
724 2898 3.4572023062181985e-07
725 2902 3.4501412375125149e-07
726 2906 3.4430915057953547e-07
727 2910 3.4360545099105444e-07
728 2914 3.4290409737306769e-07
729 2918 3.4220705984815502e-07
730 2922 3.4150585890448328e-07
731 2926 3.4080953405169299e-07
732 2930 3.4011517514084636e-07
733 2934 3.3942056138201443e-07
734 2938 3.3873023961004153e-07
735 2942 3.3804273259040016e-07
736 2946 3.3735397854323279e-07
737 2950 3.3666874061155545e-07
738 2954 3.3598508633982723e-07
739 2958 3.3530207669795124e-07
740 2962 3.3462094875360385e-07
741 2966 3.3394125133213996e-07
742 2970 3.3326361782830028e-07
743 2974 3.325886924672336e-07
744 2978 3.3191597254514413e-07
745 2982 3.3124465963020374e-07
746 2986 3.3057523397091586e-07
747 2990 3.2991078355243854e-07
748 2994 3.2924770141712168e-07
749 2998 3.2858571738435293e-07
750 3002 3.2792608703667583e-07
751 3006 3.2726959365902842e-07
752 3010 3.2661328317762321e-07
753 3014 3.2595960580091141e-07
754 3018 3.2530768135755156e-07
755 3022 3.2465507085884006e-07
756 3026 3.2400469554413182e-07
757 3030 3.2335658431554667e-07
758 3034 3.2270978521526254e-07
759 3038 3.2206370611161195e-07
760 3042 3.2141906824804866e-07
761 3046 3.2077567099116535e-07
762 3050 3.201336964900424e-07
763 3054 3.1949255764211542e-07
764 3058 3.1885288084726058e-07
765 3062 3.1821500044228161e-07
766 3066 3.1757871045566539e-07
767 3070 3.1694240215389081e-07
768 3074 3.163077909101669e-07
769 3078 3.1567505631253434e-07
770 3082 3.150435389661475e-07
771 3086 3.1441362780244883e-07
772 3090 3.1378480108543947e-07
773 3094 3.1315676968084255e-07
774 3098 3.1253014205800592e-07
775 3102 3.1190503317043687e-07
776 3106 3.1128143746120456e-07
777 3110 3.1065930938515005e-07
778 3114 3.1004004267366625e-07
779 3118 3.0942174443718298e-07
780 3122 3.0880550676349239e-07
781 3126 3.0819041957876146e-07
782 3130 3.0757824154952742e-07
783 3134 3.0696664583543771e-07
784 3138 3.0635682430744863e-07
785 3142 3.057490486025779e-07
786 3146 3.051415720064801e-07
787 3150 3.0453667203435422e-07
788 3154 3.0393221669400516e-07
789 3158 3.0332896086345029e-07
790 3162 3.0272671545099603e-07
791 3166 3.021261897998321e-07
792 3170 3.015283713143713e-07
793 3174 3.009306639190586e-07
794 3178 3.003333528918776e-07
795 3182 2.9973964449659052e-07
796 3186 2.9914657224121654e-07
797 3190 2.9855511457325327e-07
798 3194 2.9796494356345896e-07
799 3198 2.9737704804003678e-07
800 3202 2.9679036479338447e-07
801 3206 2.9620425848835622e-07
802 3210 2.9561972825078842e-07
803 3214 2.9503626884296887e-07
804 3218 2.9445412252629176e-07
805 3222 2.9387378558237913e-07
806 3226 2.9329308005616559e-07
807 3230 2.9271483426307064e-07
808 3234 2.9213753277044541e-07
809 3238 2.9156115356951774e-07
810 3242 2.9098675328368993e-07
811 3246 2.9041253111345968e-07
812 3250 2.8984019059127692e-07
813 3254 2.8926736632666453e-07
814 3258 2.8869805556565085e-07
815 3262 2.8813032265299626e-07
816 3266 2.8756428677162398e-07
817 3270 2.8699905395788777e-07
818 3274 2.8643461352164737e-07
819 3278 2.8587187281025871e-07
820 3282 2.8531019889713874e-07
821 3286 2.8474942194810856e-07
822 3290 2.8418931912697286e-07
823 3294 2.8363149675999569e-07
824 3298 2.8307297970999425e-07
825 3302 2.8251596881341734e-07
826 3306 2.8195990547029487e-07
827 3310 2.8140565429014091e-07
828 3314 2.8085247740175664e-07
829 3318 2.8030048573375929e-07
830 3322 2.7974891597309361e-07
831 3326 2.7919825606099043e-07
832 3330 2.7864836275141485e-07
833 3334 2.7809931314197403e-07
834 3338 2.7755112086432368e-07
835 3342 2.7700386912370748e-07
836 3346 2.7645856910124646e-07
837 3350 2.7591487151391652e-07
838 3354 2.7537190900721376e-07
839 3358 2.7483057769220693e-07
840 3362 2.7429099928866981e-07
841 3366 2.7375122243561857e-07
842 3370 2.7321224813893347e-07
843 3374 2.7267442349493916e-07
844 3378 2.7213794747231829e-07
845 3382 2.7160207531981559e-07
846 3386 2.7106819711785741e-07
847 3390 2.7053428222612291e-07
848 3394 2.700011395894595e-07
849 3398 2.6946921388567093e-07
850 3402 2.6893789318406979e-07
851 3406 2.6840710069120321e-07
852 3410 2.6787716177069713e-07
853 3414 2.6734841503426877e-07
854 3418 2.6682081210836456e-07
855 3422 2.6629408956320189e-07
856 3426 2.6576827092710123e-07
857 3430 2.6524486998217498e-07
858 3434 2.6472309499358267e-07
859 3438 2.6420264109663089e-07
860 3442 2.6368330589776896e-07
861 3446 2.6316386193519167e-07
862 3450 2.6264589972396032e-07
863 3454 2.6213255381716935e-07
864 3458 2.6161804876689516e-07
865 3462 2.6110493704820119e-07
866 3466 2.6059347687541548e-07
867 3470 2.6008200454855103e-07
868 3474 2.5957144896299493e-07
869 3478 2.5906199610278955e-07
870 3482 2.5855323859452982e-07
871 3486 2.5804516227064655e-07
872 3490 2.575386333511548e-07
873 3494 2.5703319283476236e-07
874 3498 2.5652870539989087e-07
875 3502 2.5602615510005182e-07
876 3506 2.5552418638923514e-07
877 3510 2.5502246379730105e-07
878 3514 2.5452184255492357e-07
879 3518 2.5402254933606369e-07
880 3522 2.5352412746839837e-07
881 3526 2.5302679944074456e-07
882 3530 2.5253030171602472e-07
883 3534 2.5203590256329415e-07
884 3538 2.515432494968201e-07
885 3542 2.5105024825381847e-07
886 3546 2.5055860536137164e-07
887 3550 2.5006816463017438e-07
888 3554 2.4957884338596509e-07
889 3558 2.4909067203221427e-07
890 3562 2.4860335146410758e-07
891 3566 2.4811682618544437e-07
892 3570 2.476331471428225e-07
893 3574 2.4714856298888546e-07
894 3578 2.4666579346330543e-07
895 3582 2.4618380236247226e-07
896 3586 2.4570273783810661e-07
897 3590 2.4522267677619335e-07
898 3594 2.4474297713656956e-07
899 3598 2.4426414452425991e-07
900 3602 2.4378695581552195e-07
901 3606 2.433099251917858e-07
902 3610 2.4283374686163478e-07
903 3614 2.4235847710836859e-07
904 3618 2.4188595061304711e-07
905 3622 2.4141201654525617e-07
906 3626 2.4094039624249377e-07
907 3630 2.4047058112448544e-07
908 3634 2.3999987469803689e-07
909 3638 2.3953057046494965e-07
910 3642 2.3906202896871163e-07
911 3646 2.3859443693259499e-07
912 3650 2.3812802874439746e-07
913 3654 2.3766189903550956e-07
914 3658 2.3719712006881186e-07
915 3662 2.3673296876290515e-07
916 3666 2.3626896124407988e-07
917 3670 2.3580624546438161e-07
918 3674 2.3534407155870715e-07
919 3678 2.3488360898329335e-07
920 3682 2.3442303750762839e-07
921 3686 2.3396357908948556e-07
922 3690 2.33504910134105e-07
923 3694 2.3304680319949043e-07
924 3698 2.325899429903732e-07
925 3702 2.3213325860220486e-07
926 3706 2.3167740971896362e-07
927 3710 2.3122220004633065e-07
928 3714 2.3076760855915334e-07
929 3718 2.3031373690413822e-07
930 3722 2.2986053506587354e-07
931 3726 2.2940791540292584e-07
932 3730 2.2895588901081515e-07
933 3734 2.2850452540912773e-07
934 3738 2.2805373768430668e-07
935 3742 2.2760358673808443e-07
936 3746 2.2715409506007173e-07
937 3750 2.2670506294362374e-07
938 3754 2.2625681357138619e-07
939 3758 2.2580966810190732e-07
940 3762 2.253625258244861e-07
941 3766 2.2491608529295054e-07
942 3770 2.2447000671161649e-07
943 3774 2.2402460997050378e-07
944 3778 2.2357994300575903e-07
945 3782 2.2313755780300397e-07
946 3786 2.226955134152771e-07
947 3790 2.2225344363260589e-07
948 3794 2.2181250172237476e-07
949 3798 2.2137248968547555e-07
950 3802 2.2093297795985472e-07
951 3806 2.2049405633068662e-07
952 3810 2.2005580191456592e-07
953 3814 2.1961809092482462e-07
954 3818 2.1918092610606124e-07
955 3822 2.1874430616925551e-07
956 3826 2.1830822309580066e-07
957 3830 2.1787297532756752e-07
958 3834 2.1743902535490196e-07
959 3838 2.1700621814903386e-07
960 3842 2.1657465494605526e-07
961 3846 2.1614337345385469e-07
962 3850 2.157130240371565e-07
963 3854 2.1528415952606856e-07
964 3858 2.1485539770335089e-07
965 3862 2.1442700921590282e-07
966 3866 2.1399923944129684e-07
967 3870 2.1357242245043272e-07
968 3874 2.1314787735668351e-07
969 3878 2.1272467943003857e-07
970 3882 2.1230108044229537e-07
971 3886 2.1187894128637441e-07
972 3890 2.1145729047341718e-07
973 3894 2.1103671502751254e-07
974 3898 2.1061682245788862e-07
975 3902 2.1019794110934111e-07
976 3906 2.0977992937358094e-07
977 3910 2.0936255609607744e-07
978 3914 2.0894622499735693e-07
979 3918 2.085310493136767e-07
980 3922 2.0811589131152253e-07
981 3926 2.0770130972606915e-07
982 3930 2.0728783129022538e-07
983 3934 2.0687506331883543e-07
984 3938 2.0646294590932142e-07
985 3942 2.0605149322727221e-07
986 3946 2.0564098471375846e-07
987 3950 2.0523146008373635e-07
988 3954 2.0482163730621148e-07
989 3958 2.0441296328645534e-07
990 3962 2.0400487524612372e-07
991 3966 2.035973588583709e-07
992 3970 2.0319228107358755e-07
993 3974 2.0278848341807919e-07
994 3978 2.0238168183247616e-07
995 3982 2.0197739035303134e-07
996 3986 2.0157421044348247e-07
997 3990 2.0117152545485735e-07
998 3994 2.0077112335745999e-07
999 3998 2.0037015785642472e-07
1000 4002 1.9996983088671245e-07
1001 4006 1.9957057253620504e-07
1002 4010 1.9917203125543508e-07
1003 4014 1.9877443274053392e-07
1004 4018 1.9837714775307357e-07
1005 4022 1.9798154126392647e-07
1006 4026 1.975859206472655e-07
1007 4030 1.9719204775785906e-07
1008 4034 1.967977734476813e-07
1009 4038 1.9640465547934694e-07
1010 4042 1.9601206836127613e-07
1011 4046 1.9561968707310257e-07
1012 4050 1.9522855546549265e-07
1013 4054 1.9483773714995343e-07
1014 4058 1.944481074012572e-07
1015 4062 1.9405994039423997e-07
1016 4066 1.9367025261529365e-07
1017 4070 1.9328306994670565e-07
1018 4074 1.9289685037133723e-07
1019 4078 1.9250994061168941e-07
1020 4082 1.9212410810270616e-07
1021 4086 1.9173907714529366e-07
1022 4090 1.9135452366049922e-07
1023 4094 1.9097054171950676e-07
1024 4098 1.9058751255156746e-07
1025 4102 1.9020499353627361e-07
1026 4106 1.8982395075510374e-07
1027 4110 1.894435457661516e-07
1028 4114 1.890637723868212e-07
1029 4118 1.8868456062996243e-07
1030 4122 1.8830645659358299e-07
1031 4126 1.8792845490565485e-07
1032 4130 1.8755244336638927e-07
1033 4134 1.8717533482477353e-07
1034 4138 1.86799606111512e-07
1035 4142 1.8642451077034576e-07
1036 4146 1.8605103349479381e-07
1037 4150 1.8567706250819922e-07
1038 4154 1.8530403198056352e-07
1039 4158 1.8493178614586714e-07
1040 4162 1.8456030702418449e-07
1041 4166 1.8418927772710815e-07
1042 4170 1.8381874598259926e-07
1043 4174 1.8344882696966351e-07
1044 4178 1.8307945462574072e-07
1045 4182 1.8271060445690174e-07
1046 4186 1.8234229574542768e-07
1047 4190 1.8197451800324605e-07
1048 4194 1.8160726229251475e-07
1049 4198 1.812405346482749e-07
1050 4202 1.8087431906848849e-07
1051 4206 1.8050861035645e-07
1052 4210 1.8014344189337254e-07
1053 4214 1.7977890825911891e-07
1054 4218 1.7941489883407162e-07
1055 4222 1.790514177438465e-07
1056 4226 1.7868859879798722e-07
1057 4230 1.7832649985137753e-07
1058 4234 1.7796505315684043e-07
1059 4238 1.7760421861025723e-07
1060 4242 1.7724397202151805e-07
1061 4246 1.7688470505203689e-07
1062 4250 1.765254464561697e-07
1063 4254 1.7616761578876899e-07
1064 4258 1.7581009994130303e-07
1065 4262 1.7545383042677487e-07
1066 4266 1.7509780815879826e-07
1067 4270 1.7474211096634756e-07
1068 4274 1.7438734446773013e-07
1069 4278 1.74033215749372e-07
1070 4282 1.7368023096994949e-07
1071 4286 1.7332829498797249e-07
1072 4290 1.7297585884981901e-07
1073 4294 1.7262426897750375e-07
1074 4298 1.7227360027069222e-07
1075 4302 1.7192370846056487e-07
1076 4306 1.715745669833731e-07
1077 4310 1.7122545047102691e-07
1078 4314 1.7087731585941054e-07
1079 4318 1.7052956817392975e-07
1080 4322 1.7018253046614597e-07
1081 4326 1.6983709742977419e-07
1082 4330 1.6949112673157476e-07
1083 4334 1.691458298647494e-07
1084 4338 1.688012732916841e-07
1085 4342 1.6845841769715088e-07
1086 4346 1.6811608073429966e-07
1087 4350 1.6777345480333066e-07
1088 4354 1.6743261620028435e-07
1089 4358 1.6709164505859534e-07
1090 4362 1.6675119478617196e-07
1091 4366 1.6641159435430131e-07
1092 4370 1.6607265238716213e-07
1093 4374 1.6573390262878846e-07
1094 4378 1.6539568576282649e-07
1095 4382 1.6505807755049919e-07
1096 4386 1.6472106054275123e-07
1097 4390 1.6438434941018539e-07
1098 4394 1.6404830142419179e-07
1099 4398 1.6371405559790835e-07
1100 4402 1.6338000581749415e-07
1101 4406 1.6304545098556929e-07
1102 4410 1.6271518000834047e-07
1103 4414 1.6238713212283485e-07
1104 4418 1.6205950672707653e-07
1105 4422 1.617325016742193e-07
1106 4426 1.614061875824414e-07
1107 4430 1.6108134756760972e-07
1108 4434 1.6075556802750145e-07
1109 4438 1.6043069651055477e-07
1110 4442 1.6010653195827679e-07
1111 4446 1.5978340705357504e-07
1112 4450 1.5946050319300185e-07
1113 4454 1.5913862966116526e-07
1114 4458 1.5881915558782159e-07
1115 4462 1.5849814557878332e-07
1116 4466 1.5817839992598671e-07
1117 4470 1.5785961891238244e-07
1118 4474 1.5754119532163642e-07
1119 4478 1.5722364529677712e-07
1120 4482 1.5690729575372467e-07
1121 4486 1.5659018614598283e-07
1122 4490 1.5627416427753667e-07
1123 4494 1.559587331498723e-07
1124 4498 1.5564478929887472e-07
1125 4502 1.5532978675134646e-07
1126 4506 1.5501585557493909e-07
1127 4510 1.5470243793546343e-07
1128 4514 1.5438965087754021e-07
1129 4518 1.540776312995928e-07
1130 4522 1.5376555974982683e-07
1131 4526 1.5345427994193425e-07
1132 4530 1.5314367784995966e-07
1133 4534 1.5283417749015619e-07
1134 4538 1.5252471901560257e-07
1135 4542 1.52216270967359e-07
1136 4546 1.5190829320617512e-07
1137 4550 1.516026982367167e-07
1138 4554 1.5129600881964632e-07
1139 4558 1.5099066759776559e-07
1140 4562 1.5068582992721165e-07
1141 4566 1.5038145634935105e-07
1142 4570 1.5007754121126294e-07
1143 4574 1.4977408189497938e-07
1144 4578 1.4947108419385761e-07
1145 4582 1.4916898703795092e-07
1146 4586 1.488666547230374e-07
1147 4590 1.4856501025029026e-07
1148 4594 1.4826386459676533e-07
1149 4598 1.479631968676112e-07
1150 4602 1.4766295796083486e-07
1151 4606 1.4736312910922494e-07
1152 4610 1.4706398271205723e-07
1153 4614 1.4676576978246007e-07
1154 4618 1.4646767240149853e-07
1155 4622 1.4616968202082971e-07
1156 4626 1.4587213779860531e-07
1157 4630 1.4557528000173985e-07
1158 4634 1.4527884319320962e-07
1159 4638 1.4498280146396363e-07
1160 4642 1.4468724646130152e-07
1161 4646 1.4439229232959178e-07
1162 4650 1.4409787550381482e-07
1163 4654 1.4380387903523868e-07
1164 4658 1.4351079886381434e-07
1165 4662 1.4321843841548483e-07
1166 4666 1.4292653292200388e-07
1167 4670 1.426351176025923e-07
1168 4674 1.4234434398548633e-07
1169 4678 1.4205563999509303e-07
1170 4682 1.4176570770059648e-07
1171 4686 1.4147573183469845e-07
1172 4690 1.411870739587579e-07
1173 4694 1.4089878883740901e-07
1174 4698 1.4061145221484018e-07
1175 4702 1.4032506698040277e-07
1176 4706 1.4003909806957919e-07
1177 4710 1.3975432900629912e-07
1178 4714 1.3946938966718067e-07
1179 4718 1.391844640805315e-07
1180 4722 1.3890137849271332e-07
1181 4726 1.3861909919817836e-07
1182 4730 1.3833754357596074e-07
1183 4734 1.3805595182371962e-07
1184 4738 1.3777488970052679e-07
1185 4742 1.3749454995017994e-07
1186 4746 1.372146256321942e-07
1187 4750 1.3693496299006917e-07
1188 4754 1.3665581410834262e-07
1189 4758 1.3637717428270198e-07
1190 4762 1.3609905504224907e-07
1191 4766 1.3582162944382921e-07
1192 4770 1.3554512814247605e-07
1193 4774 1.3526922941263748e-07
1194 4778 1.3499330756804057e-07
1195 4782 1.3471904277989076e-07
1196 4786 1.3444405771154492e-07
1197 4790 1.341699207452565e-07
1198 4794 1.3389684019516791e-07
1199 4798 1.33624497782418e-07
1200 4802 1.3335183046716179e-07
1201 4806 1.330796835557482e-07
1202 4810 1.3280819955842427e-07
1203 4814 1.3253708972564314e-07
1204 4818 1.3226633500800187e-07
1205 4822 1.3199598533423572e-07
1206 4826 1.3172609101625862e-07
1207 4830 1.3145749243629131e-07
1208 4834 1.3118970571088419e-07
1209 4838 1.3092136343285795e-07
1210 4842 1.3065439835007558e-07
1211 4846 1.3038793028595843e-07
1212 4850 1.3012120910929731e-07
1213 4854 1.2985522613395087e-07
1214 4858 1.2958966675522388e-07
1215 4862 1.2932453344401777e-07
1216 4866 1.2905977819443023e-07
1217 4870 1.2879563927754167e-07
1218 4874 1.2853198900773851e-07
1219 4878 1.2826858048855765e-07
1220 4882 1.2800550539396375e-07
1221 4886 1.2774309044680722e-07
1222 4890 1.2748149637653945e-07
1223 4894 1.2722038082758004e-07
1224 4898 1.2696072212904657e-07
1225 4902 1.2670146275967124e-07
1226 4906 1.2644272868207938e-07
1227 4910 1.261846209161274e-07
1228 4914 1.2592763492351707e-07
1229 4918 1.2567022449349908e-07
1230 4922 1.2541317270294632e-07
1231 4926 1.2515652142173709e-07
1232 4930 1.2490052931761446e-07
1233 4934 1.2464486224171858e-07
1234 4938 1.2438956316555213e-07
1235 4942 1.2413470277495436e-07
1236 4946 1.238802134880967e-07
1237 4950 1.2362609436656661e-07
1238 4954 1.2337264247752036e-07
1239 4958 1.2311916816575821e-07
1240 4962 1.2286607691315943e-07
1241 4966 1.2261360406566041e-07
1242 4970 1.2236141364565974e-07
1243 4974 1.2210957082247688e-07
1244 4978 1.2185802160120464e-07
1245 4982 1.2160682354431492e-07
1246 4986 1.2135639250304144e-07
1247 4990 1.2110644451986062e-07
1248 4994 1.2085679153455788e-07
1249 4998 1.2060748293745159e-07
1250 5002 1.2035920808046473e-07
1251 5006 1.201103139232989e-07
1252 5010 1.1986194065733305e-07
1253 5014 1.1961397912976511e-07
1254 5018 1.1936650394461475e-07
1255 5022 1.1911963992483593e-07
1256 5026 1.188733103659862e-07
1257 5030 1.1862730594157735e-07
1258 5034 1.1838148103907665e-07
1259 5038 1.1813592669968592e-07
1260 5042 1.178909813767293e-07
1261 5046 1.1764825583897234e-07
1262 5050 1.1740446697197098e-07
1263 5054 1.1716080149378497e-07
1264 5058 1.1691896568132003e-07
1265 5062 1.166768902399025e-07
1266 5066 1.1643516447739913e-07
1267 5070 1.1619410103563545e-07
1268 5074 1.1595333521791961e-07
1269 5078 1.1571295600592372e-07
1270 5082 1.1547297936361125e-07
1271 5086 1.1523336718491088e-07
1272 5090 1.1499418704726184e-07
1273 5094 1.1475544456816079e-07
1274 5098 1.1451696586374231e-07
1275 5102 1.1427873887280696e-07
1276 5106 1.1404123097929454e-07
1277 5110 1.1380522459023032e-07
1278 5114 1.1356911044371062e-07
1279 5118 1.1333321644298345e-07
1280 5122 1.1309788186792678e-07
1281 5126 1.1286231991318158e-07
1282 5130 1.1262773291633358e-07
1283 5134 1.1239400691394944e-07
1284 5138 1.1216058052903868e-07
1285 5142 1.1192722758449288e-07
1286 5146 1.1169425910153739e-07
1287 5150 1.1146207112292128e-07
1288 5154 1.1122991631355168e-07
1289 5158 1.1099808002043181e-07
1290 5162 1.1076682081274398e-07
1291 5166 1.105357543034749e-07
1292 5170 1.1030503798654857e-07
1293 5174 1.1007496634866591e-07
1294 5178 1.0984489960253024e-07
1295 5182 1.0961507960813063e-07
1296 5186 1.0938598547001736e-07
1297 5190 1.091572883200944e-07
1298 5194 1.0892880101747651e-07
1299 5198 1.0870080924716992e-07
1300 5202 1.0847358242770589e-07
1301 5206 1.0824735433119932e-07
1302 5210 1.0802133734991891e-07
1303 5214 1.0779538432104479e-07
1304 5218 1.0756989434534707e-07
1305 5222 1.0734499235156733e-07
1306 5226 1.0712058214148893e-07
1307 5230 1.0689622770669585e-07
1308 5234 1.06672251758997e-07
1309 5238 1.0644868403720544e-07
1310 5242 1.0622538898139791e-07
1311 5246 1.06002423767081e-07
1312 5250 1.0577995449611506e-07
1313 5254 1.0555798683411458e-07
1314 5258 1.0533628412216373e-07
1315 5262 1.0511571968708942e-07
1316 5266 1.048945229289625e-07
1317 5270 1.0467387790847505e-07
1318 5274 1.0445404228662786e-07
1319 5278 1.0423411806860679e-07
1320 5282 1.0401497964246602e-07
1321 5286 1.0379584463537374e-07
1322 5290 1.0357701322982682e-07
1323 5294 1.0335865464530261e-07
1324 5298 1.0314059811628366e-07
1325 5302 1.0292273294075522e-07
1326 5306 1.0270580024109836e-07
1327 5310 1.0249054016245612e-07
1328 5314 1.0227352108824118e-07
1329 5318 1.0205709719246998e-07
1330 5322 1.0184177663488545e-07
1331 5326 1.016272515894755e-07
1332 5330 1.0141302415654971e-07
1333 5334 1.0119910870354866e-07
1334 5338 1.0098558202076837e-07
1335 5342 1.0077252080105367e-07
1336 5346 1.005611783968103e-07
1337 5350 1.0034922413280075e-07
1338 5354 1.0013726990889059e-07
1339 5358 9.9926019530519321e-08
1340 5362 9.9715479598403373e-08
1341 5366 9.9505689827811495e-08
1342 5370 9.9296207379514331e-08
1343 5374 9.9086952664120977e-08
1344 5378 9.8878009078677264e-08
1345 5382 9.866943087027878e-08
1346 5386 9.8461289767175171e-08
1347 5390 9.825380221735744e-08
1348 5394 9.8046603659058886e-08
1349 5398 9.7839475221735738e-08
1350 5402 9.7632625155521815e-08
1351 5406 9.7426234134595431e-08
1352 5410 9.7220223227315567e-08
1353 5414 9.7014942973133575e-08
1354 5418 9.6809708094901708e-08
1355 5422 9.6605257605440479e-08
1356 5426 9.6400498586187824e-08
1357 5430 9.61960972106094e-08
1358 5434 9.5992089673160809e-08
1359 5438 9.5788465082605171e-08
1360 5442 9.5585312977324891e-08
1361 5446 9.5382439062920047e-08
1362 5450 9.518004090992596e-08
1363 5454 9.4978169811167716e-08
1364 5458 9.4776086590975942e-08
1365 5462 9.4574198925288323e-08
1366 5466 9.4372788482854804e-08
1367 5470 9.4171771291976566e-08
1368 5474 9.3971163730103831e-08
1369 5478 9.3770848700144706e-08
1370 5482 9.3570667631565389e-08
1371 5486 9.3371552826020561e-08
1372 5490 9.3174411784939337e-08
1373 5494 9.2974776001809876e-08
1374 5498 9.2776510038106219e-08
1375 5502 9.2578827802059871e-08
1376 5506 9.2381850038602016e-08
1377 5510 9.218556296189112e-08
1378 5514 9.1988286630166461e-08
1379 5518 9.1791995746445231e-08
1380 5522 9.1596056336253644e-08
1381 5526 9.1400531007194703e-08
1382 5530 9.1205448178363896e-08
1383 5534 9.1010269881961134e-08
1384 5538 9.0815709075174347e-08
1385 5542 9.0621568135187223e-08
1386 5546 9.0427282942832887e-08
1387 5550 9.0233537306590776e-08
1388 5554 9.0040108282027454e-08
1389 5558 8.9846972417263784e-08
1390 5562 8.9654116302628104e-08
1391 5566 8.9461715525017155e-08
1392 5570 8.9269522817022058e-08
1393 5574 8.907727473804613e-08
1394 5578 8.8885504617393891e-08
1395 5582 8.8694333830657448e-08
1396 5586 8.8503188592182123e-08
1397 5590 8.8312956237932882e-08
1398 5594 8.8122664337208157e-08
1399 5598 8.7932661139150822e-08
1400 5602 8.7743131214742644e-08
1401 5606 8.7553782115383749e-08
1402 5610 8.7364672992653968e-08
1403 5614 8.7175910349658434e-08
1404 5618 8.6988142944615957e-08
1405 5622 8.6800137910184895e-08
1406 5626 8.6612411666085074e-08
1407 5630 8.6425204549527957e-08
1408 5634 8.6238475179423638e-08
1409 5638 8.6051996036263857e-08
1410 5642 8.5865642765905807e-08
1411 5646 8.567982691254519e-08
1412 5650 8.5494614582549889e-08
1413 5654 8.530968861862569e-08
1414 5658 8.5125038477972032e-08
1415 5662 8.4940716743355818e-08
1416 5666 8.4756586298528586e-08
1417 5670 8.457276740350278e-08
1418 5674 8.4389703894033123e-08
1419 5678 8.4207336509921784e-08
1420 5682 8.4024557464082146e-08
1421 5686 8.3842106411187067e-08
1422 5690 8.3660167599989614e-08
1423 5694 8.3478960833711703e-08
1424 5698 8.3297601685160495e-08
1425 5702 8.3116684345146505e-08
1426 5706 8.2936679363677246e-08
1427 5710 8.2757638063784694e-08
1428 5714 8.2578471824397052e-08
1429 5718 8.2398905592681654e-08
1430 5722 8.2220553358381068e-08
1431 5726 8.2042223226004248e-08
1432 5730 8.1864134889563035e-08
1433 5734 8.1686563172725753e-08
1434 5738 8.1509278178256358e-08
1435 5742 8.1332270629007861e-08
1436 5746 8.1155541200237469e-08
1437 5750 8.0979073075086877e-08
1438 5754 8.0803348114817861e-08
1439 5758 8.0628006670771606e-08
1440 5762 8.0452563748388644e-08
1441 5766 8.0277522448109532e-08
1442 5770 8.0102984970279319e-08
1443 5774 7.9928601625320971e-08
1444 5778 7.9754512680169381e-08
1445 5782 7.9581046103704902e-08
1446 5786 7.9407765129027404e-08
1447 5790 7.9234569564408075e-08
1448 5794 7.9061712606528779e-08
1449 5798 7.8889070214935618e-08
1450 5802 7.8716777393212137e-08
1451 5806 7.8545488645991387e-08
1452 5810 7.8373357024241852e-08
1453 5814 7.820194069874352e-08
1454 5818 7.8030860252696677e-08
1455 5822 7.7860038809284728e-08
1456 5826 7.7689471564950372e-08
1457 5830 7.7519253852489493e-08
1458 5834 7.7350143851869906e-08
1459 5838 7.7181409418833741e-08
1460 5842 7.7012576220498929e-08
1461 5846 7.6844366144111698e-08
1462 5850 7.6676227383305167e-08
1463 5854 7.6508844679989927e-08
1464 5858 7.6341831425960831e-08
1465 5862 7.6175026882417795e-08
1466 5866 7.6008478547162361e-08
1467 5870 7.5842394994829633e-08
1468 5874 7.5676651777043542e-08
1469 5878 7.5510878068562474e-08
1470 5882 7.5345689344941438e-08
1471 5886 7.5180969980299218e-08
1472 5890 7.5015855844446259e-08
1473 5894 7.4851310849427191e-08
1474 5898 7.4687146483544917e-08
1475 5902 7.4523245430327281e-08
1476 5906 7.4360037021854576e-08
1477 5910 7.4196249493305545e-08
1478 5914 7.4033136225936697e-08
1479 5918 7.3870274946532849e-08
1480 5922 7.3707672393861548e-08
1481 5926 7.3545319830917279e-08
1482 5930 7.338317806014503e-08
1483 5934 7.3221274213575843e-08
1484 5938 7.3059612274067055e-08
1485 5942 7.2898205034956968e-08
1486 5946 7.2737010351682529e-08
1487 5950 7.2576036304314214e-08
1488 5954 7.2415323712992667e-08
1489 5958 7.2255333997733871e-08
1490 5962 7.2095213454876191e-08
1491 5966 7.1935281865621167e-08
1492 5970 7.1775526977555055e-08
1493 5974 7.1616106651304026e-08
1494 5978 7.1456868056116674e-08
1495 5982 7.1297821846833147e-08
1496 5986 7.1139239420621083e-08
1497 5990 7.0980641426725683e-08
1498 5994 7.0822313535729884e-08
1499 5998 7.0664205390548342e-08
1500 6002 7.050631342671395e-08
1501 6006 7.0348845938089873e-08
1502 6010 7.0191787738225787e-08
1503 6014 7.003429621697349e-08
1504 6018 6.987742774657857e-08
1505 6022 6.9720764928779551e-08
1506 6026 6.9564307008497807e-08
1507 6030 6.9408077928976711e-08
1508 6034 6.9252408220135037e-08
1509 6038 6.9097347200075655e-08
1510 6042 6.8941805160382952e-08
1511 6046 6.8786797724487553e-08
1512 6050 6.8632274974416158e-08
1513 6054 6.8477628417414038e-08
1514 6058 6.8323357718552204e-08
1515 6062 6.8169354675350003e-08
1516 6066 6.8015483793616901e-08
1517 6070 6.7862059979992058e-08
1518 6074 6.7708807856435518e-08
1519 6078 6.7555776407726596e-08
1520 6082 6.7402942711305512e-08
1521 6086 6.7250303314510544e-08
1522 6090 6.7098053774801568e-08
1523 6094 6.6946533486639775e-08
1524 6098 6.679574889945007e-08
1525 6102 6.6644595324056606e-08
1526 6106 6.6493699154755282e-08
1527 6110 6.6343160682930027e-08
1528 6114 6.6192834630837471e-08
1529 6118 6.6042834527779491e-08
1530 6122 6.5893071609433468e-08
1531 6126 6.574422519291078e-08
1532 6130 6.5596421232956393e-08
1533 6134 6.5446338769303273e-08
1534 6138 6.5297673300141848e-08
1535 6142 6.5149531502870561e-08
1536 6146 6.5001795142697165e-08
1537 6150 6.4854095071628527e-08
1538 6154 6.4706917677732225e-08
1539 6158 6.4560008011160473e-08
1540 6162 6.4413013470478366e-08
1541 6166 6.4266152039429804e-08
1542 6170 6.4119688922192511e-08
1543 6174 6.3974365679175384e-08
1544 6178 6.3827861390111909e-08
1545 6182 6.3682544763161137e-08
1546 6186 6.35372659425523e-08
1547 6190 6.3392103817047074e-08
1548 6194 6.3247190374607903e-08
1549 6198 6.3102518084790014e-08
1550 6202 6.2958109841836028e-08
1551 6206 6.2813899952587414e-08
1552 6210 6.2669890007233757e-08
1553 6214 6.2526115142464808e-08
1554 6218 6.2382556951963668e-08
1555 6222 6.2240297185058037e-08
1556 6226 6.2096950795362621e-08
1557 6230 6.1954856536756449e-08
1558 6234 6.181221076943543e-08
1559 6238 6.167031422891433e-08
1560 6242 6.1528499683300106e-08
1561 6246 6.1387297150646435e-08
1562 6250 6.1245944294118797e-08
1563 6254 6.1105155673502469e-08
1564 6258 6.096435096331616e-08
1565 6262 6.0824858247459489e-08
1566 6266 6.0684965350636167e-08
1567 6270 6.0545296627725614e-08
1568 6274 6.0406162251726754e-08
1569 6278 6.0266759156462118e-08
1570 6282 6.0128093136771906e-08
1571 6286 5.9989670483221567e-08
1572 6290 5.9851423227573742e-08
1573 6294 5.971339141421522e-08
1574 6298 5.9575894109908708e-08
1575 6302 5.9439403258916915e-08
1576 6306 5.9302284009749172e-08
1577 6310 5.9165469850852425e-08
1578 6314 5.9029329778446328e-08
1579 6318 5.8893280196142926e-08
1580 6322 5.8757970609849719e-08
1581 6326 5.8622552436711789e-08
1582 6330 5.8487268630484242e-08
1583 6334 5.8352450058613234e-08
1584 6338 5.8217949685105579e-08
1585 6342 5.8083581677575504e-08
1586 6346 5.7949464217327664e-08
1587 6350 5.781558466073429e-08
1588 6354 5.76819134210798e-08
1589 6358 5.7548651477923371e-08
1590 6362 5.7415317526348021e-08
1591 6366 5.7282283844170893e-08
1592 6370 5.7149688486683623e-08
1593 6374 5.7017167722446852e-08
1594 6378 5.6884874743795105e-08
1595 6382 5.6752861171127791e-08
1596 6386 5.6621016679616058e-08
1597 6390 5.6489554564975021e-08
1598 6394 5.635852612353733e-08
1599 6398 5.6228162791326844e-08
1600 6402 5.6096527981626463e-08
1601 6406 5.5966005044895504e-08
1602 6410 5.5835715039994801e-08
1603 6414 5.5705886060462607e-08
1604 6418 5.5576836980888064e-08
1605 6422 5.5448187020495151e-08
1606 6426 5.5319804549118727e-08
1607 6430 5.5191964364325795e-08
1608 6434 5.5064496123449197e-08
1609 6438 5.4937024661276655e-08
1610 6442 5.4809418785686962e-08
1611 6446 5.468219768167495e-08
1612 6450 5.4555567686695268e-08
1613 6454 5.4429186381610846e-08
1614 6458 5.4302727040211085e-08
1615 6462 5.4176679292837974e-08
1616 6466 5.4050923237962045e-08
1617 6470 5.392547027376347e-08
1618 6474 5.3800349843309934e-08
1619 6478 5.3675577115400442e-08
1620 6482 5.3551175512434843e-08
1621 6486 5.3426950404972298e-08
1622 6490 5.3302799839050161e-08
1623 6494 5.3179186953887704e-08
1624 6498 5.3055679284546553e-08
1625 6502 5.2932357700231455e-08
1626 6506 5.280927084674888e-08
1627 6510 5.2686407812177403e-08
1628 6514 5.2563752637683189e-08
1629 6518 5.2441559691608968e-08
1630 6522 5.231985126717412e-08
1631 6526 5.2197629877723366e-08
1632 6530 5.2075822008300564e-08
1633 6534 5.1954401642285776e-08
1634 6538 5.1833151158774371e-08
1635 6542 5.1712120441679605e-08
1636 6546 5.1591330674689861e-08
1637 6550 5.1470627425511787e-08
1638 6554 5.135017384123081e-08
1639 6558 5.1229912463723977e-08
1640 6562 5.1109880600939039e-08
1641 6566 5.0990138127563618e-08
1642 6570 5.0870482990242587e-08
1643 6574 5.0751046124535109e-08
1644 6578 5.0631609767863091e-08
1645 6582 5.0512711855606013e-08
1646 6586 5.0394407317832717e-08
1647 6590 5.027603859068168e-08
1648 6594 5.0158035110392837e-08
1649 6598 5.0039702209358349e-08
1650 6602 4.9921771766062982e-08
1651 6606 4.9804256945584505e-08
1652 6610 4.9686994152774004e-08
1653 6614 4.957001982518257e-08
1654 6618 4.9453813362731031e-08
1655 6622 4.9337751689079869e-08
1656 6626 4.9221990087469101e-08
1657 6630 4.9106390265687741e-08
1658 6634 4.8990912933169359e-08
1659 6638 4.8875600608494995e-08
1660 6642 4.8760521552833952e-08
1661 6646 4.8645827277363644e-08
1662 6650 4.8531465561108233e-08
1663 6654 4.8417625524742966e-08
1664 6658 4.8303590927315288e-08
1665 6662 4.8189699244720342e-08
1666 6666 4.8076156668137812e-08
1667 6670 4.7962899995747787e-08
1668 6674 4.7849698903229201e-08
1669 6678 4.7736673558592319e-08
1670 6682 4.7623807394405478e-08
1671 6686 4.7511558065106096e-08
1672 6690 4.7399984154282508e-08
1673 6694 4.7288698087760062e-08
1674 6698 4.7177526474966262e-08
1675 6702 4.7066440143799262e-08
1676 6706 4.6955679433643587e-08
1677 6710 4.6844849655221994e-08
1678 6714 4.6734354745874145e-08
1679 6718 4.6624125207645744e-08
1680 6722 4.6514153339300529e-08
1681 6726 4.6404520750759159e-08
1682 6730 4.6295007343706572e-08
1683 6734 4.6185535314471379e-08
1684 6738 4.6076723372014988e-08
1685 6742 4.5967655682190328e-08
1686 6746 4.5858986457379093e-08
1687 6750 4.5750771302663388e-08
1688 6754 4.5642616254250112e-08
1689 6758 4.5534585471310116e-08
1690 6762 4.542674730094081e-08
1691 6766 4.5319125298564755e-08
1692 6770 4.5211739314125478e-08
1693 6774 4.5104707052656255e-08
1694 6778 4.4997906314827555e-08
1695 6782 4.4890898808488291e-08
1696 6786 4.4784178541383619e-08
1697 6790 4.4677950076634064e-08
1698 6794 4.4571672079875324e-08
1699 6798 4.4465923516494759e-08
1700 6802 4.4359833790921076e-08
1701 6806 4.4254100696984964e-08
1702 6810 4.4148715473549789e-08
1703 6814 4.4043493150292478e-08
1704 6818 4.3938434302663499e-08
1705 6822 4.3833565827134453e-08
1706 6826 4.3728865468800649e-08
1707 6830 4.3624329970861061e-08
1708 6834 4.3519958467671734e-08
1709 6838 4.3415748224185728e-08
1710 6842 4.3311699668471895e-08
1711 6846 4.3207816313119963e-08
1712 6850 4.3104094683373354e-08
1713 6854 4.3000560802872217e-08
1714 6858 4.2897236734667012e-08
1715 6862 4.2794048382538973e-08
1716 6866 4.2691005877751351e-08
1717 6870 4.2588202039376446e-08
1718 6874 4.2485925305053509e-08
1719 6878 4.2384055720493086e-08
1720 6882 4.2282670085195027e-08
1721 6886 4.2180432420916456e-08
1722 6890 4.2078482531946501e-08
1723 6894 4.197729799236167e-08
1724 6898 4.1876089334884166e-08
1725 6902 4.1775058575745354e-08
1726 6906 4.1674277936080388e-08
1727 6910 4.1573650748410863e-08
1728 6914 4.1473203737874791e-08
1729 6918 4.137301097586186e-08
1730 6922 4.1272743356255965e-08
1731 6926 4.1172565440222535e-08
1732 6930 4.1072749302987976e-08
1733 6934 4.0973114687608849e-08
1734 6938 4.0873613838265943e-08
1735 6942 4.0774267420396038e-08
1736 6946 4.0675121656601889e-08
1737 6950 4.0576343708645054e-08
1738 6954 4.0477241592420137e-08
1739 6958 4.0378636135844256e-08
1740 6962 4.0280014781402279e-08
1741 6966 4.0181566463995645e-08
1742 6970 4.008332334724159e-08
1743 6974 3.9985215986734815e-08
1744 6978 3.988767663900844e-08
1745 6982 3.9789641745671938e-08
1746 6986 3.9692100270634598e-08
1747 6990 3.9594776700700925e-08
1748 6994 3.9497460571327853e-08
1749 6998 3.9400512622648572e-08
1750 7002 3.9304237040988565e-08
1751 7006 3.9208136308914881e-08
1752 7010 3.911191390336878e-08
1753 7014 3.9015490555880658e-08
1754 7018 3.8920013484445487e-08
1755 7022 3.8824751263381138e-08
1756 7026 3.8729027288144192e-08
1757 7030 3.8633877061408093e-08
1758 7034 3.8538939980256025e-08
1759 7038 3.8444580867769012e-08
1760 7042 3.835019259182158e-08
1761 7046 3.8255783583504827e-08
1762 7050 3.8161594547150386e-08
1763 7054 3.8067580820278808e-08
1764 7058 3.7973780509196889e-08
1765 7062 3.7880971561324281e-08
1766 7066 3.778711848668263e-08
1767 7070 3.769388075696826e-08
1768 7074 3.7600841195553066e-08
1769 7078 3.7508003223520538e-08
1770 7082 3.741533533229197e-08
1771 7086 3.7322840501238838e-08
1772 7090 3.7230501090387985e-08
1773 7094 3.7138315358996918e-08
1774 7098 3.7046334581399147e-08
1775 7102 3.6954484692539097e-08
1776 7106 3.686280375816424e-08
1777 7110 3.6771211417997713e-08
1778 7114 3.6679743164461931e-08
1779 7118 3.6588444906167499e-08
1780 7122 3.6497278806591427e-08
1781 7126 3.6406381262542039e-08
1782 7130 3.6315944721646873e-08
1783 7134 3.622510341875432e-08
1784 7138 3.6134699443460016e-08
1785 7142 3.6044476853982146e-08
1786 7146 3.595424675932226e-08
1787 7150 3.5864261988526204e-08
1788 7154 3.5774596620337607e-08
1789 7158 3.5685044958506605e-08
1790 7162 3.5595813714793402e-08
1791 7166 3.550674625642867e-08
1792 7170 3.5418011122918371e-08
1793 7174 3.5329020234402106e-08
1794 7178 3.5240421591328188e-08
1795 7182 3.5151974319577651e-08
1796 7186 3.5063747961222926e-08
1797 7190 3.4975775480263009e-08
1798 7194 3.4887941337822639e-08
1799 7198 3.4800288688040899e-08
1800 7202 3.4713246482272443e-08
1801 7206 3.4625914408296391e-08
1802 7210 3.4538509524792055e-08
1803 7214 3.4451423964806864e-08
1804 7218 3.4364528454172408e-08
1805 7222 3.4277814904074711e-08
1806 7226 3.4191401916324971e-08
1807 7230 3.410479786905385e-08
1808 7234 3.4018586678568988e-08
1809 7238 3.3932719653604507e-08
1810 7242 3.3846817074653563e-08
1811 7246 3.3761031944657081e-08
1812 7250 3.3675436931519013e-08
1813 7254 3.3589981098071972e-08
1814 7258 3.3504686922872923e-08
1815 7262 3.3420099990540372e-08
1816 7266 3.3335616859686546e-08
1817 7270 3.3250719859546824e-08
1818 7274 3.3166114946031257e-08
1819 7278 3.3081994267048163e-08
1820 7282 3.2997895869277334e-08
1821 7286 3.2913881253961221e-08
1822 7290 3.2830133234017273e-08
1823 7294 3.2746519902613553e-08
1824 7298 3.2662995398254816e-08
1825 7302 3.257959201799775e-08
1826 7306 3.2496351666284697e-08
1827 7310 3.241326258239861e-08
1828 7314 3.2330305046484977e-08
1829 7318 3.2247922678276317e-08
1830 7322 3.2165163240040911e-08
1831 7326 3.2082751189849181e-08
1832 7330 3.2000674233211019e-08
1833 7334 3.1918410886730986e-08
1834 7338 3.1836359155133793e-08
1835 7342 3.1754466625230227e-08
1836 7346 3.1672915055004789e-08
1837 7350 3.1591826514683517e-08
1838 7354 3.151108443296556e-08
1839 7358 3.1429471033679404e-08
1840 7362 3.1348122026449335e-08
1841 7366 3.1267364284865447e-08
1842 7370 3.1186864071266397e-08
1843 7374 3.1106448395979536e-08
1844 7378 3.102610427486138e-08
1845 7382 3.0945827242981035e-08
1846 7386 3.0865771230443806e-08
1847 7390 3.0785957023761787e-08
1848 7394 3.0706528751024668e-08
1849 7398 3.0627425883867902e-08
1850 7402 3.0547983050551834e-08
1851 7406 3.0468985104826261e-08
1852 7410 3.0390139239679061e-08
1853 7414 3.0311295784112743e-08
1854 7418 3.0232506890851773e-08
1855 7422 3.015383812528569e-08
1856 7426 3.0075354549154432e-08
1857 7430 2.9997588521282991e-08
1858 7434 2.9919343449945481e-08
1859 7438 2.9841407982721355e-08
1860 7442 2.9763846748921596e-08
1861 7446 2.9686292480736665e-08
1862 7450 2.9609919626755871e-08
1863 7454 2.9532354256057785e-08
1864 7458 2.9455039921910187e-08
1865 7462 2.9378176264035962e-08
1866 7466 2.9301614252481049e-08
1867 7470 2.9225322471810721e-08
1868 7474 2.914922046665681e-08
1869 7478 2.9073223070919766e-08
1870 7482 2.8997621922856591e-08
1871 7486 2.8922410988654769e-08
1872 7490 2.8847094143796115e-08
1873 7494 2.8771717593495069e-08
1874 7498 2.8696526621732913e-08
1875 7502 2.8621448650712639e-08
1876 7506 2.854675873380012e-08
1877 7510 2.8472088468261194e-08
1878 7514 2.8397329308028152e-08
1879 7518 2.8323006822991641e-08
1880 7522 2.8248922701367221e-08
1881 7526 2.8174830333356981e-08
1882 7530 2.8102159512489758e-08
1883 7534 2.8028363268213047e-08
1884 7538 2.7954877043949249e-08
1885 7542 2.788190576233059e-08
1886 7546 2.7809223246828864e-08
1887 7550 2.7736663416998847e-08
1888 7554 2.766402645899563e-08
1889 7558 2.7591618483448969e-08
1890 7562 2.7519363918928458e-08
1891 7566 2.7447239283287933e-08
1892 7570 2.7375316851886631e-08
1893 7574 2.7303539514831667e-08
1894 7578 2.7231874272179355e-08
1895 7582 2.7160338668934365e-08
1896 7586 2.7088967351626694e-08
1897 7590 2.7017743144496202e-08
1898 7594 2.6946622629170185e-08
1899 7598 2.6875611316582641e-08
1900 7602 2.6804720707660106e-08
1901 7606 2.6733978698940571e-08
1902 7610 2.6663452181780977e-08
1903 7614 2.6593048425279223e-08
1904 7618 2.6522783215191088e-08
1905 7622 2.6453081000269391e-08
1906 7626 2.6383255026128217e-08
1907 7630 2.6313434809842581e-08
1908 7634 2.6243719050330003e-08
1909 7638 2.6174293070139077e-08
1910 7642 2.610511742093417e-08
1911 7646 2.6035947039685507e-08
1912 7650 2.596684643089885e-08
1913 7654 2.5897910045536785e-08
1914 7658 2.5829145507540007e-08
1915 7662 2.5760489812007249e-08
1916 7666 2.569225223129577e-08
1917 7670 2.5623949644995014e-08
1918 7674 2.5555558175187753e-08
1919 7678 2.548740961550959e-08
1920 7682 2.5419352001660294e-08
1921 7686 2.5351429108392365e-08
1922 7690 2.5283687638522876e-08
1923 7694 2.521606033387033e-08
1924 7698 2.5148553370375984e-08
1925 7702 2.5081178363346742e-08
1926 7706 2.5013926310804854e-08
1927 7710 2.4946774791271093e-08
1928 7714 2.4879734108936838e-08
1929 7718 2.4812965446657074e-08
1930 7722 2.4746606078159783e-08
1931 7726 2.4679931095956228e-08
1932 7730 2.4613547388136605e-08
1933 7734 2.4547344552331277e-08
1934 7738 2.4481289671176343e-08
1935 7742 2.4415425617224098e-08
1936 7746 2.4349588039806119e-08
1937 7750 2.4283838441657751e-08
1938 7754 2.4218227487592678e-08
1939 7758 2.4152731248140706e-08
1940 7762 2.4087436490364383e-08
1941 7766 2.4022252654062685e-08
1942 7770 2.3957170122882844e-08
1943 7774 2.3892204961444637e-08
1944 7778 2.3827355578974452e-08
1945 7782 2.3762611597247263e-08
1946 7786 2.3697979868083683e-08
1947 7790 2.3633460445626904e-08
1948 7794 2.3569050831728161e-08
1949 7798 2.3504758358727314e-08
1950 7802 2.3440576334826488e-08
1951 7806 2.3376500209973483e-08
1952 7810 2.3312528708776392e-08
1953 7814 2.3249495231720389e-08
1954 7818 2.3185549659447798e-08
1955 7822 2.3122187146177509e-08
1956 7826 2.3059003988759644e-08
1957 7830 2.2995932750824081e-08
1958 7834 2.2932972057909937e-08
1959 7838 2.2870120813169686e-08
1960 7842 2.2807519341181354e-08
1961 7846 2.2745088622081204e-08
1962 7850 2.2682852424330325e-08
1963 7854 2.2620269466455694e-08
1964 7858 2.2557854203294057e-08
1965 7862 2.2495638912836663e-08
1966 7866 2.2433663548283814e-08
1967 7870 2.2371856222538813e-08
1968 7874 2.2310034173609948e-08
1969 7878 2.2248427682728873e-08
1970 7882 2.2186990127112119e-08
1971 7886 2.21256572327354e-08
1972 7890 2.2064431787807987e-08
1973 7894 2.2003322596324686e-08
1974 7898 2.1942340713931475e-08
1975 7902 2.1881486522945144e-08
1976 7906 2.1820657075673309e-08
1977 7910 2.1759956458534884e-08
1978 7914 2.169936796404893e-08
1979 7918 2.1638884847287853e-08
1980 7922 2.1578739052375426e-08
1981 7926 2.1518280322899922e-08
1982 7930 2.1458375903768501e-08
1983 7934 2.1398527289713826e-08
1984 7938 2.1338491540104719e-08
1985 7942 2.1278594422330811e-08
1986 7946 2.1218826019062692e-08
1987 7950 2.1160019587005931e-08
1988 7954 2.1100276374484534e-08
1989 7958 2.1041601889497163e-08
1990 7962 2.0982422396635318e-08
1991 7966 2.0923634170933848e-08
1992 7970 2.0864714725243364e-08
1993 7974 2.0806198298070588e-08
1994 7978 2.0747781292810047e-08
1995 7982 2.0689473546309043e-08
1996 7986 2.0631854534607381e-08
1997 7990 2.0573731696806532e-08
1998 7994 2.0515570552505614e-08
1999 7998 2.0457797338927702e-08
2000 8002 2.0400154352266789e-08
2001 8006 2.0342599524597667e-08
2002 8010 2.0285134760130023e-08
2003 8014 2.0227791049376036e-08
2004 8018 2.017064789942296e-08
2005 8022 2.0113895755787309e-08
2006 8026 2.0057071129311277e-08
2007 8030 2.0000026610563486e-08
2008 8034 1.9943258481420087e-08
2009 8038 1.9886767629816827e-08
2010 8042 1.9830472985941908e-08
2011 8046 1.9774308801679185e-08
2012 8050 1.9718606710369203e-08
2013 8054 1.9661800427722333e-08
2014 8058 1.9605886501410636e-08
2015 8062 1.955011279353908e-08
2016 8066 1.949442146481565e-08
2017 8070 1.9438823859517458e-08
2018 8074 1.9383334620901067e-08
2019 8078 1.9327920889210556e-08
2020 8082 1.9272640371151025e-08
2021 8086 1.9217516104354219e-08
2022 8090 1.9162947890618845e-08
2023 8094 1.9107962023166599e-08
2024 8098 1.9053026240984282e-08
2025 8102 1.8998418314558526e-08
2026 8106 1.8943919351298138e-08
2027 8110 1.8889528549024801e-08
2028 8114 1.8835228028223591e-08
2029 8118 1.8781018907516288e-08
2030 8122 1.8726961329142813e-08
2031 8126 1.8673096020521228e-08
2032 8130 1.8619336045904068e-08
2033 8134 1.8565634411023351e-08
2034 8138 1.8512029778534054e-08
2035 8142 1.8458551804962521e-08
2036 8146 1.8405436111252198e-08
2037 8150 1.8352473289274007e-08
2038 8154 1.8299539953654934e-08
2039 8158 1.8247292928888641e-08
2040 8162 1.8193993047768223e-08
2041 8166 1.8141416893982055e-08
2042 8170 1.8089241151497902e-08
2043 8174 1.8036965775007853e-08
2044 8178 1.7984493432370985e-08
2045 8182 1.793238439606331e-08
2046 8186 1.7881186026530779e-08
2047 8190 1.7829054581119028e-08
2048 8194 1.7777278735778575e-08
2049 8198 1.7725772635008057e-08
2050 8202 1.7674364024580499e-08
2051 8206 1.7623174125118248e-08
2052 8210 1.7572661074336335e-08
2053 8214 1.7521312966526064e-08
2054 8218 1.7470626986082939e-08
2055 8222 1.7420058381952307e-08
2056 8226 1.7369255050511963e-08
2057 8230 1.7318546725797087e-08
2058 8234 1.7268077958810758e-08
2059 8238 1.7217767249907956e-08
2060 8242 1.7167581655673012e-08
2061 8246 1.7117534093980514e-08
2062 8250 1.7067531213295043e-08
2063 8254 1.7017627779582546e-08
2064 8258 1.6967841620380194e-08
2065 8262 1.6918138239122209e-08
2066 8266 1.6868660614184888e-08
2067 8270 1.6819183680815664e-08
2068 8274 1.6769809951042299e-08
2069 8278 1.6720708952620191e-08
2070 8282 1.6671430299654954e-08
2071 8286 1.6622390447382567e-08
2072 8290 1.6573509023419103e-08
2073 8294 1.6524832933795429e-08
2074 8298 1.6477035698368491e-08
2075 8302 1.6428394606454249e-08
2076 8306 1.6380072132872882e-08
2077 8310 1.6332111068338905e-08
2078 8314 1.6284151143745681e-08
2079 8318 1.6236241335896436e-08
2080 8322 1.6188838630512593e-08
2081 8326 1.6140921185790156e-08
2082 8330 1.6093500228556036e-08
2083 8334 1.6046217584811641e-08
2084 8338 1.5999035092474323e-08
2085 8342 1.5951976837821677e-08
2086 8346 1.590500513959058e-08
2087 8350 1.5858135007615245e-08
2088 8354 1.5811414771189221e-08
2089 8358 1.576523767409584e-08
2090 8362 1.5719758291668602e-08
2091 8366 1.56732658680847e-08
2092 8370 1.5627451270061268e-08
2093 8374 1.5581752890693036e-08
2094 8378 1.5536233298925272e-08
2095 8382 1.5490818274293453e-08
2096 8386 1.5445701714563313e-08
2097 8390 1.5400524583430882e-08
2098 8394 1.5355468169618054e-08
2099 8398 1.5310576414254083e-08
2100 8402 1.5265767483059609e-08
2101 8406 1.5221084869906345e-08
2102 8410 1.5176507841592762e-08
2103 8414 1.5132034740220422e-08
2104 8418 1.5087786439166705e-08
2105 8422 1.5043773281798686e-08
2106 8426 1.4999325765082353e-08
2107 8430 1.495529782522334e-08
2108 8434 1.491138971250228e-08
2109 8438 1.4867577224910195e-08
2110 8442 1.4823873637698432e-08
2111 8446 1.4780690305076167e-08
2112 8450 1.473688244624343e-08
2113 8454 1.4693507779167289e-08
2114 8458 1.4650245364515418e-08
2115 8462 1.4607084468107789e-08
2116 8466 1.4564018931472348e-08
2117 8470 1.4521065066828463e-08
2118 8474 1.4478375894316486e-08
2119 8478 1.4435630083013562e-08
2120 8482 1.4392980038562626e-08
2121 8486 1.4350493666162727e-08
2122 8490 1.4308036321647153e-08
2123 8494 1.4265693574011334e-08
2124 8498 1.4223443055012911e-08
2125 8502 1.4181289636397032e-08
2126 8506 1.4139452311946952e-08
2127 8510 1.4097724702038062e-08
2128 8514 1.405632769989832e-08
2129 8518 1.4014492212193447e-08
2130 8522 1.397317978809428e-08
2131 8526 1.3931811278831677e-08
2132 8530 1.3890488671796016e-08
2133 8534 1.3849183853993e-08
2134 8538 1.3808128406754566e-08
2135 8542 1.3767159723365463e-08
2136 8546 1.3726283231373105e-08
2137 8550 1.3685493441486458e-08
2138 8554 1.3644798052917797e-08
2139 8558 1.3604234096892174e-08
2140 8562 1.3563765723466851e-08
2141 8566 1.3523447920358884e-08
2142 8570 1.3483192804205238e-08
2143 8574 1.3443006698915782e-08
2144 8578 1.3403203086021727e-08
2145 8582 1.3363060875286993e-08
2146 8586 1.3323225037348451e-08
2147 8590 1.3284015567283035e-08
2148 8594 1.3244182453877213e-08
2149 8598 1.320441187559675e-08
2150 8602 1.3164935231541222e-08
2151 8606 1.3125590360617292e-08
2152 8610 1.3086373174815681e-08
2153 8614 1.3047253773154643e-08
2154 8618 1.3008207735761554e-08
2155 8622 1.2969238524614228e-08
2156 8626 1.2930384343471874e-08
2157 8630 1.2891640391171328e-08
2158 8634 1.2852974210478583e-08
2159 8638 1.2814388026694458e-08
2160 8642 1.2775900139200907e-08
2161 8646 1.2737492653076327e-08
2162 8650 1.269916799310457e-08
2163 8654 1.2660921148599134e-08
2164 8658 1.2622750771420261e-08
2165 8662 1.2584655673184116e-08
2166 8666 1.254663643397867e-08
2167 8670 1.2508696351491229e-08
2168 8674 1.2470830098226756e-08
2169 8678 1.2433038438904807e-08
2170 8682 1.2395432545535413e-08
2171 8686 1.2357912520779026e-08
2172 8690 1.2320412630637846e-08
2173 8694 1.2282996514639448e-08
2174 8698 1.2245663457665253e-08
2175 8702 1.2208393791957934e-08
2176 8706 1.2171188124378904e-08
2177 8710 1.2134495683578608e-08
2178 8714 1.2097740658446266e-08
2179 8718 1.2060715966841274e-08
2180 8722 1.2023740371539765e-08
2181 8726 1.198708024752313e-08
2182 8730 1.1951095452673253e-08
2183 8734 1.1914288814363306e-08
2184 8738 1.1877720541893046e-08
2185 8742 1.1841583150948263e-08
2186 8746 1.1805330305361834e-08
2187 8750 1.1769213007397625e-08
2188 8754 1.1734404222477545e-08
2189 8758 1.1697880651563331e-08
2190 8762 1.1662389832083739e-08
2191 8766 1.1627173683203455e-08
2192 8770 1.1591802848948656e-08
2193 8774 1.1556536300485692e-08
2194 8778 1.1521433358962343e-08
2195 8782 1.1486443887329554e-08
2196 8786 1.1451524022817092e-08
2197 8790 1.1416745721844525e-08
2198 8794 1.1382123430668461e-08
2199 8798 1.1347347373926206e-08
2200 8802 1.1312720701736919e-08
2201 8806 1.1278373732776256e-08
2202 8810 1.1243983124247858e-08
2203 8814 1.1209667057000251e-08
2204 8818 1.1175498197585522e-08
2205 8822 1.1141382831208853e-08
2206 8826 1.1107401667195405e-08
2207 8830 1.1073505803698015e-08
2208 8834 1.103969476111731e-08
2209 8838 1.1005960533139478e-08
2210 8842 1.0972543888643876e-08
2211 8846 1.0939136006092556e-08
2212 8850 1.0905576375937021e-08
2213 8854 1.0872066000697817e-08
2214 8858 1.0838675593187517e-08
2215 8862 1.0805499798129613e-08
2216 8866 1.0772358827406202e-08
2217 8870 1.0739239129698844e-08
2218 8874 1.0706268807216505e-08
2219 8878 1.0673527663980616e-08
2220 8882 1.0640996746256787e-08
2221 8886 1.0608181750078465e-08
2222 8890 1.0575408697482185e-08
2223 8894 1.0542805370334979e-08
2224 8898 1.0510614432576242e-08
2225 8902 1.0478173244513069e-08
2226 8906 1.0445731403138466e-08
2227 8910 1.0413522719909465e-08
2228 8914 1.0381538341777885e-08
2229 8918 1.0349605475685213e-08
2230 8922 1.0317683919861702e-08
2231 8926 1.0285735241685772e-08
2232 8930 1.0253903613941232e-08
2233 8934 1.0222132635244799e-08
2234 8938 1.0190787369934079e-08
2235 8942 1.0159273115682138e-08
2236 8946 1.0127978051638698e-08
2237 8950 1.0096850987067742e-08
2238 8954 1.0065793993942364e-08
2239 8958 1.0034809272825361e-08
2240 8962 1.0003888860623623e-08
2241 8966 9.9730414895340586e-09
2242 8970 9.9422723268866684e-09
2243 8974 9.9115802961470455e-09
2244 8978 9.8809641270448664e-09
2245 8982 9.8504199242611068e-09
2246 8986 9.8199456843074661e-09
2247 8990 9.7895596757605812e-09
2248 8994 9.7592821909210067e-09
2249 8998 9.7299925374056046e-09
2250 9002 9.6993953044462099e-09
2251 9006 9.6693702770531985e-09
2252 9010 9.6395107030816516e-09
2253 9014 9.6097794199067207e-09
2254 9018 9.5801288387089409e-09
2255 9022 9.5505225150220422e-09
2256 9026 9.5209669022727357e-09
2257 9030 9.4914723793009902e-09
2258 9034 9.4621005899226882e-09
2259 9038 9.4328255494705141e-09
2260 9042 9.4035727270466062e-09
2261 9046 9.3744120443275642e-09
2262 9050 9.3452237401800555e-09
2263 9054 9.3164192862691974e-09
2264 9058 9.2873957652537948e-09
2265 9062 9.2588965527631502e-09
2266 9066 9.2302368777322202e-09
2267 9070 9.2016993674041129e-09
2268 9074 9.172867008868216e-09
2269 9078 9.1444375977411877e-09
2270 9082 9.116101547184458e-09
2271 9086 9.087847760694147e-09
2272 9090 9.0596890486529768e-09
2273 9094 9.0316972150861602e-09
2274 9098 9.0037966625941107e-09
2275 9102 8.9758890199301904e-09
2276 9106 8.9484148573981967e-09
2277 9110 8.9208204075881909e-09
2278 9114 8.8927128985874618e-09
2279 9118 8.8650253452511637e-09
2280 9122 8.8375142950424867e-09
2281 9126 8.8100885332173905e-09
2282 9130 8.7827276299472394e-09
2283 9134 8.7554086098296809e-09
2284 9138 8.7281412741463748e-09
2285 9142 8.7009336618041147e-09
2286 9146 8.6738029381915448e-09
2287 9150 8.6467720407957055e-09
2288 9154 8.6198039230073099e-09
2289 9158 8.5928972981041136e-09
2290 9162 8.5660462880742975e-09
2291 9166 8.5392522263107745e-09
2292 9170 8.512517067149794e-09
2293 9174 8.4858422912862627e-09
2294 9178 8.4592307363258705e-09
2295 9182 8.4327028341885771e-09
2296 9186 8.406222863680229e-09
2297 9190 8.3797866954233051e-09
2298 9194 8.3534034691480988e-09
2299 9198 8.3270773530685916e-09
2300 9202 8.3009175137176799e-09
2301 9206 8.2747491796575698e-09
2302 9210 8.2485901010862403e-09
2303 9214 8.2224755935817189e-09
2304 9218 8.1964548466901456e-09
2305 9222 8.170512528118641e-09
2306 9226 8.1447655097457435e-09
2307 9230 8.1189900068580402e-09
2308 9234 8.0931266518441825e-09
2309 9238 8.0676060162778457e-09
2310 9242 8.0421743343896116e-09
2311 9246 8.0164649347273001e-09
2312 9250 7.9910391264810419e-09
2313 9254 7.9659271160116771e-09
2314 9258 7.9404076797889365e-09
2315 9262 7.9151453323449689e-09
2316 9266 7.8900606851728977e-09
2317 9270 7.8651064151873988e-09
2318 9274 7.8400806135337786e-09
2319 9278 7.8151579134318414e-09
2320 9282 7.7902337506022601e-09
2321 9286 7.7653878003352446e-09
2322 9290 7.7407493771327963e-09
2323 9294 7.7161258087706604e-09
2324 9298 7.6915006616826829e-09
2325 9302 7.6669959827739675e-09
2326 9306 7.6425422608735388e-09
2327 9310 7.6181301954249576e-09
2328 9314 7.5937747888847798e-09
2329 9318 7.5694330980026803e-09
2330 9322 7.5452981872579426e-09
2331 9326 7.5211432704077188e-09
2332 9330 7.497006763905001e-09
2333 9334 7.4732871497017566e-09
2334 9338 7.4492904824462457e-09
2335 9342 7.4252455471656193e-09
2336 9346 7.401424377179752e-09
2337 9350 7.3776508646518174e-09
2338 9354 7.3539461304334821e-09
2339 9358 7.3303585638064396e-09
2340 9362 7.3068055148223186e-09
2341 9366 7.2834000160832977e-09
2342 9370 7.2600602876234635e-09
2343 9374 7.2368930287716011e-09
2344 9378 7.213621011332324e-09
2345 9382 7.1904126833845531e-09
2346 9386 7.1673406600142298e-09
2347 9390 7.1444805336662214e-09
2348 9394 7.1217027897511334e-09
2349 9398 7.098821417506949e-09
2350 9402 7.0760150984220833e-09
2351 9406 7.0533222258788919e-09
2352 9410 7.0307280716430769e-09
2353 9414 7.0081351568942905e-09
2354 9418 6.9856820515449642e-09
2355 9422 6.9632557513566644e-09
2356 9426 6.9408727298225609e-09
2357 9430 6.918537978219397e-09
2358 9434 6.8962711088424778e-09
2359 9438 6.8743314081369449e-09
2360 9442 6.852363886699481e-09
2361 9446 6.8300623951998203e-09
2362 9450 6.8080980035406261e-09
2363 9454 6.7862029800435999e-09
2364 9458 6.7643949200911206e-09
2365 9462 6.7426452835187413e-09
2366 9466 6.7209728500328489e-09
2367 9470 6.6993093818130267e-09
2368 9474 6.6776737300289844e-09
2369 9478 6.6560807801179822e-09
2370 9482 6.6345661036940846e-09
2371 9486 6.6131271051158807e-09
2372 9490 6.5917307442632177e-09
2373 9494 6.5703815751553734e-09
2374 9498 6.5490834295055504e-09
2375 9502 6.5278511918899998e-09
2376 9506 6.5066684402300285e-09
2377 9510 6.4855357948209926e-09
2378 9514 6.4646003565616726e-09
2379 9518 6.4436492407334326e-09
2380 9522 6.4225975309818445e-09
2381 9526 6.4018544256287685e-09
2382 9530 6.3809473403777305e-09
2383 9534 6.3600174482860141e-09
2384 9538 6.3392782603946741e-09
2385 9542 6.3187157962478862e-09
2386 9546 6.2985139173860771e-09
2387 9550 6.2775816567962696e-09
2388 9554 6.2570977501628271e-09
2389 9558 6.2366831878026823e-09
2390 9562 6.2164036099132076e-09
2391 9566 6.197408107690032e-09
2392 9570 6.1773184508673049e-09
2393 9574 6.1572086757686362e-09
2394 9578 6.1375223095441522e-09
2395 9582 6.1178503877200018e-09
2396 9586 6.0982354926473702e-09
2397 9590 6.0787256491682141e-09
2398 9594 6.0593089560206969e-09
2399 9598 6.0399476520703012e-09
2400 9602 6.0206450244469135e-09
2401 9606 6.0014038527336193e-09
2402 9610 5.9822164329349469e-09
2403 9614 5.9631011614138883e-09
2404 9618 5.9443608662290423e-09
2405 9622 5.9252869663187446e-09
2406 9626 5.9061859691307443e-09
2407 9630 5.8873529211297862e-09
2408 9634 5.868644774804744e-09
2409 9638 5.8500228010428598e-09
2410 9642 5.8313365452263953e-09
2411 9646 5.812980563618351e-09
2412 9650 5.7942430127363978e-09
2413 9654 5.7755755115350868e-09
2414 9658 5.7570473280649148e-09
2415 9662 5.7386352853826272e-09
2416 9666 5.7203019036741009e-09
2417 9670 5.7020720692984159e-09
2418 9674 5.6838982676264525e-09
2419 9678 5.6657584355158483e-09
2420 9682 5.6476750181822349e-09
2421 9686 5.6296487033909544e-09
2422 9690 5.6116602107451275e-09
2423 9694 5.5937175846729318e-09
2424 9698 5.5758298986963304e-09
2425 9702 5.5579989447262286e-09
2426 9706 5.540219400058408e-09
2427 9710 5.52249968878493e-09
2428 9714 5.504953152121463e-09
2429 9718 5.487220624996818e-09
2430 9722 5.4696350815437111e-09
2431 9726 5.4520908810352291e-09
2432 9730 5.4345908724404321e-09
2433 9734 5.4171399638061827e-09
2434 9738 5.3997575595985112e-09
2435 9742 5.3824002099732042e-09
2436 9746 5.3650930136773473e-09
2437 9750 5.3478335946344458e-09
2438 9754 5.3307409640390012e-09
2439 9758 5.3135012572400219e-09
2440 9762 5.2964008584537489e-09
2441 9766 5.2795240248269844e-09
2442 9770 5.2626225779228681e-09
2443 9774 5.2457619113954333e-09
2444 9778 5.2289897699787702e-09
2445 9782 5.2124869949741833e-09
2446 9786 5.1958736913120063e-09
2447 9790 5.1795528053698452e-09
2448 9794 5.1628481913916299e-09
2449 9798 5.1462536983025675e-09
2450 9802 5.1298764122260741e-09
2451 9806 5.1137524279626313e-09
2452 9810 5.0976338408686146e-09
2453 9814 5.0812606061820481e-09
2454 9818 5.0650146563358642e-09
2455 9822 5.0489137896018203e-09
2456 9826 5.0328567734212544e-09
2457 9830 5.0168555156497309e-09
2458 9834 5.0009473825511008e-09
2459 9838 4.9851423535588051e-09
2460 9842 4.9693273019521758e-09
2461 9846 4.9535156943603342e-09
2462 9850 4.9377168794715196e-09
2463 9854 4.9219594237082004e-09
2464 9858 4.9064146205231261e-09
2465 9862 4.8906614414909909e-09
2466 9866 4.8750068376998263e-09
2467 9870 4.8594746209241753e-09
2468 9874 4.8439759404139908e-09
2469 9878 4.8286961680143374e-09
2470 9882 4.813284895144686e-09
2471 9886 4.7978996965342957e-09
2472 9890 4.7825581449798354e-09
2473 9894 4.7673104295644396e-09
2474 9898 4.7521791402891992e-09
2475 9902 4.7368916284338867e-09
2476 9906 4.7217225043072751e-09
2477 9910 4.7066183357653503e-09
2478 9914 4.6915787499814782e-09
2479 9918 4.6765740690883211e-09
2480 9922 4.6616048086595871e-09
2481 9926 4.6466876588709089e-09
2482 9930 4.63183360772294e-09
2483 9934 4.6170270817496507e-09
2484 9938 4.6026077702889651e-09
2485 9942 4.5878831106505743e-09
2486 9946 4.5736089745909269e-09
2487 9950 4.5587832786594549e-09
2488 9954 4.5443494648452886e-09
2489 9958 4.5302563496274375e-09
2490 9962 4.5158332554755811e-09
2491 9966 4.5015184988828396e-09
2492 9970 4.4872987210808435e-09
2493 9974 4.4731266663200001e-09
2494 9978 4.4590556779748471e-09
2495 9982 4.4450122651057763e-09
2496 9986 4.4310310614356455e-09
2497 9990 4.4172651933824535e-09
2498 9994 4.4031406739619557e-09
2499 9998 4.3892846523809627e-09
2500 10002 4.3754691270788361e-09
2501 10006 4.3616952179042831e-09
2502 10010 4.3479630347170533e-09
2503 10014 4.3342739581232525e-09
2504 10018 4.3206267834434006e-09
2505 10022 4.3070209288446368e-09
2506 10026 4.2934558266907961e-09
2507 10030 4.2799313042511084e-09
2508 10034 4.2664468250398921e-09
2509 10038 4.253038546070505e-09
2510 10042 4.2396271348626408e-09
2511 10046 4.2262620871961905e-09
2512 10050 4.2129483953723839e-09
2513 10054 4.199673356375007e-09
2514 10058 4.1864352223426794e-09
2515 10062 4.1732360782525064e-09
2516 10066 4.1600758723223993e-09
2517 10070 4.1469541580762095e-09
2518 10074 4.133871061773515e-09
2519 10078 4.1208528624670854e-09
2520 10082 4.1080524780074559e-09
2521 10086 4.0950312825498272e-09
2522 10090 4.0820270614435732e-09
2523 10094 4.0691109267993735e-09
2524 10098 4.0562748632287281e-09
2525 10102 4.0434748558796016e-09
2526 10106 4.0307091547810781e-09
2527 10110 4.0181276033488615e-09
2528 10114 4.0054642881510836e-09
2529 10118 3.9928635759632739e-09
2530 10122 3.9801951193593624e-09
2531 10126 3.9675803180202253e-09
2532 10130 3.9550307879786714e-09
2533 10134 3.9425295673118404e-09
2534 10138 3.9300569675088264e-09
2535 10142 3.9176388284417448e-09
2536 10146 3.9052589214035952e-09
2537 10150 3.8929087691827622e-09
2538 10154 3.8805906932543028e-09
2539 10158 3.8683108383395353e-09
2540 10162 3.8560697457369823e-09
2541 10166 3.8438626599804846e-09
2542 10170 3.8316863597956971e-09
2543 10174 3.8195415695990775e-09
2544 10178 3.8074292825926608e-09
2545 10182 3.795350379794897e-09
2546 10186 3.7833063109649324e-09
2547 10190 3.7712962617127754e-09
2548 10194 3.7593185765938457e-09
2549 10198 3.7474717066622254e-09
2550 10202 3.7355214891641317e-09
2551 10206 3.7235986417768646e-09
2552 10210 3.711850355805572e-09
2553 10214 3.7000913980390718e-09
2554 10218 3.6882643562403039e-09
2555 10222 3.6766059235325263e-09
2556 10226 3.6649776863092621e-09
2557 10230 3.6531559660674066e-09
2558 10234 3.6414932013091467e-09
2559 10238 3.6299311578425793e-09
2560 10242 3.6185357227667104e-09
2561 10246 3.6072351195124769e-09
2562 10250 3.5956395664848506e-09
2563 10254 3.5841092319270566e-09
2564 10258 3.5728905950143606e-09
2565 10262 3.5616852151235893e-09
2566 10266 3.5503513844198198e-09
2567 10270 3.539380883190843e-09
2568 10274 3.5280669907867251e-09
2569 10278 3.5169815060773324e-09
2570 10282 3.5059894003616285e-09
2571 10286 3.494958371264466e-09
2572 10290 3.4840004435869524e-09
2573 10294 3.4731295196431579e-09
2574 10298 3.4623325088404266e-09
2575 10302 3.4513171295396676e-09
2576 10306 3.440462248639181e-09
2577 10310 3.4296585423353456e-09
2578 10314 3.4188966291326419e-09
2579 10318 3.4081657902484039e-09
2580 10322 3.3974699083139491e-09
2581 10326 3.3868097870530068e-09
2582 10330 3.3761963624821245e-09
2583 10334 3.3656171269862717e-09
2584 10338 3.3550378779035869e-09
2585 10342 3.3444703190292331e-09
2586 10346 3.3345362205664868e-09
2587 10350 3.3236356551765006e-09
2588 10354 3.3133013414240567e-09
2589 10358 3.3029237787529316e-09
2590 10362 3.2925901691377062e-09
2591 10366 3.2825768283007483e-09
2592 10370 3.2724118129250611e-09
2593 10374 3.2621238767760485e-09
2594 10378 3.2518259358058999e-09
2595 10382 3.2416880832902882e-09
2596 10386 3.2315985003049697e-09
2597 10390 3.2215484391502158e-09
2598 10394 3.2115281919915825e-09
2599 10398 3.2015606856295187e-09
2600 10402 3.1916098866454795e-09
2601 10406 3.1816820505421048e-09
2602 10410 3.1717779416061166e-09
2603 10414 3.1619049951994523e-09
2604 10418 3.1520644576739189e-09
2605 10422 3.142256068757891e-09
2606 10426 3.132477163449818e-09
2607 10430 3.1227263679855027e-09
2608 10434 3.1130042538068291e-09
2609 10438 3.1033362473118617e-09
2610 10442 3.0936575365527964e-09
2611 10446 3.084024434630483e-09
2612 10450 3.0745172285741843e-09
2613 10454 3.0649458932159566e-09
2614 10458 3.055350597996839e-09
2615 10462 3.0457803722289023e-09
2616 10466 3.0363088152266554e-09
2617 10470 3.0268244403683146e-09
2618 10474 3.0173934330156332e-09
2619 10478 3.0079870396005658e-09
2620 10482 2.998858013002909e-09
2621 10486 2.9895540770145905e-09
2622 10490 2.9801363181317656e-09
2623 10494 2.9707661454413329e-09
2624 10498 2.9615668200485266e-09
2625 10502 2.9525756351991461e-09
2626 10506 2.9434473677708619e-09
2627 10510 2.9342179123293785e-09
2628 10514 2.9249787922843186e-09
2629 10518 2.9159800960200301e-09
2630 10522 2.9069102971970525e-09
2631 10526 2.8978115214489471e-09
2632 10530 2.8887776096911973e-09
2633 10534 2.8801529089442849e-09
2634 10538 2.8713853628886809e-09
2635 10542 2.8625013909296672e-09
2636 10546 2.8534371334961805e-09
2637 10550 2.8446910096432723e-09
2638 10554 2.8359742477605762e-09
2639 10558 2.8273074685132507e-09
2640 10562 2.8186523498530906e-09
2641 10566 2.8100058155004269e-09
2642 10570 2.8013992028143013e-09
2643 10574 2.7928520207481876e-09
2644 10578 2.7843158652155267e-09
2645 10582 2.775983268590775e-09
2646 10586 2.7673305456536154e-09
2647 10590 2.758856841665338e-09
2648 10594 2.7504416427941459e-09
2649 10598 2.742051441772322e-09
2650 10602 2.733705727721334e-09
2651 10606 2.7253761518117368e-09
2652 10610 2.7170745678456874e-09
2653 10614 2.7087998102944153e-09
2654 10618 2.7005490125646459e-09
2655 10622 2.6923863840766137e-09
2656 10626 2.6841567158717048e-09
2657 10630 2.675974318759967e-09
2658 10634 2.6678238302395142e-09
2659 10638 2.6596964553487206e-09
2660 10642 2.6515935471680858e-09
2661 10646 2.6435175065053491e-09
2662 10650 2.6354683878954563e-09
2663 10654 2.6274449026523171e-09
2664 10658 2.6194457584090594e-09
2665 10662 2.6114703168988288e-09
2666 10666 2.6035180418883599e-09
2667 10670 2.5955887995057895e-09
2668 10674 2.587682954196784e-09
2669 10678 2.5797988646122383e-09
2670 10682 2.5719370635655226e-09
2671 10686 2.5640981694152522e-09
2672 10690 2.5562821521667198e-09
2673 10694 2.5484889857126762e-09
2674 10698 2.5407185390950512e-09
2675 10702 2.532971921020257e-09
2676 10706 2.5252515935534558e-09
2677 10710 2.5175513724300196e-09
2678 10714 2.5098737376624681e-09
2679 10718 2.5022186921696768e-09
2680 10722 2.4945858170968179e-09
2681 10726 2.4869751934524284e-09
2682 10730 2.4793854242318448e-09
2683 10734 2.4718175587013655e-09
2684 10738 2.4642711050122514e-09
2685 10742 2.4567458502238079e-09
2686 10746 2.4492418017272444e-09
2687 10750 2.4418596659352726e-09
2688 10754 2.4344804300796038e-09
2689 10758 2.4269487126910824e-09
2690 10762 2.4194805397832972e-09
2691 10766 2.4120930125215841e-09
2692 10770 2.4047253499333011e-09
2693 10774 2.3973836434508064e-09
2694 10778 2.3900672740475989e-09
2695 10782 2.382768170145554e-09
2696 10786 2.3754917109883394e-09
2697 10790 2.3682381575840757e-09
2698 10794 2.3610108108612393e-09
2699 10798 2.3538041829806096e-09
2700 10802 2.3466176100792669e-09
2701 10806 2.3394502487470239e-09
2702 10810 2.3323029662981849e-09
2703 10814 2.325213867038007e-09
2704 10818 2.3181734780384229e-09
2705 10822 2.3110740228996453e-09
2706 10826 2.303969817317614e-09
2707 10830 2.2971048918287519e-09
2708 10834 2.2901544044485233e-09
2709 10838 2.2833648173962884e-09
2710 10842 2.2763907799632624e-09
2711 10846 2.2692898867421114e-09
2712 10850 2.2624656403074262e-09
2713 10854 2.2556634155015954e-09
2714 10858 2.2488789313629287e-09
2715 10862 2.2421082237492811e-09
2716 10866 2.2353594112194595e-09
2717 10870 2.2286389653652202e-09
2718 10874 2.2219786891829093e-09
2719 10878 2.2153061911694023e-09
2720 10882 2.2086354921158088e-09
2721 10886 2.2019752186228275e-09
2722 10890 2.1953413074878825e-09
2723 10894 2.1887428592257593e-09
2724 10898 2.1821623946365061e-09
2725 10902 2.1755989942501885e-09
2726 10906 2.1690550713462589e-09
2727 10910 2.1625361702864468e-09
2728 10914 2.1560371135246874e-09
2729 10918 2.1496562536178364e-09
2730 10922 2.1431928344828072e-09
2731 10926 2.1367210679346446e-09
2732 10930 2.1302788238931544e-09
2733 10934 2.1238631139752767e-09
2734 10938 2.1174681394980632e-09
2735 10942 2.1111064834095369e-09
2736 10946 2.104765146515285e-09
2737 10950 2.0984370315135369e-09
2738 10954 2.0921231449670016e-09
2739 10958 2.0859530013994287e-09
2740 10962 2.0796621151542028e-09
2741 10966 2.0736388924837092e-09
2742 10970 2.0673849959589198e-09
2743 10974 2.061109370894346e-09
2744 10978 2.0549951687533774e-09
2745 10982 2.0488950447938124e-09
2746 10986 2.042804504380159e-09
2747 10990 2.0367460452241863e-09
2748 10994 2.0306955994759272e-09
2749 10998 2.0246500008194986e-09
2750 11002 2.0186256208813469e-09
2751 11006 2.0126219863233675e-09
2752 11010 2.0066337733617983e-09
2753 11014 2.000664889708179e-09
2754 11018 1.994720914195092e-09
2755 11022 1.9887933170478689e-09
2756 11026 1.9828814935146316e-09
2757 11030 1.9769889828010009e-09
2758 11034 1.9711151255028388e-09
2759 11038 1.9652581836724384e-09
2760 11042 1.9597051657101254e-09
2761 11046 1.9537899064405768e-09
2762 11050 1.9478876441805198e-09
2763 11054 1.9421343944658788e-09
2764 11058 1.9363971895343512e-09
2765 11062 1.9306765403450101e-09
2766 11066 1.9249720886092714e-09
2767 11070 1.919379174734457e-09
2768 11074 1.9137165458078367e-09
2769 11078 1.9080022007065217e-09
2770 11082 1.9023471001244568e-09
2771 11086 1.8967342069256441e-09
2772 11090 1.8911355742096306e-09
2773 11094 1.8855557597823547e-09
2774 11098 1.880000176364344e-09
2775 11102 1.8744697881789422e-09
2776 11106 1.8689729327497494e-09
2777 11110 1.8634946524837334e-09
2778 11114 1.8580443472062067e-09
2779 11118 1.8526010454842319e-09
2780 11122 1.8471616048221869e-09
2781 11126 1.8417259188212983e-09
2782 11130 1.8363113117613096e-09
2783 11134 1.8310785062097625e-09
2784 11138 1.8255926030326212e-09
2785 11142 1.8202321593940713e-09
2786 11146 1.8149016147429278e-09
2787 11150 1.8095921949956566e-09
2788 11154 1.8042958827308784e-09
2789 11158 1.7990118957539005e-09
2790 11162 1.7937416461961245e-09
2791 11166 1.7885194069248907e-09
2792 11170 1.7832822221761604e-09
2793 11174 1.7780279518792643e-09
2794 11178 1.7728228177497625e-09
2795 11182 1.7676333965786406e-09
2796 11186 1.7624591645353131e-09
2797 11190 1.757299706888732e-09
2798 11194 1.7521547372477406e-09
2799 11198 1.7470241515052132e-09
2800 11202 1.7419079687414142e-09
2801 11206 1.7369665105414526e-09
2802 11210 1.7319799475634581e-09
2803 11214 1.7268791532105889e-09
2804 11218 1.721737634187007e-09
2805 11222 1.7166223575866782e-09
2806 11226 1.7116076297408187e-09
2807 11230 1.7066232770012794e-09
2808 11234 1.7016867560225361e-09
2809 11238 1.6967635190212706e-09
2810 11242 1.6918444700922506e-09
2811 11246 1.6869061118998918e-09
2812 11250 1.6819591736199546e-09
2813 11254 1.677017743659648e-09
2814 11258 1.6720935394784703e-09
2815 11262 1.6672144049226112e-09
2816 11266 1.6623637977528601e-09
2817 11270 1.657533496005051e-09
2818 11274 1.6526982728098947e-09
2819 11278 1.6479951928785583e-09
2820 11282 1.6431847053180512e-09
2821 11286 1.6383385012148718e-09
2822 11290 1.6335140409543976e-09
2823 11294 1.6287576989514044e-09
2824 11298 1.6240153017483836e-09
2825 11302 1.6192823566156674e-09
2826 11306 1.6145619872057833e-09
2827 11310 1.6098590797138378e-09
2828 11314 1.6051627270888456e-09
2829 11318 1.6004774026659612e-09
2830 11322 1.595806942255909e-09
2831 11326 1.5911535862748106e-09
2832 11330 1.5865153528794453e-09
2833 11334 1.5818917435930411e-09
2834 11338 1.5772818881803008e-09
2835 11342 1.5726849166782482e-09
2836 11346 1.568100341664315e-09
2837 11350 1.5635277471199631e-09
2838 11354 1.5589669477165012e-09
2839 11358 1.5544399881402912e-09
2840 11362 1.549926492980329e-09
2841 11366 1.5453843082659894e-09
2842 11370 1.5408629708480969e-09
2843 11374 1.5363703813659041e-09
2844 11378 1.5318888110471305e-09
2845 11382 1.5274223471243256e-09
2846 11386 1.5229671224901683e-09
2847 11390 1.5185237787979504e-09
2848 11394 1.5140929198479086e-09
2849 11398 1.5096938090445946e-09
2850 11402 1.5053505464819787e-09
2851 11406 1.5009281774270235e-09
2852 11410 1.4965241612242484e-09
2853 11414 1.4921658051100713e-09
2854 11418 1.4878164916888226e-09
2855 11422 1.4834816234992702e-09
2856 11426 1.4791636698203323e-09
2857 11430 1.4748576893514799e-09
2858 11434 1.4705591485369041e-09
2859 11438 1.4666873376013646e-09
2860 11442 1.4620683965473138e-09
2861 11446 1.4578027125791015e-09
2862 11450 1.4535753155326383e-09
2863 11454 1.4493597762156002e-09
2864 11458 1.4452019235094992e-09
2865 11462 1.4411166531451635e-09
2866 11466 1.4369381395813434e-09
2867 11470 1.4327132669984184e-09
2868 11474 1.4285023928771206e-09
2869 11478 1.424370759114096e-09
2870 11482 1.4202451852378048e-09
2871 11486 1.4161252433716714e-09
2872 11490 1.4120288978825671e-09
2873 11494 1.4079514187407325e-09
2874 11498 1.4038789922859535e-09
2875 11502 1.3998129507676485e-09
2876 11506 1.3957565880051465e-09
2877 11510 1.391712361819551e-09
2878 11514 1.3876812899124777e-09
2879 11518 1.3836631786678652e-09
2880 11522 1.3796573312105317e-09
2881 11526 1.3756630322135302e-09
2882 11530 1.3716798244120532e-09
2883 11534 1.3677075507179114e-09
2884 11538 1.3637462477610446e-09
2885 11542 1.3597960400023566e-09
2886 11546 1.355857012106602e-09
2887 11550 1.3519291727245283e-09
2888 11554 1.3480124560836038e-09
2889 11558 1.3441067556452947e-09
2890 11562 1.3402119648829261e-09
2891 11566 1.3363278144891485e-09
2892 11570 1.3324547377263968e-09
2893 11574 1.3285927752450526e-09
2894 11578 1.3247415664208386e-09
2895 11582 1.3209009984158372e-09
2896 11586 1.3170709798788157e-09
2897 11590 1.3132514275637994e-09
2898 11594 1.3094422755131798e-09
2899 11598 1.3056428512454773e-09
2900 11602 1.3018536860485554e-09
2901 11606 1.2980750706524973e-09
2902 11610 1.2943554277353881e-09
2903 11614 1.2906497873524405e-09
2904 11618 1.286927724834472e-09
2905 11622 1.2833378522636972e-09
2906 11626 1.2795160676314649e-09
2907 11630 1.2758563281464646e-09
2908 11634 1.2721956418725998e-09
2909 11638 1.2685934247812946e-09
2910 11642 1.2648850006597177e-09
2911 11646 1.2612388702955328e-09
2912 11650 1.257620356472858e-09
2913 11654 1.254018193761068e-09
2914 11658 1.2504265827364841e-09
2915 11662 1.2468459578783039e-09
2916 11666 1.2432746529803936e-09
2917 11670 1.2397133477002959e-09
2918 11674 1.2361619514893418e-09
2919 11678 1.2326202871080046e-09
2920 11682 1.2290886540828046e-09
2921 11686 1.2255671174430023e-09
2922 11690 1.2220567111464697e-09
2923 11694 1.2185568663174092e-09
2924 11698 1.2150671269107408e-09
2925 11702 1.2115872673446501e-09
2926 11706 1.2081172555288704e-09
2927 11710 1.2046571248724986e-09
2928 11714 1.2012069004837088e-09
2929 11718 1.1977665687943039e-09
2930 11722 1.1943360782386121e-09
2931 11726 1.1909153564791726e-09
2932 11730 1.1875123469994351e-09
2933 11734 1.1841055444328914e-09
2934 11738 1.1807132476236304e-09
2935 11742 1.1773292247169014e-09
2936 11746 1.1739542217831361e-09
2937 11750 1.1705895308686045e-09
2938 11754 1.1672354821420908e-09
2939 11758 1.1638914571340182e-09
2940 11762 1.1605564252022251e-09
2941 11766 1.1572304372724497e-09
2942 11770 1.1539136480383194e-09
2943 11774 1.1506060385152846e-09
2944 11778 1.1473075726239769e-09
2945 11782 1.1440182010586086e-09
2946 11786 1.1407378673402931e-09
2947 11790 1.1374665261963901e-09
2948 11794 1.134204127326695e-09
2949 11798 1.1309495859488177e-09
2950 11802 1.12770518275572e-09
2951 11806 1.124469384288695e-09
2952 11810 1.1212422335164535e-09
2953 11814 1.118023698301295e-09
2954 11818 1.1148138459869976e-09
2955 11822 1.1116126817675671e-09
2956 11826 1.1084201583971999e-09
2957 11830 1.1052362253808739e-09
2958 11834 1.1020610457004336e-09
2959 11838 1.0988942827746319e-09
2960 11842 1.0957362633794626e-09
2961 11846 1.0925863695671211e-09
2962 11850 1.0894446088863651e-09
2963 11854 1.0863110775406556e-09
2964 11858 1.0831858279723434e-09
2965 11862 1.0800688553067541e-09
2966 11866 1.0769601249824022e-09
2967 11870 1.0738942909382807e-09
2968 11874 1.0708400672399887e-09
2969 11878 1.0677443479990042e-09
2970 11882 1.0646391485535158e-09
2971 11886 1.0615818109799976e-09
2972 11890 1.0585306442769754e-09
2973 11894 1.0554710001323685e-09
2974 11898 1.0524218205555116e-09
2975 11902 1.0493880651288692e-09
2976 11906 1.04639261385432e-09
2977 11910 1.04341598578977e-09
2978 11914 1.040384371116082e-09
2979 11918 1.0373886161742921e-09
2980 11922 1.0343882539602629e-09
2981 11926 1.0314152423473504e-09
2982 11930 1.0284516612892586e-09
2983 11934 1.0254954850817067e-09
2984 11938 1.0225464710442495e-09
2985 11942 1.0196046728897873e-09
2986 11946 1.0166708953551007e-09
2987 11950 1.0137460057049424e-09
2988 11954 1.0108287696759359e-09
2989 11958 1.0079193198397489e-09
2990 11962 1.0050178794094683e-09
2991 11966 1.0021243674447432e-09
2992 11970 9.9923848094240667e-10
2993 11974 9.9636004093032614e-10
2994 11978 9.9348899377014023e-10
2995 11982 9.9062707864876505e-10
2996 11986 9.8777752861345673e-10
2997 11990 9.8493368251199127e-10
2998 11994 9.8209169005700406e-10
2999 11998 9.7925855058031739e-10
3000 12002 9.7643977575962386e-10


==> data/certified-references-2026-09-28/fig_e1_convergence_vmtosls.txt <==
iter oracle y
1 6 0.00037801270388938319
2 10 0.00028569395939358395
3 14 0.00011087607936765513
4 18 5.9853545581313333e-05
5 26 4.4899811378552932e-05
6 30 3.4932375385971341e-05
7 34 2.8622078035604215e-05
8 38 2.4103547283120054e-05
9 42 2.0908764692510502e-05
10 46 1.7813667272186494e-05
11 50 1.4823355855041235e-05
12 54 1.21209893239938e-05
13 58 9.8172832814555689e-06
14 62 8.0574550930633428e-06
15 70 7.1205102756706849e-06
16 74 6.3866788728054544e-06
17 78 5.7269668388440638e-06
18 82 5.1233967398429884e-06
19 86 4.5737257468073833e-06
20 90 4.0823928895522223e-06
21 94 3.6544915947710339e-06
22 98 3.2859529868653914e-06
23 102 2.9903681974908521e-06
24 110 2.784952038383641e-06
25 114 2.6534497380341808e-06
26 118 2.5262757755428733e-06
27 122 2.4012579209699103e-06
28 126 2.2790377123649765e-06
29 130 2.160451251781405e-06
30 134 2.0470307702936651e-06
31 138 1.9387416714121754e-06
32 142 1.8359898868850959e-06
33 146 1.7397544144184299e-06
34 150 1.6494962612656777e-06
35 154 1.565040745344751e-06
36 158 1.4857608510955993e-06
37 162 1.4123792973654244e-06
38 166 1.3445334443963218e-06
39 170 1.2824173429637026e-06
40 174 1.2277621604043747e-06
41 180 1.1924315871500258e-06
42 186 1.1609413764166423e-06
43 190 1.1351093497416141e-06
44 194 1.1108701696824006e-06
45 198 1.0872330714959333e-06
46 202 1.0640259156131201e-06
47 206 1.0411781895505679e-06
48 210 1.0187122368060374e-06
49 214 9.9674253889450074e-07
50 218 9.7522347153960034e-07
51 222 9.5415078649295888e-07
52 226 9.3347071629042357e-07
53 230 9.1322970310039359e-07
54 234 8.9352585153849428e-07
55 238 8.7434101055123776e-07
56 242 8.5563638656870848e-07
57 246 8.3749243827127916e-07
58 250 8.1995924501606489e-07
59 254 8.0333853353398134e-07
60 258 7.883158527335526e-07
61 264 7.7632085678294976e-07
62 268 7.6455960451258183e-07
63 272 7.5336482915911647e-07
64 276 7.4247273952692944e-07
65 280 7.3180462302929534e-07
66 284 7.2126551970593901e-07
67 288 7.1088413391592656e-07
68 292 7.0061799254464531e-07
69 296 6.9044994715021093e-07
70 300 6.803518090753066e-07
71 304 6.7034227139281395e-07
72 308 6.6040159123835424e-07
73 312 6.5058157449553168e-07
74 316 6.408773235804777e-07
75 320 6.3132064189243477e-07
76 324 6.219139778080416e-07
77 328 6.1282727494842271e-07
78 332 6.0407366293971088e-07
79 338 5.965783497208882e-07
80 342 5.8979672612344746e-07
81 346 5.8332218810461069e-07
82 350 5.7693737936774666e-07
83 354 5.7057333074977971e-07
84 358 5.6424888618075654e-07
85 362 5.5794742579349302e-07
86 366 5.5164346490994807e-07
87 370 5.4535340693353753e-07
88 374 5.390812927898675e-07
89 378 5.3280513111009553e-07
90 382 5.2655590948250237e-07
91 386 5.2031680431127475e-07
92 390 5.1412293739488799e-07
93 394 5.0796081295608906e-07
94 398 5.0182651169242671e-07
95 402 4.9574125088340041e-07
96 406 4.8968991880936603e-07
97 410 4.8363675544323534e-07
98 414 4.775983860485233e-07
99 418 4.7159474684200037e-07
100 422 4.6563984825860759e-07
101 426 4.5972502858098939e-07
102 430 4.5383489429060552e-07
103 434 4.479699774876297e-07
104 438 4.4211363728949277e-07
105 442 4.3627856337524556e-07
106 446 4.3047563031594949e-07
107 450 4.2473591238771681e-07
108 454 4.1906800430337832e-07
109 458 4.1361492133884576e-07
110 462 4.084946159045533e-07
111 468 4.0436465789725428e-07
112 472 4.0019621940894745e-07
113 476 3.9617860448481329e-07
114 480 3.9219730705074225e-07
115 484 3.8827004539324333e-07
116 488 3.843505554135367e-07
117 492 3.8046414873277918e-07
118 496 3.7658490843008756e-07
119 500 3.7276420133157285e-07
120 504 3.6895273198640199e-07
121 508 3.6518623382690135e-07
122 512 3.6143545928644243e-07
123 516 3.5770976916700795e-07
124 520 3.5400584658901628e-07
125 524 3.5033239228647463e-07
126 528 3.4668073865588536e-07
127 532 3.4305001590341039e-07
128 536 3.3940348207705651e-07
129 540 3.3579531850855306e-07
130 544 3.321851743810333e-07
131 548 3.2860848494213059e-07
132 552 3.2504059809902107e-07
133 556 3.2151709419381107e-07
134 560 3.1801277185053714e-07
135 564 3.1459065931352884e-07
136 568 3.1121989089043325e-07
137 572 3.0798775518785751e-07
138 576 3.0481034983818842e-07
139 582 3.0182528787687577e-07
140 586 2.9920538689445269e-07
141 590 2.9673263385535606e-07
142 594 2.9434192201132749e-07
143 598 2.9197569387021004e-07
144 602 2.8962339953934782e-07
145 606 2.8727907726192927e-07
146 610 2.8493468615836578e-07
147 614 2.8259629508047179e-07
148 618 2.8025700121403535e-07
149 622 2.7790514166978435e-07
150 626 2.755526219134788e-07
151 630 2.7319265807764288e-07
152 634 2.7082799548073104e-07
153 638 2.6846756992751129e-07
154 642 2.6610576028887637e-07
155 646 2.6375144700171235e-07
156 650 2.614005691052413e-07
157 654 2.5904686615912016e-07
158 658 2.5670161252244986e-07
159 662 2.5435356423258864e-07
160 666 2.5201898542568363e-07
161 670 2.4967569991013474e-07
162 674 2.4734087182057913e-07
163 678 2.4502074925617069e-07
164 682 2.4270167335944505e-07
165 686 2.4037356001877499e-07
166 690 2.3805129695712926e-07
167 694 2.357276532707947e-07
168 698 2.3341171674235058e-07
169 702 2.3109842757121203e-07
170 706 2.2880306431206508e-07
171 710 2.2650154014577728e-07
172 714 2.2421240978651914e-07
173 718 2.2193969446034096e-07
174 722 2.1966747550956534e-07
175 726 2.1739958188829519e-07
176 730 2.1514124667213184e-07
177 734 2.1288911509408219e-07
178 738 2.1064350898079131e-07
179 742 2.0841111445420264e-07
180 746 2.0618548764190974e-07
181 750 2.0395821824784981e-07
182 754 2.0174245924527796e-07
183 758 1.9953865461863833e-07
184 762 1.9734918443742677e-07
185 766 1.9516516685446006e-07
186 770 1.9298470617902115e-07
187 774 1.9081553558798916e-07
188 778 1.8865341710155448e-07
189 782 1.8650151254463225e-07
190 786 1.843943407377226e-07
191 790 1.8227450526846973e-07
192 794 1.8019774132399111e-07
193 798 1.7813630080170398e-07
194 802 1.7614879723543765e-07
195 806 1.7421843235272391e-07
196 810 1.7260201077637826e-07
197 818 1.7095616524363108e-07
198 822 1.6988011070467033e-07
199 826 1.6882090991592077e-07
200 830 1.6780653825332649e-07
201 834 1.6679423747905218e-07
202 838 1.6578405051989497e-07
203 842 1.6477164273140103e-07
204 846 1.6375968751899488e-07
205 850 1.6274796578159582e-07
206 854 1.6173459905604003e-07
207 858 1.6071675486920743e-07
208 862 1.5969725377412588e-07
209 866 1.5867779215332162e-07
210 870 1.5765900205494145e-07
211 874 1.5663358340748031e-07
212 878 1.556143409160714e-07
213 882 1.5459530183280785e-07
214 886 1.5357099795149988e-07
215 890 1.525444508777522e-07
216 894 1.5151813593456404e-07
217 898 1.5049108552056976e-07
218 902 1.4946565552536969e-07
219 906 1.4843555370335058e-07
220 910 1.4740660354907257e-07
221 914 1.4637584896276437e-07
222 918 1.4534389343720536e-07
223 922 1.4431323341616981e-07
224 926 1.4327961404237105e-07
225 930 1.4224324315872714e-07
226 934 1.412081809382e-07
227 938 1.4017399086692873e-07
228 942 1.3913891519979336e-07
229 946 1.3810539482358907e-07
230 950 1.3707353726851618e-07
231 954 1.3604312266757927e-07
232 958 1.3501702318637859e-07
233 962 1.3399244616739428e-07
234 966 1.3296818363026804e-07
235 970 1.319466941761758e-07
236 974 1.3092348022831554e-07
237 978 1.2990209095715864e-07
238 982 1.2888168205044927e-07
239 986 1.2786741369373473e-07
240 990 1.2685481324684392e-07
241 994 1.2584457944252364e-07
242 998 1.2484038377991968e-07
243 1002 1.2383381296587022e-07
244 1006 1.2282570998649808e-07
245 1010 1.2181840937433055e-07
246 1014 1.2081378145937782e-07
247 1018 1.1981348114955996e-07
248 1022 1.1881317274682001e-07
249 1026 1.1780979733363593e-07
250 1030 1.1681134623993792e-07
251 1034 1.158235777374706e-07
252 1038 1.1483838865640995e-07
253 1042 1.1384753346138311e-07
254 1046 1.12864360888115e-07
255 1050 1.1188254249879582e-07
256 1054 1.1090056654337906e-07
257 1058 1.0992925501288626e-07
258 1062 1.0896047662591788e-07
259 1066 1.0799552492843316e-07
260 1070 1.0702934941591991e-07
261 1074 1.0607339341736667e-07
262 1078 1.0511633112103689e-07
263 1082 1.0416559253028869e-07
264 1086 1.032153303010165e-07
265 1090 1.022633336016955e-07
266 1094 1.013144401962559e-07
267 1098 1.0036667655421001e-07
268 1102 9.9422813000940114e-08
269 1106 9.847907239943055e-08
270 1110 9.7534994909010359e-08
271 1114 9.6593063596422143e-08
272 1118 9.565938314853351e-08
273 1122 9.472903129096861e-08
274 1126 9.3797214728938884e-08
275 1130 9.2872605319558886e-08
276 1134 9.1950559680989968e-08
277 1138 9.1034002828975846e-08
278 1142 9.0126835231521455e-08
279 1146 8.9214177078802017e-08
280 1150 8.8306469470534562e-08
281 1154 8.7403296959093176e-08
282 1158 8.6504621965898849e-08
283 1162 8.5607912141837764e-08
284 1166 8.4718542291224259e-08
285 1170 8.3842866817463247e-08
286 1174 8.296934788471127e-08
287 1178 8.2101712240032928e-08
288 1182 8.1238910275432742e-08
289 1186 8.0385153388343365e-08
290 1190 7.9531022728990356e-08
291 1194 7.8680812198800374e-08
292 1198 7.7839141396695091e-08
293 1202 7.7001706348653487e-08
294 1206 7.6164587102212503e-08
295 1210 7.5334105780969766e-08
296 1214 7.4504337803353835e-08
297 1218 7.3678456933086432e-08
298 1222 7.2857917911089701e-08
299 1226 7.2036059477369081e-08
300 1230 7.1227043641300295e-08
301 1234 7.0415085540577886e-08
302 1238 6.9614126345110377e-08
303 1242 6.8814193326561491e-08
304 1246 6.8032994525041488e-08
305 1250 6.7240361120819242e-08
306 1254 6.6499864530648833e-08
307 1258 6.5741953770936456e-08
308 1262 6.5084773654027756e-08
309 1268 6.4434809563322785e-08
310 1272 6.3874579378540443e-08
311 1276 6.3273710019476697e-08
312 1280 6.2719481662749169e-08
313 1284 6.2165405815956355e-08
314 1288 6.1625523304831821e-08
315 1292 6.108563034118138e-08
316 1296 6.0557949634548094e-08
317 1300 6.0032033000211657e-08
318 1304 5.9508024059891913e-08
319 1308 5.8986700433504919e-08
320 1312 5.8467102417757327e-08
321 1316 5.7947642182108837e-08
322 1320 5.743046858154959e-08
323 1324 5.6914070491460207e-08
324 1328 5.6398905403054434e-08
325 1332 5.5886595576047139e-08
326 1336 5.5378627155412341e-08
327 1340 5.4871829765936615e-08
328 1344 5.436776308748613e-08
329 1348 5.3865140271646634e-08
330 1352 5.3366758809515422e-08
331 1356 5.2867258956881661e-08
332 1360 5.2369424373925831e-08
333 1364 5.1872849284908385e-08
334 1368 5.138052941267788e-08
335 1372 5.0890017943363367e-08
336 1376 5.0397927655139088e-08
337 1380 4.990966495622063e-08
338 1384 4.94219435976821e-08
339 1388 4.8938450028161307e-08
340 1392 4.8451162544178984e-08
341 1396 4.7968151669923852e-08
342 1400 4.7486274253410599e-08
343 1404 4.7006446944212634e-08
344 1408 4.652788513036402e-08
345 1412 4.6052314743001097e-08
346 1416 4.5579014855318132e-08
347 1420 4.5104036640482722e-08
348 1424 4.4639478159949275e-08
349 1428 4.4170979227317182e-08
350 1432 4.3702712235053964e-08
351 1436 4.3239249083354644e-08
352 1440 4.2780516790318462e-08
353 1444 4.2321514900630132e-08
354 1448 4.1870508690746614e-08
355 1452 4.1424274294630143e-08
356 1456 4.0978837573860908e-08
357 1460 4.0535143017601319e-08
358 1464 4.0093627205478876e-08
359 1468 3.9655181574763274e-08
360 1472 3.9217798515272968e-08
361 1476 3.8781782166619573e-08
362 1480 3.8351335250750229e-08
363 1484 3.7919509958135325e-08
364 1488 3.7491834224941334e-08
365 1492 3.7067545717529592e-08
366 1496 3.6641843177382309e-08
367 1500 3.6216695304019889e-08
368 1504 3.5796110814332619e-08
369 1508 3.5376623375238264e-08
370 1512 3.4957435808334503e-08
371 1516 3.4541511713743597e-08
372 1520 3.4129012232289486e-08
373 1524 3.3715749883202576e-08
374 1528 3.33034844049259e-08
375 1532 3.2893452345271488e-08
376 1536 3.2487518488197542e-08
377 1540 3.2087646434133557e-08
378 1544 3.168948608942405e-08
379 1548 3.1292626879907309e-08
380 1552 3.0898094598879465e-08
381 1556 3.0506947877797041e-08
382 1560 3.0119752540288444e-08
383 1564 2.9727538286669888e-08
384 1568 2.9341445296694648e-08
385 1572 2.8958162737147911e-08
386 1576 2.8579863045725738e-08
387 1580 2.8200633633255881e-08
388 1584 2.7823606414449249e-08
389 1588 2.7452598206364277e-08
390 1592 2.7084512233823297e-08
391 1596 2.6716462914150032e-08
392 1600 2.6352952472016186e-08
393 1604 2.5987861059464419e-08
394 1608 2.5628697057280216e-08
395 1612 2.5278136127866281e-08
396 1616 2.4927478189576041e-08
397 1620 2.458109038744172e-08
398 1624 2.4238574390722825e-08
399 1628 2.389727926631846e-08
400 1632 2.3559652053243898e-08
401 1636 2.3226023450399714e-08
402 1640 2.2911519812032053e-08
403 1644 2.2583786714780032e-08
404 1648 2.2271577645531753e-08
405 1652 2.1964632937846725e-08
406 1656 2.1676500659221208e-08
407 1660 2.1383746914875661e-08
408 1664 2.1125462987740294e-08
409 1668 2.0872316282546512e-08
410 1674 2.0633588803450282e-08
411 1678 2.0376431784614664e-08
412 1682 2.0132408544838547e-08
413 1686 1.99074037162018e-08
414 1690 1.9687367930564389e-08
415 1694 1.9479931465738235e-08
416 1698 1.9272387246915891e-08
417 1702 1.906931354814924e-08
418 1706 1.886874346462272e-08
419 1710 1.8670579540190634e-08
420 1714 1.847507171131011e-08
421 1718 1.8280959262427708e-08
422 1722 1.8087409102147352e-08
423 1726 1.7894615668263172e-08
424 1730 1.7703277844992639e-08
425 1734 1.7513952794848986e-08
426 1738 1.7325478292047767e-08
427 1742 1.7136588468271541e-08
428 1746 1.6950921282660144e-08
429 1750 1.6764563441592879e-08
430 1754 1.6589347655035544e-08
431 1758 1.6401736929151427e-08
432 1762 1.6222086851660942e-08
433 1766 1.6044141482650242e-08
434 1770 1.5867415004182003e-08
435 1774 1.5691633110016184e-08
436 1778 1.5516488354238696e-08
437 1782 1.5342178287887007e-08
438 1786 1.5174007592006282e-08
439 1790 1.5003010910456632e-08
440 1794 1.4834384990251874e-08
441 1798 1.4666953995121329e-08
442 1802 1.4504230195529002e-08
443 1806 1.4340050397272671e-08
444 1810 1.4180053328361393e-08
445 1814 1.4017706270594263e-08
446 1818 1.3858903330089253e-08
447 1822 1.370245612493311e-08
448 1826 1.354669786355882e-08
449 1830 1.3393771989176204e-08
450 1834 1.3239854828285227e-08
451 1838 1.3087114023770266e-08
452 1842 1.2938775296344706e-08
453 1846 1.2787399952385038e-08
454 1850 1.263896061998955e-08
455 1854 1.2497609055987602e-08
456 1858 1.2356114401556216e-08
457 1862 1.2213708914934317e-08
458 1866 1.2073856505842451e-08
459 1870 1.1937695393061711e-08
460 1874 1.1799837237594202e-08
461 1878 1.1664539491221128e-08
462 1882 1.153055425437659e-08
463 1886 1.1398038549909763e-08
464 1890 1.1266767147388861e-08
465 1894 1.1138093770378368e-08
466 1898 1.1008593172370062e-08
467 1902 1.0880740790741877e-08
468 1906 1.0753436266882331e-08
469 1910 1.0627226223697834e-08
470 1914 1.0507014203081629e-08
471 1918 1.038289178019e-08
472 1922 1.025976365471875e-08
473 1926 1.0138629259697297e-08
474 1930 1.0018639890878621e-08
475 1934 9.9012967147451867e-09
476 1938 9.7827230932413902e-09
477 1942 9.6662897766158076e-09
478 1946 9.5507963935358534e-09
479 1950 9.436860894230631e-09
480 1954 9.3239461220217671e-09
481 1958 9.2115662708998546e-09
482 1962 9.1006894996532014e-09
483 1966 8.9908518433324652e-09
484 1970 8.8821974804588323e-09
485 1974 8.773674662162744e-09
486 1978 8.6660230278005845e-09
487 1982 8.5598504482905499e-09
488 1986 8.4550741191473426e-09
489 1990 8.3511419345715806e-09
490 1994 8.2482496727476453e-09
491 1998 8.1476315160582768e-09
492 2002 8.0455480730907042e-09
493 2006 7.9446918349940416e-09
494 2010 7.8463907479445861e-09
495 2014 7.7472580106802973e-09
496 2018 7.6496533632265255e-09
497 2022 7.5544248780339218e-09
498 2026 7.4602275930646945e-09
499 2030 7.3649886249550661e-09
500 2034 7.2727295081549551e-09
501 2038 7.1808203103952223e-09
502 2042 7.0902668783574479e-09
503 2046 7.0019825336441898e-09
504 2050 6.9149365250107792e-09
505 2054 6.8263547429378636e-09
506 2058 6.73932875693894e-09
507 2062 6.6537208216144593e-09
508 2066 6.5697882578124344e-09
509 2070 6.4898372195095857e-09
510 2074 6.4079335571227213e-09
511 2078 6.3300461215994006e-09
512 2082 6.2505745120355565e-09
513 2086 6.1699029284949879e-09
514 2090 6.0930068455049749e-09
515 2094 6.019074982894464e-09
516 2098 5.9450114454043656e-09
517 2102 5.87187886787935e-09
518 2106 5.7987247584113203e-09
519 2110 5.727843025985379e-09
520 2114 5.6568709011306525e-09
521 2118 5.5883572110746893e-09
522 2122 5.5180590009933173e-09
523 2126 5.4486657804144549e-09
524 2130 5.3807824844506908e-09
525 2134 5.3149943098537012e-09
526 2138 5.2485958451404204e-09
527 2142 5.1831034920259581e-09
528 2146 5.1178593694662934e-09
529 2150 5.0554293264695356e-09
530 2154 4.9920103054472599e-09
531 2158 4.9329662337100396e-09
532 2162 4.8736831718474036e-09
533 2166 4.8196964318553229e-09
534 2170 4.7634296501627394e-09
535 2174 4.7138906688472018e-09
536 2178 4.6625896533383876e-09
537 2182 4.6221726355498789e-09
538 2188 4.5675774047287989e-09
539 2192 4.5209786542340516e-09
540 2196 4.4682282772868933e-09
541 2200 4.4218614135883047e-09
542 2204 4.3808994226268464e-09
543 2208 4.3406343833754976e-09
544 2212 4.3005452189765164e-09
545 2216 4.2623755956959305e-09
546 2220 4.2254789190521221e-09
547 2224 4.1886485070985141e-09
548 2228 4.1526425619621519e-09
549 2232 4.1161886131505827e-09
550 2236 4.0799674367356472e-09
551 2240 4.0444209150167326e-09
552 2244 4.0096375498874375e-09
553 2248 3.9746307496317439e-09
554 2252 3.9410595946561431e-09
555 2256 3.9062190991594827e-09
556 2260 3.8719032136626998e-09
557 2264 3.8380583792662644e-09
558 2268 3.8044865372427583e-09
559 2272 3.7711102386560756e-09
560 2276 3.7382909168930979e-09
561 2280 3.7066459762316543e-09
562 2284 3.6737230928328371e-09
563 2288 3.642751719336826e-09
564 2292 3.6106756222995726e-09
565 2296 3.5788688649462708e-09
566 2300 3.5475866085462484e-09
567 2304 3.5174383346080756e-09
568 2308 3.4878919329037308e-09
569 2312 3.4573625363719328e-09
570 2316 3.4270474328814882e-09
571 2320 3.3979971369153361e-09
572 2324 3.3683015622028067e-09
573 2328 3.3387281512397646e-09
574 2332 3.3096098757381053e-09
575 2336 3.2812555443397016e-09
576 2340 3.2521350515700607e-09
577 2344 3.2237489774493284e-09
578 2348 3.1956390929103939e-09
579 2352 3.1678304641594547e-09
580 2356 3.1404888944375006e-09
581 2360 3.1129889044746113e-09
582 2364 3.0856081270052974e-09
583 2368 3.0583950873438969e-09
584 2372 3.0315164447039323e-09
585 2376 3.0048706317174874e-09
586 2380 2.9783934893204365e-09
587 2384 2.9536965636948911e-09
588 2388 2.9276314436381347e-09
589 2392 2.9009846153700471e-09
590 2396 2.8756092670469789e-09
591 2400 2.850617473176656e-09
592 2404 2.8269813249901703e-09
593 2408 2.8019748603457236e-09
594 2412 2.7773654078693923e-09
595 2416 2.753379411433307e-09
596 2420 2.7296334658077872e-09
597 2424 2.7064406864198891e-09
598 2428 2.6841419504344493e-09
599 2432 2.6603363605413738e-09
600 2436 2.6372295160150482e-09
601 2440 2.6148250324558419e-09
602 2444 2.5925396822002537e-09
603 2448 2.5707704987078429e-09
604 2452 2.5487559274988702e-09
605 2456 2.526576672411418e-09
606 2460 2.5055310310609385e-09
607 2464 2.4846110833795448e-09
608 2468 2.4634021912833224e-09
609 2472 2.4424690069528404e-09
610 2476 2.4219777785140858e-09
611 2480 2.4016733494237511e-09
612 2484 2.3818983816971352e-09
613 2488 2.362057088944468e-09
614 2492 2.3422133877044372e-09
615 2496 2.3229219892980517e-09
616 2500 2.3035591705770371e-09
617 2504 2.2842218275099e-09
618 2508 2.2655690594133263e-09
619 2512 2.2481829503186954e-09
620 2516 2.2288977087343408e-09
621 2520 2.210246719115577e-09
622 2524 2.1917895657772714e-09
623 2528 2.1737666195652949e-09
624 2532 2.1559359292151398e-09
625 2536 2.1382699374606614e-09
626 2540 2.1207993867252882e-09
627 2544 2.1034004602993004e-09
628 2548 2.0861915371272436e-09
629 2552 2.0694209352276904e-09
630 2556 2.0523830324939942e-09
631 2560 2.0354990097868982e-09
632 2564 2.0189561841507718e-09
633 2568 2.0036415538897904e-09
634 2572 1.9872088197050339e-09
635 2576 1.9706296256204563e-09
636 2580 1.9551328913645563e-09
637 2584 1.9390552681988373e-09
638 2588 1.9233634272731475e-09
639 2592 1.9084082623984628e-09
640 2596 1.8935889037290625e-09
641 2600 1.8782091730750651e-09
642 2604 1.863064337860891e-09
643 2608 1.8483172010373039e-09
644 2612 1.8343526752692982e-09
645 2616 1.8195882087792617e-09
646 2620 1.8048442351328771e-09
647 2624 1.7905523036233626e-09
648 2628 1.7764171578310697e-09
649 2632 1.7624091907747302e-09
650 2636 1.7485381828769706e-09
651 2640 1.7352509666086833e-09
652 2644 1.7222059049948788e-09
653 2648 1.7085710681423029e-09
654 2652 1.6949480099693789e-09
655 2656 1.6817613329022998e-09
656 2660 1.6687171066810922e-09
657 2664 1.6558690474785522e-09
658 2668 1.643078440595095e-09
659 2672 1.6304314961318377e-09
660 2676 1.6179333115419508e-09
661 2680 1.6055079921388824e-09
662 2684 1.5934704003555661e-09
663 2688 1.5813892255363404e-09
664 2692 1.5696323175705144e-09
665 2696 1.5574336522773891e-09
666 2700 1.5453857171515607e-09
667 2704 1.5337900618036249e-09
668 2708 1.5225612260297912e-09
669 2712 1.5107634397059004e-09
670 2716 1.4991192131217355e-09
671 2720 1.4877645200570379e-09
672 2724 1.4775531017177529e-09
673 2728 1.4666345116280089e-09
674 2732 1.4551622176151396e-09
675 2736 1.4442112111556463e-09
676 2740 1.4334609918886421e-09
677 2744 1.4227590552508721e-09
678 2748 1.4122601900704907e-09
679 2752 1.4017741542366287e-09
680 2756 1.3914414716362836e-09
681 2760 1.3811411457156995e-09
682 2764 1.3710210579433166e-09
683 2768 1.3608912503103158e-09
684 2772 1.3509325474839689e-09
685 2776 1.3409761622541151e-09
686 2780 1.331228457824359e-09
687 2784 1.3214190769336471e-09
688 2788 1.3118750699169337e-09
689 2792 1.3023055311621738e-09
690 2796 1.2933450656562679e-09
691 2800 1.2839897831443622e-09
692 2804 1.275043640611111e-09
693 2808 1.2658916463652648e-09
694 2812 1.2575777094646831e-09
695 2816 1.2489094005863927e-09
696 2820 1.2411395374419077e-09
697 2824 1.2328642188321049e-09
698 2828 1.2261974087968811e-09
699 2832 1.2187144151223778e-09
700 2836 1.2125966506361187e-09
701 2840 1.2058279175583386e-09
702 2844 1.201022334007735e-09
703 2848 1.1960099313227964e-09
704 2854 1.1848738447499383e-09
705 2858 1.1740222837650187e-09
706 2862 1.1611231541199633e-09
707 2866 1.1523742249210389e-09
708 2870 1.1444985288760764e-09
709 2874 1.1377452267429856e-09
710 2878 1.1313769266813341e-09
711 2882 1.1253473869835389e-09
712 2886 1.1194526121165353e-09
713 2890 1.1140441120865928e-09
714 2894 1.1081838396510695e-09
715 2898 1.1022887551630305e-09
716 2902 1.096479229699575e-09
717 2906 1.0907661751685752e-09
718 2910 1.0851284644151689e-09
719 2914 1.0795185097464449e-09
720 2918 1.0739453470794918e-09
721 2922 1.0683976095464065e-09
722 2926 1.0628666095698591e-09
723 2930 1.0573621187476635e-09
724 2934 1.0519495042877905e-09
725 2938 1.046499314334223e-09
726 2942 1.0410503046621987e-09
727 2946 1.0356244560795132e-09
728 2950 1.0302166290507051e-09
729 2954 1.0249060173332594e-09
730 2958 1.0197757427461677e-09
731 2962 1.0143569567678185e-09
732 2966 1.0089872810321499e-09
733 2970 1.0036739598930517e-09
734 2974 9.9841364599193645e-10
735 2978 9.9321604454337528e-10
736 2982 9.8803201873411118e-10
737 2986 9.8305128264568564e-10
738 2990 9.7800780201740391e-10
739 2994 9.7287486360020798e-10
740 2998 9.6770762286687721e-10
741 3002 9.6256263575074901e-10
742 3006 9.5746707230066761e-10
743 3010 9.5243217198654552e-10
744 3014 9.4743613107875407e-10
745 3018 9.4246061401771436e-10
746 3022 9.375010375441477e-10
747 3026 9.3256727489304532e-10
748 3030 9.2765286210611198e-10
749 3034 9.2275281327425202e-10
750 3038 9.1786947426791837e-10
751 3042 9.132487252021364e-10
752 3046 9.0833701589830763e-10
753 3050 9.0341072681668106e-10
754 3054 8.9858152870494494e-10
755 3058 8.9381147731234069e-10
756 3062 8.8907099106774146e-10
757 3066 8.8434784777699748e-10
758 3070 8.7964189960490738e-10
759 3074 8.7495325265590031e-10
760 3078 8.7028286896162217e-10
761 3082 8.6563054299503402e-10
762 3086 8.6100024698575168e-10
763 3090 8.5638259996934541e-10
764 3094 8.5178445749506523e-10
765 3098 8.4721609578229735e-10
766 3102 8.4268125240923779e-10
767 3106 8.3835198424037332e-10
768 3110 8.3386250043793943e-10
769 3114 8.2930752014320194e-10
770 3118 8.2485882022162495e-10
771 3122 8.2056687528606721e-10
772 3126 8.1688143477078045e-10
773 3130 8.1199013805084361e-10
774 3134 8.0759123030377339e-10
775 3138 8.0329214082064138e-10
776 3142 7.9904133956224313e-10
777 3146 7.9478848483509459e-10
778 3150 7.9056326969976373e-10
779 3154 7.8635589171796713e-10
780 3158 7.8233933150121879e-10
781 3162 7.7820450334655712e-10
782 3166 7.7399102141579668e-10
783 3170 7.6979592471759176e-10
784 3174 7.6571551029954544e-10
785 3178 7.6164540358425293e-10
786 3182 7.5758611198087206e-10
787 3186 7.5354714940073584e-10
788 3190 7.4955531441453103e-10
789 3194 7.4558194176586743e-10
790 3198 7.4159373079276327e-10
791 3202 7.3760180502199069e-10
792 3206 7.3365484294278467e-10
793 3210 7.297291389883693e-10
794 3214 7.2581881517360709e-10
795 3218 7.2210716620278243e-10
796 3222 7.1831951011448774e-10
797 3226 7.1444114760822362e-10
798 3230 7.1053565382181325e-10
799 3234 7.0664245310926967e-10
800 3238 7.0279548044124401e-10
801 3242 6.9904070515043999e-10
802 3246 6.9527799565670279e-10
803 3250 6.9151518563328375e-10
804 3254 6.8781045407010174e-10
805 3258 6.8410816554433367e-10
806 3262 6.8040285401261048e-10
807 3266 6.7672221328363472e-10
808 3270 6.7305436063500366e-10
809 3274 6.6940028144132064e-10
810 3278 6.657604539860921e-10
811 3282 6.6213761000139489e-10
812 3286 6.5853231026030955e-10
813 3290 6.5494518209703617e-10
814 3294 6.5144990701199664e-10
815 3298 6.4802089871186997e-10
816 3302 6.4439846492193571e-10
817 3306 6.407853749320136e-10
818 3310 6.3726721282319224e-10
819 3314 6.3376981030097975e-10
820 3318 6.3031211247569838e-10
821 3322 6.2686573036981191e-10
822 3326 6.2341429978450595e-10
823 3330 6.1997000618361708e-10
824 3334 6.1653412669462405e-10
825 3338 6.1311640425809846e-10
826 3342 6.0971587361181078e-10
827 3346 6.0632742233509489e-10
828 3350 6.0295258438598353e-10
829 3354 5.9963425317877117e-10
830 3358 5.9644069957408871e-10
831 3362 5.9313623662725758e-10
832 3366 5.8976458921493634e-10
833 3370 5.8638383294836669e-10
834 3374 5.8305417673065504e-10
835 3378 5.7979133643058651e-10
836 3382 5.765386123085345e-10
837 3386 5.7331654079477223e-10
838 3390 5.701521165697131e-10
839 3394 5.6692892395363503e-10
840 3398 5.6369279469695068e-10
841 3402 5.6058428469349164e-10
842 3406 5.5755453695834642e-10
843 3410 5.5422550459945867e-10
844 3414 5.5103700643553596e-10
845 3418 5.4788448300856267e-10
846 3422 5.4475919415825059e-10
847 3426 5.4165514906366223e-10
848 3430 5.385629985452792e-10
849 3434 5.3548261835395606e-10
850 3438 5.3241241793630664e-10
851 3442 5.2935310082688551e-10
852 3446 5.2630342580732868e-10
853 3450 5.2326647168993349e-10
854 3454 5.2024135971698068e-10
855 3458 5.1800445202412817e-10
856 3462 5.1443469039526025e-10
857 3466 5.1136093632880766e-10
858 3470 5.0842111075526095e-10
859 3474 5.0549210421242381e-10
860 3478 5.0257226156318895e-10
861 3482 4.9971798557446704e-10
862 3486 4.967978083802523e-10
863 3490 4.9390488842633581e-10
864 3494 4.9103870702701014e-10
865 3498 4.8818774446050074e-10
866 3502 4.8534399553785477e-10
867 3506 4.8251272025108896e-10
868 3510 4.7969035949184928e-10
869 3514 4.7688101887033568e-10
870 3518 4.740808991680705e-10
871 3522 4.7147041504645086e-10
872 3526 4.6864478963503818e-10
873 3530 4.6579374603119265e-10
874 3534 4.630226111839777e-10
875 3538 4.6047384377643716e-10
876 3542 4.5799852792570786e-10
877 3546 4.5520163099195402e-10
878 3550 4.525343175740539e-10
879 3554 4.4994071573725675e-10
880 3558 4.4735638744840614e-10
881 3562 4.4483066368612159e-10
882 3566 4.4228847343478285e-10
883 3570 4.3972440631040286e-10
884 3574 4.3718498964642706e-10
885 3578 4.3469905571931976e-10
886 3582 4.3222417219335971e-10
887 3586 4.2982053453728724e-10
888 3590 4.2736078916637282e-10
889 3594 4.2486837464354916e-10
890 3598 4.2250825414201043e-10
891 3602 4.2009491918858373e-10
892 3606 4.1746254886936064e-10
893 3610 4.1505198097860208e-10
894 3614 4.1265853368665627e-10
895 3618 4.1033595962897005e-10
896 3622 4.0790963526732556e-10
897 3626 4.0553247293892059e-10
898 3630 4.0312201430143618e-10
899 3634 4.0075492968177589e-10
900 3638 3.9840523214172872e-10
901 3642 3.960853165418402e-10
902 3646 3.9373728071314654e-10
903 3650 3.9142108228007759e-10
904 3654 3.8907671264841942e-10
905 3658 3.8679261497257672e-10
906 3662 3.8447473765329071e-10
907 3666 3.8221446564544904e-10
908 3670 3.7990643123017495e-10
909 3674 3.7766878596686646e-10
910 3678 3.753740948777041e-10
911 3682 3.731637859175962e-10
912 3686 3.7088311172319202e-10
913 3690 3.6870411074194098e-10
914 3694 3.6643897410995729e-10
915 3698 3.64296788923209e-10
916 3702 3.6205429070448438e-10
917 3706 3.5994609854233134e-10
918 3710 3.5784788933134718e-10
919 3714 3.5588701233258172e-10
920 3718 3.5365425573348085e-10
921 3722 3.51542975067703e-10
922 3726 3.4955025090659944e-10
923 3730 3.4752347678546349e-10
924 3734 3.4543504551741693e-10
925 3738 3.4344825440790977e-10
926 3742 3.4156246420964705e-10
927 3746 3.3964856596164242e-10
928 3750 3.378620624527336e-10
929 3754 3.3601995882448792e-10
930 3758 3.3436042577290702e-10
931 3762 3.3259007493581576e-10
932 3766 3.3110890437495967e-10
933 3770 3.2942697679377511e-10
934 3774 3.2816716002275975e-10
935 3778 3.2659962413183463e-10
936 3782 3.2560096180033041e-10
937 3786 3.2416158983192072e-10
938 3790 3.2349771136772857e-10
939 3794 3.2218435616361676e-10
940 3798 3.2193185078515334e-10
941 3804 3.1713645453114662e-10
942 3808 3.1390377823772956e-10
943 3812 3.0880720447978296e-10
944 3816 3.0623565138324722e-10
945 3820 3.0399648380183275e-10
946 3824 3.0227300834317791e-10
947 3828 3.0070881925349266e-10
948 3832 2.9924120961261861e-10
949 3836 2.9781767631074853e-10
950 3840 2.9640653079881645e-10
951 3844 2.9500659005682163e-10
952 3848 2.9360596012901037e-10
953 3852 2.9220733584943382e-10
954 3856 2.9080885345549924e-10
955 3860 2.8941330806868816e-10
956 3864 2.8802076974709565e-10
957 3868 2.8665803298082726e-10
958 3872 2.8534990865493925e-10
959 3876 2.8392390904300149e-10
960 3880 2.8252292028789334e-10
961 3884 2.8113287030261328e-10
962 3888 2.7974988507143924e-10
963 3892 2.7836901707153818e-10
964 3896 2.7699038523014755e-10
965 3900 2.7564741273129436e-10
966 3904 2.7428081778034969e-10
967 3908 2.7288233101064289e-10
968 3912 2.7151612990376067e-10
969 3916 2.7015703670900721e-10
970 3920 2.6880149395364908e-10
971 3924 2.674484325470051e-10
972 3928 2.6609693028322449e-10
973 3932 2.6474708715581722e-10
974 3936 2.633987356259015e-10
975 3940 2.6205164815967539e-10
976 3944 2.6070612235157698e-10
977 3948 2.5936275187429353e-10
978 3952 2.5802223415611906e-10
979 3956 2.5668416714354781e-10
980 3960 2.5534889631590796e-10
981 3964 2.5401537433855959e-10
982 3968 2.526839696335653e-10
983 3972 2.5135459931748065e-10
984 3976 2.5002738766486207e-10
985 3980 2.4870252013611447e-10
986 3984 2.4737955274663657e-10
987 3988 2.4605885123593762e-10
988 3992 2.4474028953036322e-10
989 3996 2.4342375327580679e-10
990 4000 2.421091007797499e-10
991 4004 2.4079634656499593e-10
992 4008 2.3948559919829884e-10
993 4012 2.3817694905892112e-10
994 4016 2.3687043983512814e-10
995 4020 2.3560299378287621e-10
996 4024 2.3434002312745691e-10
997 4028 2.330636587389952e-10
998 4032 2.3177074109735342e-10
999 4036 2.3046485059216489e-10
1000 4040 2.2915232407341967e-10
1001 4044 2.2783986197364768e-10
1002 4048 2.265326855305672e-10
1003 4052 2.2524729151635436e-10
1004 4056 2.2397731765901925e-10
1005 4060 2.227036184038219e-10
1006 4064 2.2142449783537136e-10
1007 4068 2.2014269935870554e-10
1008 4072 2.1886526855491621e-10
1009 4076 2.1760362618098941e-10
1010 4080 2.1636872621438278e-10
1011 4084 2.1514557742723274e-10
1012 4088 2.1383880706148806e-10
1013 4092 2.1274837225286413e-10
1014 4096 2.1143077014286886e-10
1015 4100 2.1009142399704484e-10
1016 4104 2.0881133849586056e-10
1017 4108 2.0756036684903273e-10
1018 4112 2.0631625818501607e-10
1019 4116 2.0507371686483578e-10
1020 4120 2.038328003639125e-10
1021 4124 2.0259414347245381e-10
1022 4128 2.0135815790437627e-10
1023 4132 2.0012456119028558e-10
1024 4136 1.9894123948362204e-10
1025 4140 1.9770014456283171e-10
1026 4144 1.96445151529678e-10
1027 4148 1.9522142814375215e-10
1028 4152 1.9399898554829903e-10
1029 4156 1.9277902942272125e-10
1030 4160 1.9156146268730219e-10
1031 4164 1.9034629372427988e-10
1032 4168 1.8913522485727304e-10
1033 4172 1.879256455862189e-10
1034 4176 1.8671746016590121e-10
1035 4180 1.8551097384370078e-10
1036 4184 1.8430661703898622e-10
1037 4188 1.8310460791991619e-10
1038 4192 1.8192573748743399e-10
1039 4196 1.8073003926653505e-10
1040 4200 1.7962290962825612e-10
1041 4204 1.7840362455563696e-10
1042 4208 1.771545665959473e-10
1043 4212 1.7596257218797001e-10
1044 4216 1.747832752341648e-10
1045 4220 1.7360445077863098e-10
1046 4224 1.7242613611029997e-10
1047 4228 1.7124994645832176e-10
1048 4232 1.7007625629680937e-10
1049 4236 1.6890489029671896e-10
1050 4240 1.6773577132172466e-10
1051 4244 1.6656888197673434e-10
1052 4248 1.6540421812526261e-10
1053 4252 1.6424175796595194e-10
1054 4256 1.630814830258608e-10
1055 4260 1.6192336736968737e-10
1056 4264 1.6076750430658111e-10
1057 4268 1.5970730425684724e-10
1058 4272 1.5849275203121932e-10
1059 4276 1.5731862224605477e-10
1060 4280 1.5617155564466971e-10
1061 4284 1.550292893911785e-10
1062 4288 1.5388851338585534e-10
1063 4292 1.5274876000425644e-10
1064 4296 1.5161102299644693e-10
1065 4300 1.504755699358997e-10
1066 4304 1.4934261383318977e-10
1067 4308 1.4821180864655906e-10
1068 4312 1.4708289915481618e-10
1069 4316 1.4595598968743275e-10
1070 4320 1.4483115877452738e-10
1071 4324 1.4371004112234914e-10
1072 4328 1.4259507511725408e-10
1073 4332 1.414952887777483e-10
1074 4336 1.4036809078934369e-10
1075 4340 1.3924596692131642e-10
1076 4344 1.3813450317384156e-10
1077 4348 1.3702485078218396e-10
1078 4352 1.3591509957312163e-10
1079 4356 1.3480863660737043e-10
1080 4360 1.3370732374932227e-10
1081 4364 1.3260620739105941e-10
1082 4368 1.3150738523169859e-10
1083 4372 1.3041084503330778e-10
1084 4376 1.2931645360503822e-10
1085 4380 1.2822405230778329e-10
1086 4384 1.271336188806701e-10
1087 4388 1.2604518866699541e-10
1088 4392 1.2495876772897403e-10
1089 4396 1.238743309558907e-10
1090 4400 1.2279490012719686e-10
1091 4404 1.2172710898767145e-10
1092 4408 1.2063964141465934e-10
1093 4412 1.1955792685300256e-10
1094 4416 1.1848117886437332e-10
1095 4420 1.1740930930482908e-10
1096 4424 1.1633938492383743e-10
1097 4428 1.1527106843118472e-10
1098 4432 1.1420439053012123e-10
1099 4436 1.1313964679025279e-10
1100 4440 1.1207717513833833e-10
1101 4444 1.1101673514153466e-10
1102 4448 1.0995817544775963e-10
1103 4452 1.0890150194516274e-10
1104 4456 1.0784647084453278e-10
1105 4460 1.0679388303839126e-10
1106 4464 1.0574311193072732e-10
1107 4468 1.0469417497380781e-10
1108 4472 1.0364810125252429e-10
1109 4476 1.0260219178109364e-10
1110 4480 1.0155865038593165e-10
1111 4484 1.0051837309406532e-10
1112 4488 9.9480302117197568e-11
1113 4492 9.8444315212380497e-11
1114 4496 9.741011107136004e-11
1115 4500 9.6390653403797882e-11
1116 4504 9.5371760866453737e-11
1117 4508 9.4326731500371768e-11
1118 4512 9.330048362876333e-11
1119 4516 9.2277398236402145e-11
1120 4520 9.1255728702810976e-11
1121 4524 9.0236164979947558e-11
1122 4528 8.9218625235535341e-11
1123 4532 8.8203127049743145e-11
1124 4536 8.7189518854495387e-11
1125 4540 8.6177801456590952e-11
1126 4544 8.5167920459150448e-11
1127 4548 8.4159911055969319e-11
1128 4552 8.3153754304426248e-11
1129 4556 8.2182204078359931e-11
1130 4560 8.1335872987264407e-11
1131 4564 8.0172684935272715e-11
1132 4568 7.9177167474047804e-11
1133 4572 7.8184580969590058e-11
1134 4576 7.7190751229135848e-11
1135 4580 7.6202080650743367e-11
1136 4584 7.52150662796843e-11
1137 4588 7.4231248923099812e-11
1138 4592 7.3248041860106568e-11
1139 4596 7.2266948346757598e-11
1140 4600 7.1355243177830571e-11
1141 4604 7.0322562706780689e-11
1142 4608 6.9338569335479212e-11
1143 4612 6.8367247477118772e-11
1144 4616 6.7396211142553423e-11
1145 4620 6.642742845603479e-11
1146 4624 6.5459984279778529e-11
1147 4628 6.4507639364085517e-11
1148 4632 6.3589857922572682e-11
1149 4636 6.2611795479356012e-11
1150 4640 6.1639979805022487e-11
1151 4644 6.0678278479961358e-11
1152 4648 5.9724663086421748e-11
1153 4652 5.8752898436929449e-11
1154 4656 5.779621281111274e-11
1155 4660 5.6850040653952074e-11
1156 4664 5.5905085305783434e-11
1157 4668 5.4963007229857279e-11
1158 4672 5.402126546370415e-11
1159 4676 5.3080145591681994e-11
1160 4680 5.2139984444065583e-11
1161 4684 5.2546535350473284e-11
1162 4688 5.1130323231346101e-11
1163 4692 5.0324064023846745e-11
1164 4696 4.9701574761595825e-11
1165 4700 4.9077484844667335e-11
1166 4704 4.8447461260349488e-11
1167 4708 4.7833529150989303e-11
1168 4712 4.7226230524251365e-11
1169 4716 4.6635512794037244e-11
1170 4720 4.6053296973225038e-11
1171 4724 4.5485445632223128e-11
1172 4728 4.4924904185556023e-11
1173 4732 4.4376738143087638e-11
1174 4736 4.3834913913375344e-11
1175 4740 4.331636512202615e-11
1176 4744 4.2825595788386532e-11
1177 4748 4.2298493169597954e-11
1178 4752 4.1767781356126619e-11
1179 4756 4.1256827337468214e-11
1180 4760 4.0760347076458214e-11
1181 4764 4.0276434865855841e-11
1182 4768 3.9797472534108656e-11
1183 4772 3.9338900849370613e-11
1184 4776 3.8882167539953819e-11
1185 4780 3.8412939496760212e-11
1186 4784 3.7943106625455453e-11
1187 4788 3.7488670227987222e-11
1188 4792 3.7042913352565551e-11
1189 4796 3.6604782651040091e-11
1190 4800 3.6171355089789864e-11
1191 4804 3.5743331270094336e-11
1192 4808 3.5319554866619629e-11
1193 4812 3.4901513457262436e-11
1194 4816 3.4488133482819252e-11
1195 4820 3.4080513902470572e-11
1196 4824 3.367713771154808e-11
1197 4828 3.3279477701294311e-11
1198 4832 3.2885237079192345e-11
1199 4836 3.2496785582542453e-11
1200 4840 3.211167851798128e-11
1201 4844 3.1732969603184553e-11
1202 4848 3.1379176492450644e-11
1203 4852 3.1024312406387238e-11
1204 4856 3.0620524322824255e-11
1205 4860 3.025397893074614e-11
1206 4864 2.9893268971411326e-11
1207 4868 2.9540029049001423e-11
1208 4872 2.9185189404073709e-11
1209 4876 2.8839151614772995e-11
1210 4880 2.8495617136903718e-11
1211 4884 2.8157375934363807e-11
1212 4888 2.7819341036015562e-11
1213 4892 2.7487988148077662e-11
1214 4896 2.7157009021898067e-11
1215 4900 2.6832560918694322e-11
1216 4904 2.6508387645494708e-11
1217 4908 2.6190618217085561e-11
1218 4912 2.5873027975108274e-11
1219 4916 2.5561934863354001e-11
1220 4920 2.5250652556203047e-11
1221 4924 2.4946152478283175e-11
1222 4928 2.4640895725926246e-11
1223 4932 2.434302536090849e-11
1224 4936 2.4043554234063496e-11
1225 4940 2.3752165212692199e-11
1226 4944 2.3458073088957648e-11
1227 4948 2.3173451329745254e-11
1228 4952 2.2884968624105654e-11
1229 4956 2.2606781550576853e-11
1230 4960 2.2322506661944273e-11
1231 4964 2.2049678095446173e-11
1232 4968 2.177032673447379e-11
1233 4972 2.1504596410376316e-11
1234 4976 2.1238761747489849e-11
1235 4980 2.0976412888608581e-11
1236 4984 2.0703645214885543e-11
1237 4988 2.0452246167330349e-11
1238 4992 2.0183966539182952e-11
1239 4996 1.9939019547416e-11
1240 5000 1.9675382320505255e-11
1241 5004 1.9438221708752092e-11
1242 5008 1.917726429588075e-11
1243 5012 1.8948303109170191e-11
1244 5016 1.8689744433042618e-11
1245 5020 1.8469758579812371e-11
1246 5024 1.8215557557432055e-11
1247 5028 1.8006205172862522e-11
1248 5032 1.7750051795866476e-11
1249 5036 1.7547615734737421e-11
1250 5040 1.7298380314684892e-11
1251 5044 1.7112587424365452e-11
1252 5048 1.6864107808847143e-11
1253 5052 1.6688445293239944e-11
1254 5056 1.6444627377756958e-11
1255 5060 1.6283698924881315e-11
1256 5064 1.6049759249930743e-11
1257 5068 1.5900634881766063e-11
1258 5072 1.5675540072234453e-11
1259 5076 1.5544268090644559e-11
1260 5080 1.5340322884042391e-11
1261 5084 1.5204164421895829e-11
1262 5088 1.502132796921219e-11
1263 5092 1.4901513172107291e-11
1264 5096 1.4743265578509709e-11
1265 5100 1.4630746158441932e-11
1266 5104 1.450144850223187e-11
1267 5108 1.4398432291659331e-11
1268 5112 1.4305721961449221e-11
1269 5116 1.4210468042120483e-11
1270 5120 1.416296218190955e-11
1271 5124 1.407416803780382e-11
1272 5128 1.4082735263610364e-11
1273 5132 1.3994666914932081e-11
1274 5136 1.4068941348157954e-11
1275 5140 1.3979385195848697e-11
1276 5144 1.4128872856020939e-11
1277 5148 1.4034929466915226e-11
1278 5152 1.4270051537179727e-11
1279 5156 1.4169217568929418e-11
1280 5162 1.3461497570042526e-11
1281 5166 1.258862559855268e-11
1282 5170 1.1707387393280826e-11
1283 5174 1.1212046455112354e-11
1284 5178 1.0943104138880211e-11
1285 5182 1.0760266160690234e-11
1286 5186 1.062545074170286e-11
1287 5190 1.0511396486499714e-11
1288 5194 1.042834253517621e-11
1289 5198 1.0332278815927481e-11
1290 5202 1.0202622561542935e-11
1291 5206 1.0092121099216169e-11
1292 5210 9.9833519103225809e-12
1293 5214 9.8746023145716117e-12
1294 5218 9.766148113090668e-12
1295 5222 9.6597962054566786e-12
1296 5226 9.5563215789590196e-12
1297 5230 9.454026417041292e-12
1298 5234 9.3515816919749689e-12
1299 5238 9.2521255939140247e-12
1300 5242 9.1537291370347108e-12
1301 5246 9.0558815630109319e-12
1302 5250 8.9584264858437023e-12
1303 5254 8.8611901155480691e-12
1304 5258 8.764254957791776e-12
1305 5262 8.6676468860432299e-12
1306 5266 8.571343430212406e-12
1307 5270 8.4755466940545851e-12
1308 5274 8.3806714331816209e-12
1309 5278 8.286581041507912e-12
1310 5282 8.1932099608009233e-12
1311 5286 8.1005930384196213e-12
1312 5290 8.0087567471082231e-12
1313 5294 7.9176777794846354e-12
1314 5298 7.8274909484657104e-12
1315 5302 7.7379602681312441e-12
1316 5306 7.6487792760316893e-12
1317 5310 7.5596199984687704e-12
1318 5314 7.4717941421942758e-12
1319 5318 7.3846524407840256e-12
1320 5322 7.2981820011260132e-12
1321 5326 7.2148759135051005e-12
1322 5330 7.1352907772469719e-12
1323 5334 7.0664620234475663e-12
1324 5338 6.9950622904486339e-12
1325 5342 6.9205826880552445e-12
1326 5346 6.8462320087351084e-12
1327 5350 6.771443619210248e-12
1328 5354 6.6976303348612997e-12
1329 5358 6.6246766538520594e-12
1330 5362 6.5528651480677971e-12
1331 5366 6.4820846207172631e-12
1332 5370 6.4122670965594073e-12
1333 5374 6.3433959343614315e-12
1334 5378 6.2758718738810111e-12
1335 5382 6.2096073302173342e-12
1336 5386 6.1439360145485963e-12
1337 5390 6.0787649256218042e-12
1338 5394 6.0141040707077133e-12
1339 5398 5.9500131448767977e-12
1340 5402 5.8865632417219029e-12
1341 5406 5.8238161726253219e-12
1342 5410 5.7618377931281542e-12
1343 5414 5.7006381824989557e-12
1344 5418 5.6401394835867971e-12
1345 5422 5.6105898240027313e-12
1346 5426 5.535712058525892e-12
1347 5430 5.4660303082437669e-12
1348 5434 5.4090052723900568e-12
1349 5438 5.3521552602247874e-12
1350 5442 5.2950080754438197e-12
1351 5446 5.2381678532853547e-12
1352 5450 5.18169241603002e-12
1353 5454 5.126235706994414e-12
1354 5458 5.0717958741409975e-12
1355 5462 5.0173068612841139e-12
1356 5466 4.9646041210578277e-12
1357 5470 4.9124082864282763e-12
1358 5474 4.8611580086537886e-12
1359 5478 4.81050090000545e-12
1360 5482 4.760302776488372e-12
1361 5486 4.7105327277527267e-12
1362 5490 4.6611534504675171e-12
1363 5494 4.61214070890254e-12
1364 5498 4.5634829723982843e-12
1365 5502 4.5151922582346892e-12
1366 5506 4.467264256708119e-12
1367 5510 4.4286945131990726e-12
1368 5514 4.3847974228838731e-12
1369 5518 4.3362888217765745e-12
1370 5522 4.2830863909801981e-12
1371 5526 4.233384837987349e-12
1372 5530 4.1879254563873111e-12
1373 5534 4.1430044463874492e-12
1374 5538 4.0987689977500406e-12
1375 5542 4.0555604325655768e-12
1376 5546 4.0122994665348641e-12
1377 5550 3.9691701429766819e-12
1378 5554 3.9263154224178018e-12
1379 5558 3.8839403478178316e-12
1380 5562 3.8421244665819468e-12
1381 5566 3.8008405275426519e-12
1382 5570 3.7600140210232252e-12
1383 5574 3.7197764501592772e-12
1384 5578 3.6800876422957022e-12
1385 5582 3.6588826158829386e-12
1386 5586 3.6275961584392082e-12
1387 5590 3.5951687103460766e-12
1388 5594 3.5608873951226074e-12
1389 5598 3.5416922258512643e-12
1390 5602 3.4823174930733e-12
1391 5606 3.4458589008347373e-12
1392 5610 3.426352731981865e-12
1393 5614 3.3945009833838619e-12
1394 5618 3.3526812849940003e-12
1395 5622 3.3054817606011891e-12
1396 5626 3.2629416077501285e-12
1397 5630 3.2343778568237006e-12
1398 5634 3.197110653052371e-12
1399 5638 3.1653600567054126e-12
1400 5642 3.1341444552617859e-12
1401 5646 3.1027983306996685e-12
1402 5650 3.0711671706569541e-12
1403 5654 3.0396403989546594e-12
1404 5658 3.0083408900037612e-12
1405 5662 2.9809655127498039e-12
1406 5666 2.9578495482442992e-12
1407 5670 2.9190279598171774e-12
1408 5674 2.889998904470186e-12
1409 5678 2.861483002011432e-12
1410 5682 2.8331480473895517e-12
1411 5686 2.8051223834602295e-12
1412 5690 2.7773958720861197e-12
1413 5694 2.7499507789384057e-12
1414 5698 2.7227306801878555e-12
1415 5702 2.6957498453750151e-12
1416 5706 2.6690134113311931e-12
1417 5710 2.6425348378334378e-12
1418 5714 2.6163243930386524e-12
1419 5718 2.590399656268624e-12
1420 5722 2.5647621284657354e-12
1421 5726 2.5394069925536154e-12
1422 5730 2.5143230909907663e-12
1423 5734 2.4895013872061904e-12
1424 5738 2.4649351239945509e-12
1425 5742 2.4406209839513099e-12
1426 5746 2.4165584008349421e-12
1427 5750 2.3927455509835122e-12
1428 5754 2.3691818397798912e-12
1429 5758 2.3458669411163943e-12
1430 5762 2.3227970162397046e-12
1431 5766 2.2999676715899247e-12
1432 5770 2.2773738491098101e-12
1433 5774 2.2550191118434534e-12
1434 5778 2.2328842808473463e-12
1435 5782 2.2109677429472409e-12
1436 5786 2.1892716360542961e-12
1437 5790 2.167796340486305e-12
1438 5794 2.1465355712587991e-12
1439 5798 2.1254866847819501e-12
1440 5802 2.1046475101103141e-12
1441 5806 2.0840164073881052e-12
1442 5810 2.0635916622206382e-12
1443 5814 2.043373083178467e-12
1444 5818 2.0233587305561423e-12
1445 5822 2.0035442476397001e-12
1446 5826 1.983926828208986e-12
1447 5830 1.9644871010440128e-12
1448 5834 1.9452822336689401e-12
1449 5838 1.9262404603702789e-12
1450 5842 1.9073772001122844e-12
1451 5846 1.8887037650199673e-12
1452 5850 1.8702205934328778e-12
1453 5854 1.851924367099445e-12
1454 5858 1.833809634092104e-12
1455 5862 1.8158732565773015e-12
1456 5866 1.7981136904139747e-12
1457 5870 1.7805296769111642e-12
1458 5874 1.7631187401915649e-12
1459 5878 1.7458789519846725e-12
1460 5882 1.7288083433624011e-12
1461 5886 1.7119055954944518e-12
1462 5890 1.6951679025841869e-12
1463 5894 1.6785931847422043e-12
1464 5898 1.6621799948127137e-12
1465 5902 1.6459263287157619e-12
1466 5906 1.6298569613180231e-12
1467 5910 1.6139158787542118e-12
1468 5914 1.5981128291030016e-12
1469 5918 1.5825008785550214e-12
1470 5922 1.5670128565505211e-12
1471 5926 1.5516911376067528e-12
1472 5930 1.5365336113411286e-12
1473 5934 1.5215466249950387e-12
1474 5938 1.50670343392669e-12
1475 5942 1.4920208089649217e-12
1476 5946 1.4774752093700636e-12
1477 5950 1.4630638085931708e-12
1478 5954 1.4487913839000659e-12
1479 5958 1.4346811283233939e-12
1480 5962 1.4207075923347383e-12
1481 5966 1.4068645659120462e-12
1482 5970 1.3931486045958377e-12
1483 5974 1.379560465210051e-12
1484 5978 1.3661018837487116e-12
1485 5982 1.3527734726166403e-12
1486 5986 1.3395756011202022e-12
1487 5990 1.3265074565312843e-12
1488 5994 1.3135668810334536e-12
1489 5998 1.3007515829790712e-12
1490 6002 1.2880593334009365e-12
1491 6006 1.2754882836496419e-12
1492 6010 1.26303703908544e-12
1493 6014 1.2707691048055515e-12
1494 6018 1.2411731790113573e-12
1495 6022 1.2276565821458781e-12
1496 6026 1.2158986501426298e-12
1497 6030 1.2041638590795005e-12
1498 6034 1.1925299504874222e-12
1499 6038 1.1810189539992869e-12
1500 6042 1.1695482042816405e-12
1501 6046 1.1579304951946784e-12
1502 6050 1.1467842725982453e-12
1503 6054 1.1357416065558776e-12
1504 6058 1.1248171278676732e-12
1505 6062 1.1140061884403342e-12
1506 6066 1.1033162315758844e-12
1507 6070 1.0930611223683136e-12
1508 6074 1.0831482182830819e-12
1509 6078 1.0725772132200303e-12
1510 6082 1.0619452802300498e-12
1511 6086 1.0518610171444238e-12
1512 6090 1.041792334806346e-12
1513 6094 1.0316420336440202e-12
1514 6098 1.0217950922495559e-12
1515 6102 1.0120313426195226e-12
1516 6106 1.002345419223716e-12
1517 6110 9.9275692325156853e-13
1518 6114 9.83273307745983e-13
1519 6118 9.7388576949353862e-13
1520 6122 9.6459260934614321e-13
1521 6126 9.5538692949099081e-13
1522 6130 9.4626874009247678e-13
1523 6134 9.3723921429123306e-13
1524 6138 9.2829825044330599e-13
1525 6142 9.1943436744061201e-13
1526 6146 9.1066605855348853e-13
1527 6150 9.0201832650047258e-13
1528 6154 8.9539006033063071e-13
1529 6158 8.877229764371337e-13
1530 6162 8.7919128493327628e-13
1531 6166 8.7017186211751094e-13
1532 6170 8.6102818295651518e-13
1533 6174 8.5235171700482953e-13
1534 6178 8.4426077824804294e-13
1535 6182 8.3619862760003468e-13
1536 6186 8.2818718966161148e-13
1537 6190 8.203130477171252e-13
1538 6194 8.1278692577616083e-13
1539 6198 8.0522583196238669e-13
1540 6202 7.9761947990769134e-13
1541 6206 7.900091434100121e-13
1542 6210 7.824410971498069e-13
1543 6214 7.7496100933194343e-13
1544 6218 7.6758947048033649e-13
1545 6222 7.6032928342700855e-13
1546 6226 7.5317005211308148e-13
1547 6230 7.4609484689103851e-13
1548 6234 7.390885973506821e-13
1549 6238 7.3214192344915434e-13
1550 6242 7.2525161704916751e-13
1551 6246 7.1841930953617803e-13
1552 6250 7.1164882102877801e-13
1553 6254 7.0494396148116419e-13
1554 6258 6.9830703058778839e-13
1555 6262 6.9173845271215716e-13
1556 6266 6.8523750364110061e-13
1557 6270 6.7880247406213118e-13
1558 6274 6.7243060264784082e-13
1559 6278 6.6612015467475355e-13
1560 6282 6.5986989728641465e-13
1561 6286 6.5367905248306206e-13
1562 6290 6.4754710230404853e-13
1563 6294 6.4147361010388976e-13
1564 6298 6.3545809392083876e-13
1565 6302 6.2949997014919486e-13
1566 6306 6.2359860520831353e-13
1567 6310 6.1775335365908896e-13
1568 6314 6.1196363189582048e-13
1569 6318 6.0622893508687154e-13
1570 6322 6.0054884395093324e-13
1571 6326 5.9492326234976607e-13
1572 6330 5.8935177735480824e-13
1573 6334 5.8383379985464494e-13
1574 6338 5.7836919347697166e-13
1575 6342 5.7295801158486408e-13
1576 6346 5.6759888791417827e-13
1577 6350 5.6229125241174073e-13
1578 6354 5.5703450326064245e-13
1579 6358 5.5182891659362422e-13
1580 6362 5.4667319772082616e-13
1581 6366 5.4156690830269808e-13
1582 6370 5.3650982768715721e-13
1583 6374 5.3150146925377536e-13
1584 6378 5.2654108676652598e-13
1585 6382 5.2162810932520265e-13
1586 6386 5.1676164415707894e-13
1587 6390 5.1194124868743991e-13
1588 6394 5.0716641766113254e-13
1589 6398 5.0243672967926556e-13
1590 6402 4.9775170828580614e-13
1591 6406 4.9311094521087371e-13
1592 6410 4.8851398559777558e-13
1593 6414 4.8396042710586182e-13
1594 6418 4.7944982970151632e-13
1595 6422 4.7498179909090214e-13
1596 6426 4.7055590667534797e-13
1597 6430 4.661717670548628e-13
1598 6434 4.618289681479178e-13
1599 6438 4.5752736130023073e-13
1600 6442 4.5326658271115073e-13
1601 6446 4.4904606613915257e-13
1602 6450 4.4486529912930316e-13
1603 6454 4.407239026343586e-13
1604 6458 4.366214751607019e-13
1605 6462 4.3255763554350679e-13
1606 6466 4.2853198737135396e-13
1607 6470 4.2454422147721765e-13
1608 6474 4.2059393297934908e-13
1609 6478 4.1668070090237347e-13
1610 6482 4.1280414408146455e-13
1611 6486 4.0896389109267494e-13
1612 6490 4.0515956627689255e-13
1613 6494 4.0139118106906216e-13
1614 6498 3.9765823021403073e-13
1615 6502 3.9396015932873429e-13
1616 6506 3.9029683669954953e-13
1617 6510 3.8666777570604827e-13
1618 6514 3.8307260111263485e-13
1619 6518 3.7951118840546605e-13
1620 6522 3.7598314879641907e-13
1621 6526 3.7248801557033997e-13
1622 6530 3.6902547193690648e-13
1623 6534 3.6559520449392811e-13
1624 6538 3.6718469951241696e-13
1625 6542 3.6563793900018298e-13
1626 6546 3.5619391296751917e-13
1627 6550 3.5312313223658616e-13
1628 6554 3.5308127059778343e-13
1629 6558 3.4915353181103666e-13
1630 6562 3.4581017672471017e-13
1631 6566 3.4227723025379974e-13
1632 6570 3.3844303693871479e-13
1633 6574 3.345036014739994e-13
1634 6578 3.3076461508570231e-13
1635 6582 3.2786196023040391e-13
1636 6586 3.2507640979764578e-13
1637 6590 3.2206355045019544e-13
1638 6594 3.1891840954385593e-13
1639 6598 3.1574875719808876e-13
1640 6602 3.1283651985905808e-13
1641 6606 3.1005762202306769e-13
1642 6610 3.0731284182715975e-13
1643 6614 3.0449307422794787e-13
1644 6618 3.0164378287184297e-13
1645 6622 2.987649715704933e-13
1646 6626 2.9591311836323943e-13
1647 6630 2.9310950368233168e-13
1648 6634 2.9041023583722915e-13
1649 6638 2.8772502365685335e-13
1650 6642 2.870488652071475e-13
1651 6646 2.9111866370112654e-13
1652 6650 2.7978153427794241e-13
1653 6654 2.7709252188424876e-13
1654 6658 2.7457940265831603e-13
1655 6662 2.720894324193153e-13
1656 6666 2.6960153444642002e-13
1657 6670 2.6712786408593977e-13
1658 6674 2.6465557820081181e-13
1659 6678 2.6221541900482378e-13
1660 6682 2.5980606216196266e-13
1661 6686 2.574345371986577e-13
1662 6690 2.5508840120091374e-13
1663 6694 2.5276467557737176e-13
1664 6698 2.5046354498121427e-13
1665 6702 2.4817978914838733e-13
1666 6706 2.4591782959087561e-13
1667 6710 2.4367572999136168e-13
1668 6714 2.4145001243256413e-13
1669 6718 2.3925191746520949e-13
1670 6722 2.3706507151891086e-13
1671 6726 2.3491127806876352e-13
1672 6730 2.3276609640259091e-13
1673 6734 2.306560754975753e-13
1674 6738 2.2855313070580105e-13
1675 6742 2.2648406638488402e-13
1676 6746 2.2442490557318629e-13
1677 6750 2.2239263339888268e-13
1678 6754 2.2037471335083735e-13
1679 6758 2.1837757737373526e-13
1680 6762 2.1640058934583304e-13
1681 6766 2.1443630808268906e-13
1682 6770 2.1249931695055619e-13
1683 6774 2.1056736820555832e-13
1684 6778 2.0867080765006379e-13
1685 6782 2.0677195502341399e-13
1686 6786 2.0491519104039678e-13
1687 6790 2.030503683859194e-13
1688 6794 2.0122999590293155e-13
1689 6798 1.9940032511576522e-13
1690 6802 1.9761449760098172e-13
1691 6806 1.958188970200528e-13
1692 6810 1.9406732351765626e-13
1693 6814 1.9230445821903988e-13
1694 6818 1.9058673977651215e-13
1695 6822 1.8885309160886188e-13
1696 6826 1.8717167149273932e-13
1697 6830 1.8546461253633631e-13
1698 6834 1.8382236938809015e-13
1699 6838 1.8214076673636745e-13
1700 6842 1.8052928994234793e-13
1701 6846 1.7884895699301316e-13
1702 6850 1.7727074148876643e-13
1703 6854 1.7563797790974946e-13
1704 6858 1.7410832280436881e-13
1705 6862 1.7250931899401409e-13
1706 6866 1.7100773201940661e-13
1707 6870 1.6944246849595634e-13
1708 6874 1.6796430494695576e-13
1709 6878 1.6644045117023085e-13
1710 6882 1.6498486231982402e-13
1711 6886 1.6350588816029291e-13
1712 6890 1.6206925124856442e-13
1713 6894 1.6063575555852081e-13
1714 6898 1.5922253190800385e-13
1715 6902 1.5783505890611636e-13
1716 6906 1.5644033614923333e-13
1717 6910 1.5511297622857953e-13
1718 6914 1.5372501957087916e-13
1719 6918 1.524516423305033e-13
1720 6922 1.5105117711375435e-13
1721 6926 1.4988377767112364e-13
1722 6930 1.4848372961810121e-13
1723 6934 1.4742896861679637e-13
1724 6938 1.4601061956991557e-13
1725 6942 1.4509170740675727e-13
1726 6946 1.4367599856157307e-13
1727 6950 1.4289080537221543e-13
1728 6954 1.4149289438331893e-13
1729 6958 1.40863091082201e-13
1730 6962 1.3957517282721962e-13
1731 6966 1.3906364327762565e-13
1732 6970 1.3788233216586922e-13
1733 6974 1.3753817929126801e-13
1734 6978 1.365621237443891e-13
1735 6982 1.3632645503802395e-13
1736 6986 1.3570904552299024e-13
1737 6990 1.3554666676590275e-13
1738 6994 1.3541016528887035e-13
1739 6998 1.3535172721528986e-13
1740 7002 1.3575427623534067e-13
1741 7006 1.3594134007361e-13
1742 7010 1.3700396111714888e-13
1743 7014 1.3737383245312758e-13
1744 7018 1.3923201309874907e-13
1745 7022 1.3978884112332926e-13
1746 7026 1.4271845449623992e-13
1747 7030 1.4339972521329892e-13
1748 7034 1.4785433839851212e-13
1749 7038 1.4853551382436455e-13
1750 7042 1.5501501348009778e-13
1751 7046 1.5555233899458391e-13
1752 7050 1.6444886580003213e-13
1753 7054 1.648004336010536e-13
1754 7058 1.7669664034480935e-13
1755 7062 1.7679917961230512e-13
1756 7066 1.9231507831813256e-13
1757 7070 1.9204671795165166e-13
1758 7074 2.1182264604591725e-13
1759 7078 2.1108297875989217e-13
1760 7082 2.3603592733502984e-13
1761 7086 2.3455399194831513e-13
1762 7090 2.656944497110591e-13
1763 7094 2.6316660439382189e-13
1764 7098 3.0184477404934752e-13
1765 7104 2.3253820472923098e-13
1766 7108 2.04708928353345e-13
1767 7112 1.3520179899549406e-13
1768 7116 1.1516756185121616e-13
1769 7120 1.0096510292658734e-13
1770 7124 9.4827976529233146e-14
1771 7128 9.1896708477460023e-14
1772 7132 9.0719029442981429e-14
1773 7136 8.9964242618847858e-14
1774 7140 8.9361981017526369e-14
1775 7144 8.8734313509984935e-14
1776 7148 8.8172945812323936e-14
1777 7152 8.9422676857427771e-14
1778 7156 9.0706309125696038e-14
1779 7160 8.9923285187716324e-14
1780 7164 8.8025177526543635e-14
1781 7168 8.5969961347281271e-14
1782 7172 8.5506031237674723e-14
1783 7176 8.5211966809376448e-14
1784 7180 8.4441727986702591e-14
1785 7184 8.3492070645141327e-14
1786 7188 8.301407640047857e-14
1787 7192 8.2724839212946696e-14
1788 7196 8.2240848822050325e-14
1789 7200 8.162711797110654e-14
1790 7204 8.0974282997119812e-14
1791 7208 8.0354663149610241e-14
1792 7212 7.9794398712363041e-14
1793 7216 7.9284301495482871e-14
1794 7220 7.8802110202566469e-14
1795 7224 7.8331469050918826e-14
1796 7228 7.7852525282322196e-14
1797 7232 7.7355526159421893e-14
1798 7236 7.6847103950194919e-14
1799 7240 7.6336020786964146e-14
1800 7244 7.583265070575107e-14
1801 7248 7.5343527718710812e-14
1802 7252 7.486008832274663e-14
1803 7256 7.4393774662426509e-14
1804 7260 7.3946603523197861e-14
1805 7264 7.3491398276464507e-14
1806 7268 7.3030694515354051e-14
1807 7272 7.2567382739799e-14
1808 7276 7.2109237865222199e-14
1809 7280 7.1660813540748089e-14
1810 7284 7.1216233475305092e-14
1811 7288 7.0770452317142889e-14
1812 7292 7.0323817349769854e-14
1813 7296 6.9883652020047947e-14
1814 7300 6.9443576899334922e-14
1815 7304 6.9000384697376002e-14
1816 7308 6.8556738485757353e-14
1817 7312 6.8115740946164769e-14
1818 7316 6.7678821023180267e-14
1819 7320 6.72458156629615e-14
1820 7324 6.6815995570140884e-14
1821 7328 6.6388761892424708e-14
1822 7332 6.5966657422720631e-14
1823 7336 6.5554134589715894e-14
1824 7340 6.5141054409031864e-14
1825 7344 6.4730293404557417e-14
1826 7348 6.431898606383199e-14
1827 7352 6.3907580890801155e-14
1828 7356 6.3498892152432165e-14
1829 7360 6.3093979486942035e-14
1830 7364 6.2692607419171428e-14
1831 7368 6.2294207590012736e-14
1832 7372 6.1898423398595165e-14
1833 7376 6.1505117202064787e-14
1834 7380 6.1114267401081446e-14
1835 7384 6.0725846043557883e-14
1836 7388 6.0339809930813788e-14
1837 7392 5.9956106546806432e-14
1838 7396 5.9574740550217024e-14
1839 7400 5.9195675095112359e-14
1840 7404 5.8818846654021392e-14
1841 7408 5.8444239980351073e-14
1842 7412 5.8071859309266139e-14
1843 7416 5.7701713111096061e-14
1844 7420 5.7333823832213943e-14
1845 7424 5.6968216460091727e-14
1846 7428 5.6604918099783727e-14
1847 7432 5.624395416227836e-14
1848 7436 5.5885344552849886e-14
1849 7440 5.5529104518091356e-14
1850 7444 5.5175243798881663e-14
1851 7448 5.4823792464890435e-14
1852 7452 5.4468598939338237e-14
1853 7456 5.4135633252387887e-14
1854 7460 5.3792238472274469e-14
1855 7464 5.3447515544499755e-14
1856 7468 5.310574537357917e-14
1857 7472 5.2766739918198424e-14
1858 7476 5.2429968935732534e-14
1859 7480 5.2095450213873393e-14
1860 7484 5.1763328171738508e-14
1861 7488 5.1433633726030454e-14
1862 7492 5.1106360524002126e-14
1863 7496 5.0781429791589431e-14
1864 7500 5.0458515844624147e-14
1865 7504 5.0137535673877446e-14
1866 7508 4.9818455398031435e-14
1867 7512 4.9501272052470801e-14
1868 7516 4.9186027565326432e-14
1869 7520 4.887275835901506e-14
1870 7524 4.8561494503206312e-14
1871 7528 4.8252246585812029e-14
1872 7532 4.7945010371667476e-14
1873 7536 4.763978331967381e-14
1874 7540 4.7336538748293192e-14
1875 7544 4.7035241082141839e-14
1876 7548 4.6735873804077278e-14
1877 7552 4.6438424632121774e-14
1878 7556 4.6142991822097209e-14
1879 7560 4.5849476694665228e-14
1880 7564 4.5557798781695842e-14
1881 7568 4.5268862714376717e-14
1882 7572 4.4982297492276958e-14
1883 7576 4.4696735157186748e-14
1884 7580 4.4412309116795279e-14
1885 7584 4.4129531402519167e-14
1886 7588 4.3848668406220323e-14
1887 7592 4.3570903432926062e-14
1888 7596 4.3295353874305345e-14
1889 7600 4.3021115099170504e-14
1890 7604 4.2747830930167218e-14
1891 7608 4.2478451583050775e-14
1892 7612 4.2212903365954763e-14
1893 7616 4.194814670114796e-14
1894 7620 4.1682550203173954e-14
1895 7624 4.1416730512018347e-14
1896 7628 4.115207972632995e-14
1897 7632 4.0889545252460269e-14
1898 7636 4.0629343083810852e-14
1899 7640 4.0371234357090575e-14
1900 7644 4.0114918799119634e-14
1901 7648 3.9860191427924796e-14
1902 7652 3.9606946364387653e-14
1903 7656 3.9355253065209879e-14
1904 7660 3.9105139482478735e-14
1905 7664 3.8856637803446215e-14
1906 7668 3.8609762851188898e-14
1907 7672 3.8364482014938313e-14
1908 7676 3.8120769460189569e-14
1909 7680 3.7878603164086038e-14
1910 7684 3.7637969150584091e-14
1911 7688 3.7398858102321306e-14
1912 7692 3.7161262819517633e-14
1913 7696 3.6925173984810652e-14
1914 7700 3.6690589904134468e-14
1915 7704 3.6457559281883548e-14
1916 7708 3.6226008426191482e-14
1917 7712 3.599592463156406e-14
1918 7716 3.5767302392287125e-14
1919 7720 3.554013027341589e-14
1920 7724 3.5314400651653829e-14
1921 7728 3.5090105480187943e-14
1922 7732 3.4867237135721707e-14
1923 7736 3.464578503034328e-14
1924 7740 3.4425741540756137e-14
1925 7744 3.4207097773114332e-14
1926 7748 3.3989846527637813e-14
1927 7752 3.3773976792898265e-14
1928 7756 3.3559481792632111e-14
1929 7760 3.3346351362443984e-14
1930 7764 3.3134577879037359e-14
1931 7768 3.2924153295599235e-14
1932 7772 3.2715067024217774e-14
1933 7776 3.2507311018079976e-14
1934 7780 3.2300877653889315e-14
1935 7784 3.2095756343733951e-14
1936 7788 3.1891940734866779e-14
1937 7792 3.1689421933441854e-14
1938 7796 3.1488188928030861e-14
1939 7800 3.1288237483469063e-14
1940 7804 3.1089557435361095e-14
1941 7808 3.0892141160410429e-14
1942 7812 3.0695980188287595e-14
1943 7816 3.0501066472179593e-14
1944 7820 3.0307394506372265e-14
1945 7824 3.0114953702953771e-14
1946 7828 2.9923777943242002e-14
1947 7832 2.97338617215228e-14
1948 7836 2.9545136851643911e-14
1949 7840 2.9357625779978438e-14
1950 7844 2.9171310295318014e-14
1951 7848 2.8986180656783746e-14
1952 7852 2.8802231358661477e-14
1953 7856 2.861945350710526e-14
1954 7860 2.8437839478818571e-14
1955 7864 2.8257382497537831e-14
1956 7868 2.807807663403241e-14
1957 7872 2.7899912994456362e-14
1958 7876 2.7717335466192171e-14
1959 7880 2.7540729096689649e-14
1960 7884 2.7366203887138531e-14
1961 7888 2.7192664200421544e-14
1962 7892 2.7020226927085408e-14
1963 7896 2.6848923407349172e-14
1964 7900 2.6678808698354407e-14
1965 7904 2.6509830707574858e-14
1966 7908 2.6341917437210007e-14
1967 7912 2.617505194660091e-14
1968 7916 2.6009233388714619e-14
1969 7920 2.5844461340034661e-14
1970 7924 2.5680759941000032e-14
1971 7928 2.5518102510072894e-14
1972 7932 2.5356482694506143e-14
1973 7936 2.5195894141552674e-14
1974 7940 2.503633134549833e-14
1975 7944 2.4877814211617371e-14
1976 7948 2.4720305893976592e-14
1977 7952 2.4563803004444204e-14
1978 7956 2.4408297072690734e-14
1979 7960 2.4253782593002026e-14
1980 7964 2.4100254906696868e-14
1981 7968 2.3947712743225841e-14
1982 7972 2.3796140432479421e-14
1983 7976 2.3645530774677554e-14
1984 7980 2.3495879111139033e-14
1985 7984 2.3347192641643907e-14
1986 7988 2.3199461625313285e-14
1987 7992 2.3052670392037641e-14
1988 7996 2.2906812165553398e-14
1989 8000 2.2761881016629924e-14
1990 8004 2.2617872286586011e-14
1991 8008 2.2474785975421657e-14
1992 8012 2.233263097698281e-14
1993 8016 2.2191381456764577e-14
1994 8020 2.2051031485536329e-14
1995 8024 2.1911575557583907e-14
1996 8028 2.1773008590709629e-14
1997 8032 2.163532550271581e-14
1998 8036 2.1498518670305927e-14
1999 8040 2.1362593599194134e-14
2000 8044 2.1227546054215698e-14
2001 8048 2.1093357400645777e-14
2002 8052 2.0960027638484372e-14
2003 8056 2.0827548297402011e-14
2004 8060 2.0695913024651588e-14
2005 8064 2.0565119279134262e-14
2006 8068 2.043520517733266e-14
2007 8072 2.0306125402984104e-14
2008 8076 2.0177868097627331e-14
2009 8080 2.005042944961408e-14
2010 8084 1.9923803953230193e-14
2011 8088 1.9797999231772195e-14
2012 8092 1.9673000885679984e-14
2013 8096 1.9548799174074665e-14
2014 8100 1.9425389438275029e-14
2015 8104 1.9302767866632813e-14
2016 8108 1.9180928106400912e-14
2017 8112 1.9059866345931065e-14
2018 8116 1.8939577503025587e-14
2019 8120 1.8820057342519743e-14
2020 8124 1.8701298241117006e-14
2021 8128 1.8583299351784431e-14
2022 8132 1.8466052204192543e-14
2023 8136 1.8349556798341344e-14
2024 8140 1.8233806781483728e-14
2025 8144 1.8118806812300907e-14
2026 8148 1.8004541644199828e-14
2027 8152 1.7891009159598124e-14
2028 8156 1.7778199194100428e-14
2029 8160 1.766611174770674e-14
2030 8164 1.7554740891186429e-14
2031 8168 1.7444080271792391e-14
2032 8172 1.7334128618975205e-14
2033 8176 1.7224878309438345e-14
2034 8180 1.7116328496148865e-14
2035 8184 1.7008471555810239e-14
2036 8188 1.6901302406224783e-14
2037 8192 1.6794821047392498e-14
2038 8196 1.668901900898391e-14
2039 8200 1.6583893749900179e-14
2040 8204 1.6479442729042462e-14
2041 8208 1.6375663405311918e-14
2042 8212 1.6272549002444969e-14
2043 8216 1.6170093591210983e-14
2044 8220 1.6068293783478172e-14
2045 8224 1.5967141955950011e-14
2046 8228 1.5866641496758288e-14
2047 8232 1.5766783935573531e-14
2048 8236 1.5667582824922897e-14
2049 8240 1.5569015294916808e-14
2050 8244 1.5471080498522319e-14
2051 8248 1.5373772506508798e-14
2052 8252 1.5277087930744455e-14
2053 8256 1.5181021689031609e-14
2054 8260 1.5085570393238469e-14
2055 8264 1.49907298082003e-14
2056 8268 1.4896497392818259e-14
2057 8272 1.4802868064894663e-14
2058 8276 1.4709844789044827e-14
2059 8280 1.4617430529884068e-14
2060 8284 1.4525609193786386e-14
2061 8288 1.4434375698554099e-14
2062 8292 1.4343727079571891e-14
2063 8296 1.4253658678158553e-14
2064 8300 1.4164167953215241e-14
2065 8304 1.4075250246060747e-14
2066 8308 1.3986902592079756e-14
2067 8312 1.3899121179624004e-14
2068 8316 1.3811901773528755e-14
2069 8320 1.3725241409178694e-14
2070 8324 1.3639137968991452e-14
2071 8328 1.3553593570549399e-14
2072 8332 1.3468603978687797e-14
2073 8336 1.33841602995607e-14
2074 8340 1.3300257027453952e-14
2075 8344 1.3216892044785183e-14
2076 8348 1.313406238693908e-14
2077 8352 1.3051764665783852e-14
2078 8356 1.2969992952088869e-14
2079 8360 1.2888748092887078e-14
2080 8364 1.2808023311914902e-14
2081 8368 1.2727816068073498e-14
2082 8372 1.264812339674755e-14
2083 8376 1.2568943603871166e-14
2084 8380 1.2490270336697239e-14
2085 8384 1.2412103171709297e-14
2086 8388 1.2334437026709655e-14
2087 8392 1.2257269784115947e-14
2088 8396 1.2180597208763435e-14
2089 8400 1.2104418030102699e-14
2090 8404 1.2028731824617264e-14
2091 8408 1.1953528004395291e-14
2092 8412 1.1878804451854411e-14
2093 8416 1.1804560743478151e-14
2094 8420 1.1730795185200616e-14
2095 8424 1.1657504388890017e-14
2096 8428 1.1584685389931038e-14
2097 8432 1.1512332682609523e-14
2098 8436 1.1440445419892524e-14
2099 8440 1.1369017672549411e-14
2100 8444 1.1298051558162551e-14
2101 8448 1.1227542418050735e-14
2102 8452 1.1157490675730436e-14
2103 8456 1.1087888284388656e-14
2104 8460 1.1018734396992446e-14
2105 8464 1.0950024354860598e-14
2106 8468 1.0881756040410744e-14
2107 8472 1.0813926065511093e-14
2108 8476 1.0746567887963063e-14
2109 8480 1.0679695483810283e-14
2110 8484 1.0613252525361761e-14
2111 8488 1.0547238589101024e-14
2112 8492 1.048164774579744e-14
2113 8496 1.0416477454352167e-14
2114 8500 1.0351727291248733e-14
2115 8504 1.0287393021322401e-14
2116 8508 1.0223474644573171e-14
2117 8512 1.0159965384737464e-14
2118 8516 1.0096864818298808e-14
2119 8520 1.0034189038883199e-14
2120 8524 9.9719232234140621e-15
2121 8528 9.9100661013419751e-15
2122 8532 9.8486041201397822e-15
2123 8536 9.7875393973898515e-15
2124 8540 9.7268681214439205e-15
2125 8544 9.666584786587832e-15
2126 8548 9.6066902398545331e-15
2127 8552 9.5471819401451823e-15
2128 8556 9.4880552287785695e-15
2129 8560 9.4293092587217475e-15
2130 8564 9.3709414888758745e-15
2131 8568 9.3129658952845803e-15
2132 8572 9.2553841720137593e-15
2133 8576 9.1981721786244149e-15
2134 8580 9.1413277975341788e-15
2135 8584 9.084851028743051e-15
2136 8588 9.0287367900533481e-15
2137 8592 8.9729825403662283e-15
2138 8596 8.9175882796816916e-15
2139 8600 8.8625506198679489e-15
2140 8604 8.807865325760264e-15
2141 8608 8.7535340914245315e-15
2142 8612 8.6995518346630676e-15
2143 8616 8.6459168614099781e-15
2144 8620 8.5926274775993683e-15
2145 8624 8.5396904594948163e-15
2146 8628 8.4870981837997968e-15
2147 8632 8.434844721283679e-15
2148 8636 8.3829283778805684e-15
2149 8640 8.3313466124916233e-15
2150 8644 8.2800947664356337e-15
2151 8648 8.2291741102620206e-15
2152 8652 8.1785821028719421e-15
2153 8656 8.1283136620677147e-15
2154 8660 8.0783709054317067e-15
2155 8664 8.028749174282708e-15
2156 8668 7.9794467745548242e-15
2157 8672 7.9304611651492135e-15
2158 8676 7.8817914990329287e-15
2159 8680 7.8334360821400752e-15
2160 8684 7.785391526338864e-15
2161 8688 7.7376544434975061e-15
2162 8692 7.6902265276818961e-15
2163 8696 7.6431039672437712e-15
2164 8700 7.5962846446007634e-15
2165 8704 7.5497655951375572e-15
2166 8708 7.5035480894035736e-15
2167 8712 7.4576278922340762e-15
2168 8716 7.4120020390137497e-15
2169 8720 7.3666709532590677e-15
2170 8724 7.3216312468382411e-15
2171 8728 7.2768820727183228e-15
2172 8732 7.2324204662839973e-15
2173 8736 7.1882451569858438e-15
2174 8740 7.144355297790915e-15
2175 8744 7.1007568179298416e-15
2176 8748 7.0574408235566776e-15
2177 8752 7.0144043500561075e-15
2178 8756 6.9716435857798686e-15
2179 8760 6.9291589542444347e-15
2180 8764 6.8869487613839112e-15
2181 8768 6.8450087720335617e-15
2182 8772 6.8033398332263337e-15
2183 8776 6.7619389803469116e-15
2184 8780 6.7208049428458747e-15
2185 8784 6.6799356031408547e-15
2186 8788 6.6393292671659571e-15
2187 8792 6.5989838173388139e-15
2188 8796 6.5588996771758987e-15
2189 8800 6.5190743055783696e-15
2190 8804 6.4795072790297531e-15
2191 8808 6.4401947858817865e-15
2192 8812 6.4011359791015226e-15
2193 8816 6.3623278940736459e-15
2194 8820 6.3237696837652093e-15
2195 8824 6.2854596541103182e-15
2196 8828 6.2473956875266044e-15
2197 8832 6.2095765134646472e-15
2198 8836 6.1720029789573937e-15
2199 8840 6.1346691547742131e-15
2200 8844 6.0975767349810001e-15
2201 8848 6.0607223314459654e-15
2202 8852 6.0241042501032148e-15
2203 8856 5.9877233379856953e-15
2204 8860 5.9515753599286708e-15
2205 8864 5.9156603159321412e-15
2206 8868 5.8799782059961066e-15
2207 8872 5.8445218303405152e-15
2208 8876 5.809295847646577e-15
2209 8880 5.7742981403319238e-15
2210 8884 5.739521508616504e-15
2211 8888 5.7049710346980011e-15
2212 8892 5.6706424834116788e-15
2213 8896 5.6365350077245899e-15
2214 8900 5.6026460665378926e-15
2215 8904 5.5689756598515869e-15
2216 8908 5.5355203995338838e-15
2217 8912 5.502282826683625e-15
2218 8916 5.4692582826196007e-15
2219 8920 5.4364446497594428e-15
2220 8924 5.403843198652572e-15
2221 8928 5.3714501176507258e-15
2222 8932 5.3392662537868514e-15
2223 8936 5.3072899129950543e-15
2224 8940 5.2755172836270719e-15
2225 8944 5.243949636232325e-15
2226 8948 5.2125848532284455e-15
2227 8952 5.1814229346154334e-15
2228 8956 5.1504693861074459e-15
2229 8960 5.1197237841880093e-15
2230 8964 5.0891746939123357e-15
2231 8968 5.0588212682474779e-15
2232 8972 5.0286647777428566e-15
2233 8976 4.9987014107502094e-15
2234 8980 4.9689307437530625e-15
2235 8984 4.9393506591690478e-15
2236 8988 4.9099611569981653e-15
2237 8992 4.8807588491086261e-15
2238 8996 4.8517454295663245e-15
2239 9000 4.8229179337559453e-15
2240 9004 4.7942759381610148e-15
2241 9008 4.765818172232112e-15
2242 9012 4.737542518386869e-15
2243 9016 4.7094472825593911e-15
2244 9020 4.6815350058485201e-15
2245 9024 4.6537993355071517e-15
2246 9028 4.6262423891176539e-15
2247 9032 4.5988628961306059e-15
2248 9036 4.5716595859965868e-15
2249 9040 4.5446282235508603e-15
2250 9044 4.5177721969252155e-15
2251 9048 4.491087270954916e-15
2252 9052 4.4645751397058564e-15
2253 9056 4.4382307209803532e-15
2254 9060 4.4120578264266689e-15
2255 9064 4.3860501032976992e-15
2256 9068 4.3602113632417068e-15
2257 9072 4.3345403357092707e-15
2258 9076 4.3090382912498119e-15
2259 9080 4.2837005711821204e-15
2260 9084 4.2585259049567753e-15
2261 9088 4.233510480925514e-15
2262 9092 4.2086568401871784e-15
2263 9096 4.1839624416429265e-15
2264 9100 4.1594281323257057e-15
2265 9104 4.1350564533343577e-15
2266 9108 4.1108406284053045e-15
2267 9112 4.0867806575385461e-15
2268 9116 4.0628739996352407e-15
2269 9120 4.0391206546953884e-15
2270 9124 4.0155197756860418e-15
2271 9128 3.9920688215083593e-15
2272 9132 3.9687707567776561e-15
2273 9136 3.9456357458892994e-15
2274 9140 3.922654894997343e-15
2275 9144 3.8998201572887879e-15
2276 9148 3.8771302622142133e-15
2277 9152 3.8545869038395138e-15
2278 9156 3.8321879645823211e-15
2279 9160 3.8099313268602671e-15
2280 9164 3.7878161436404045e-15
2281 9168 3.765844108988628e-15
2282 9172 3.7440118347731484e-15
2283 9176 3.7223180504445449e-15
2284 9180 3.7007627560028174e-15
2285 9184 3.6793455279314925e-15
2286 9188 3.6580642486482018e-15
2287 9192 3.6369197651858927e-15
2288 9196 3.615909959962197e-15
2289 9200 3.5950344094606412e-15
2290 9204 3.5742901490659097e-15
2291 9208 3.5536809904262653e-15
2292 9212 3.5332010043110772e-15
2293 9216 3.5128523083027136e-15
2294 9220 3.4926336318517534e-15
2295 9224 3.4725432808923023e-15
2296 9228 3.4525808319078866e-15
2297 9232 3.4327471319314535e-15
2298 9236 3.4130379457982668e-15
2299 9240 3.393454967574221e-15
2300 9244 3.3739965031934216e-15
2301 9248 3.3546625526558686e-15
2302 9252 3.3354497278297729e-15
2303 9256 3.3163618403633972e-15
2304 9260 3.2974001608061625e-15
2305 9264 3.2785604539933323e-15
2306 9268 3.2598393317931178e-15
2307 9272 3.2412380647549397e-15
2308 9276 3.2227553823293772e-15
2309 9280 3.2043929785823249e-15
2310 9284 3.1861546651620453e-15
2311 9288 3.1680319717390659e-15
2312 9292 3.1500248983133868e-15
2313 9296 3.1321313273026397e-15
2314 9300 3.1143525292562455e-15
2315 9304 3.0966859630753626e-15
2316 9308 3.0791307817270436e-15
2317 9312 3.0616882557607094e-15
2318 9316 3.0443558440775183e-15
2319 9320 3.027132699644523e-15
2320 9324 3.010020516527618e-15
2321 9328 2.9930154830785406e-15
2322 9332 2.9761184463302382e-15
2323 9336 2.9593277122168162e-15
2324 9340 2.9426449748041691e-15
2325 9344 2.926066845960508e-15
2326 9348 2.9095937492023063e-15
2327 9352 2.8932244139801434e-15
2328 9356 2.8769601108434399e-15
2329 9360 2.8607978751768806e-15
2330 9364 2.8447385540134127e-15
2331 9368 2.8287796062541944e-15
2332 9372 2.8129227259651203e-15
2333 9376 2.7971670661132431e-15
2334 9380 2.7815117796656155e-15
2335 9384 2.7659547490398693e-15
2336 9388 2.7504989388513201e-15
2337 9392 2.7351443490999678e-15
2338 9396 2.719888015170497e-15
2339 9400 2.7047269724475922e-15
2340 9404 2.68966079741478e-15
2341 9408 2.6746903371050075e-15
2342 9412 2.6598155915182747e-15
2343 9416 2.6450323254898454e-15
2344 9420 2.6303498563821394e-15
2345 9424 2.6157571727668423e-15
2346 9428 2.6012572392592696e-15
2347 9432 2.5868487853100003e-15
2348 9436 2.5725305403696136e-15
2349 9440 2.5583020809216359e-15
2350 9444 2.5441651010319616e-15
2351 9448 2.5301128244370127e-15
2352 9452 2.5161528744333146e-15
2353 9456 2.5022801688231837e-15
2354 9460 2.4884938605736727e-15
2355 9464 2.4747939496847816e-15
2356 9468 2.4611812831894578e-15
2357 9472 2.4476512024064912e-15
2358 9476 2.4342109071159336e-15
2359 9480 2.4208493858894706e-15
2360 9484 2.4075768031224694e-15
2361 9488 2.3943821473866155e-15
2362 9492 2.3812755830772761e-15
2363 9496 2.3682473693155577e-15
2364 9500 2.3553030118156175e-15
2365 9504 2.3424391224456664e-15
2366 9508 2.3296590893374935e-15
2367 9512 2.3169578302934153e-15
2368 9516 2.304342968609957e-15
2369 9520 2.2917992576940681e-15
2370 9524 2.2793427911717463e-15
2371 9528 2.2669557813510995e-15
2372 9532 2.2546543218581253e-15
2373 9536 2.2424214720338786e-15
2374 9540 2.2302733255043575e-15
2375 9544 2.2181929416106166e-15
2376 9548 2.206196413978654e-15
2377 9552 2.194263837334209e-15
2378 9556 2.1824180815668576e-15
2379 9560 2.1706337356881822e-15
2380 9564 2.1589370577195476e-15
2381 9568 2.1473022131560625e-15
2382 9572 2.1359011496860196e-15
2383 9576 2.12455768445639e-15
2384 9580 2.1132104075784978e-15
2385 9584 2.1018309434486099e-15
2386 9588 2.0905488881076562e-15
2387 9592 2.0793057962822763e-15
2388 9596 2.068201617860246e-15
2389 9600 2.0571194622948444e-15
2390 9604 2.0461656322209518e-15
2391 9608 2.0352109551141119e-15
2392 9612 2.0243939208612009e-15
2393 9616 2.0135633340811337e-15
2394 9620 2.0028881778468878e-15
2395 9624 1.9921825284265407e-15
2396 9628 1.9816492502109598e-15
2397 9632 1.9710676911173855e-15
2398 9636 1.9606758674039961e-15
2399 9640 1.9502103518241956e-15
2400 9644 1.9399621001953658e-15
2401 9648 1.9296088164810765e-15
2402 9652 1.9195062545191745e-15
2403 9656 1.9092605439891865e-15
2404 9660 1.899304942243633e-15
2405 9664 1.8891587580849474e-15
2406 9668 1.8793551987534261e-15
2407 9672 1.8693013411859912e-15
2408 9676 1.8596540594332384e-15
2409 9680 1.8496988812041586e-15
2410 9684 1.8402104181290159e-15
2411 9688 1.8303340139640308e-15
2412 9692 1.8210429095655983e-15
2413 9696 1.8112003867185034e-15
2414 9700 1.8021176524250955e-15
2415 9704 1.7922967289181555e-15
2416 9708 1.7834625987947668e-15
2417 9712 1.7736251581453553e-15
2418 9716 1.7650641961474561e-15
2419 9720 1.7551640750599479e-15
2420 9724 1.7469351499773723e-15
2421 9728 1.7369088209807232e-15
2422 9732 1.7290987536905649e-15
2423 9736 1.7188610899735758e-15
2424 9740 1.7115406077269305e-15
2425 9744 1.7010335875327146e-15
2426 9748 1.694273417580678e-15
2427 9752 1.6834144551968779e-15
2428 9756 1.677329370503803e-15
2429 9760 1.6659748938458591e-15
2430 9764 1.6607258306717242e-15
2431 9768 1.6487381968857077e-15
2432 9772 1.6445017616000153e-15
2433 9776 1.6316742946467962e-15
2434 9780 1.6287071382325644e-15
2435 9784 1.6149686873445732e-15
2436 9788 1.6135655772674465e-15
2437 9792 1.5989356242024702e-15
2438 9796 1.5991710993618069e-15
2439 9800 1.5842446847652916e-15
2440 9804 1.5865765664690827e-15
2441 9808 1.5721058555981902e-15
2442 9812 1.5767518313138801e-15
2443 9816 1.5622633327510953e-15
2444 9820 1.5706142305780754e-15
2445 9824 1.5563963590419384e-15
2446 9828 1.5711063567204302e-15
2447 9832 1.5570125755110659e-15
2448 9836 1.5819534606429687e-15
2449 9840 1.566878815280684e-15
2450 9844 1.6091220424261504e-15
2451 9848 1.593079238405154e-15
2452 9852 1.6619904508619748e-15
2453 9856 1.6528272484385778e-15
2454 9860 1.7561978787720717e-15
2455 9864 1.7524417111674725e-15
2456 9868 1.9051066944158514e-15
2457 9872 1.9131920474138673e-15
2458 9876 2.1327467989904446e-15
2459 9880 2.1538946705845427e-15
2460 9884 2.4816955741390097e-15
2461 9888 2.5038522619732877e-15
2462 9892 2.9675900951008083e-15
2463 9896 3.002603049008512e-15
2464 9900 3.6394811928183897e-15
2465 9904 3.6925444188320826e-15
2466 9908 4.5605736187829225e-15
2467 9912 4.6366236249192026e-15
2468 9916 5.8155164576112126e-15
2469 9920 5.9257417020703619e-15
2470 9924 7.514033086741161e-15
2471 9928 7.6535131551325793e-15
2472 9932 9.7946078873346887e-15
2473 9936 9.9581767257130721e-15
2474 9940 1.2862036061862467e-14
2475 9944 1.3016103731671499e-14
2476 9950 1.1735285730370484e-14
2477 9954 8.0510075060706565e-15
2478 9958 4.7249132571433074e-15
2479 9962 2.5260106438734602e-15
2480 9966 1.7786167233035249e-15
2481 9970 1.201949069516272e-15
2482 9974 1.0536276712214132e-15
2483 9978 9.3558473617558029e-16
2484 9982 9.2424211797889795e-16
2485 9986 9.0498694150543957e-16
2486 9990 9.0402852372562133e-16
2487 9994 8.9705363092145579e-16
2488 9998 8.9525537997443491e-16
2489 10002 8.9251311080769911e-16
2490 10006 8.9086351414292136e-16
2491 10010 8.8757490872520654e-16
2492 10014 8.8427105671444114e-16
2493 10018 8.819586567684369e-16
2494 10022 8.8088970118900198e-16
2495 10026 8.7873230827234527e-16
2496 10030 8.7567663691512539e-16
2497 10034 8.7218432007359591e-16
2498 10038 8.6938021750171054e-16
2499 10042 8.6783226479060331e-16
2500 10046 8.6529286001473492e-16
2501 10050 8.6210505151774336e-16
2502 10054 8.5888971444996604e-16
2503 10058 8.5575230441333611e-16
2504 10062 8.5244464075430806e-16
2505 10066 8.4898281709887974e-16
2506 10070 8.45439678280515e-16
2507 10074 8.4186519924310185e-16
2508 10078 8.3846775009166485e-16
2509 10082 8.355624270825826e-16
2510 10086 8.3302852802087136e-16
2511 10090 8.3035571555581042e-16
2512 10094 8.2746394507388424e-16
2513 10098 8.2443114360624022e-16
2514 10102 8.2135344939239172e-16
2515 10106 8.1830582484817074e-16
2516 10110 8.1534120953278069e-16
2517 10114 8.1248077926990292e-16
2518 10118 8.0972453405953743e-16
2519 10122 8.0704198071558306e-16
2520 10126 8.0439500275541337e-16
2521 10130 8.0173955446577114e-16
2522 10134 7.990434485946607e-16
2523 10138 7.9628720338429521e-16
2524 10142 7.9347166586762191e-16
2525 10146 7.906434228567398e-16
2526 10150 7.8799559786362286e-16
2527 10154 7.8528763353125086e-16
2528 10158 7.8234673513838393e-16
2529 10162 7.7935670883457625e-16
2530 10166 7.7641835154055108e-16
2531 10170 7.735358984210447e-16
2532 10174 7.7069156178416476e-16
2533 10178 7.6786458932270353e-16
2534 10182 7.6505455752018739e-16
2535 10186 7.6226612505782623e-16
2536 10190 7.595031035838827e-16
2537 10194 7.5677099881251396e-16
2538 10198 7.5406726964487823e-16
2539 10202 7.5139022201508102e-16
2540 10206 7.4874154998901682e-16
2541 10210 7.46117441918423e-16
2542 10214 7.4351281560561602e-16
2543 10218 7.4092682401764864e-16
2544 10222 7.3835269089094283e-16
2545 10226 7.3578872215960406e-16
2546 10230 7.3323322375773783e-16
2547 10234 7.3068111348766063e-16
2548 10238 7.2826452848914411e-16
2549 10242 7.2608892436412144e-16
2550 10246 7.2391755540383504e-16
2551 10250 7.2154078095383947e-16
2552 10254 7.1896410672829189e-16
2553 10258 7.1630696437275515e-16
2554 10262 7.1367480948916241e-16
2555 10266 7.1126076558948766e-16
2556 10270 7.0891151971027785e-16
2557 10274 7.0648942899760418e-16
2558 10278 7.0400719894567546e-16
2559 10282 7.0151183988306429e-16
2560 10286 6.9903765664413448e-16
2561 10290 6.9658676681125416e-16
2562 10294 6.9415874686794971e-16
2563 10298 6.9174893813301122e-16
2564 10302 6.8935352895817606e-16
2565 10306 6.8697251934344422e-16
2566 10310 6.8460590928881571e-16
2567 10314 6.8225115769544875e-16
2568 10318 6.7990826456334336e-16
2569 10322 6.7757595934307864e-16
2570 10326 6.752542420346546e-16
2571 10330 6.7294099505570311e-16
2572 10334 6.706353713732769e-16
2573 10338 6.6833821802032324e-16
2574 10342 6.66050805546263e-16
2575 10346 6.6376974581930717e-16
2576 10350 6.6149630938887663e-16
2577 10354 6.5923176680439226e-16
2578 10358 6.5697654158232768e-16
2579 10362 6.5472936317326202e-16
2580 10366 6.5248980806072165e-16
2581 10370 6.5026084086002196e-16
2582 10374 6.4804288508763658e-16
2583 10378 6.4583467019414462e-16
2584 10382 6.4363661969601971e-16
2585 10386 6.414495806262091e-16
2586 10390 6.3927355298471281e-16
2587 10394 6.3710768973858356e-16
2588 10398 6.3495368495371587e-16
2589 10402 6.3280899753126799e-16
2590 10406 6.3067701560302891e-16
2591 10410 6.2855265697131513e-16
2592 10414 6.264401568008629e-16
2593 10418 6.2433655047635685e-16
2594 10422 6.222439555801651e-16
2595 10426 6.2015856046402501e-16
2596 10430 6.1808332974325197e-16
2597 10434 6.1601741638489874e-16
2598 10438 6.1395912632307079e-16
2599 10442 6.1191015362366263e-16
2600 10446 6.0986965125372702e-16
2601 10450 6.0783719569679033e-16
2602 10454 6.0581490453522069e-16
2603 10458 6.0379896612075545e-16
2604 10462 6.0179319210165727e-16
2605 10466 5.9979504137908438e-16
2606 10470 5.9780790208482579e-16
2607 10474 5.9582753905414523e-16
2608 10478 5.9385606986941085e-16
2609 10482 5.9189561211299077e-16
2610 10486 5.8994235413662235e-16
2611 10490 5.8799756648972648e-16
2612 10494 5.8606336675467129e-16
2613 10498 5.8413721383261501e-16
2614 10502 5.822199547565049e-16
2615 10506 5.8031158952634096e-16
2616 10510 5.7841084759270231e-16
2617 10514 5.7651942302148346e-16
2618 10518 5.7463646877973715e-16
2619 10522 5.7276198486746338e-16
2620 10526 5.7089597128466216e-16
2621 10530 5.6903758099838622e-16
2622 10534 5.6718808455805646e-16
2623 10538 5.6534621141425198e-16
2624 10542 5.6351196156697279e-16
2625 10546 5.6168618204916615e-16
2626 10550 5.5986717879493754e-16
2627 10554 5.5805791641960235e-16
2628 10558 5.562554303078452e-16
2629 10562 5.5459778683006854e-16
2630 10566 5.5291684994624238e-16
2631 10570 5.5116687987721499e-16
2632 10574 5.493809109079293e-16
2633 10578 5.4759409490569635e-16
2634 10582 5.4582633714477663e-16
2635 10586 5.4407890817459101e-16
2636 10590 5.4234249063271969e-16
2637 10594 5.4061284935442641e-16
2638 10598 5.3888998433971116e-16
2639 10602 5.3717050745678493e-16
2640 10606 5.3546204200217301e-16
2641 10610 5.3375908226171824e-16
2642 10614 5.3206459285073601e-16
2643 10618 5.3037772673627907e-16
2644 10622 5.2869933095129468e-16
2645 10626 5.2702728791341469e-16
2646 10630 5.2536202113911273e-16
2647 10634 5.2370522469428332e-16
2648 10638 5.2205520451303195e-16
2649 10642 5.2041238411183223e-16
2650 10646 5.187771870071578e-16
2651 10650 5.1714791913311416e-16
2652 10654 5.1552712158854305e-16
2653 10658 5.1391352382402361e-16
2654 10662 5.123067023230822e-16
2655 10666 5.1070750411866608e-16
2656 10670 5.09115082177828e-16
2657 10674 5.0752986001704158e-16
2658 10678 5.0595056708688593e-16
2659 10682 5.0437847393678195e-16
2660 10686 5.0281358056672963e-16
2661 10690 5.0125588697672897e-16
2662 10694 4.9970454613383272e-16
2663 10698 4.9815955803804088e-16
2664 10702 4.9662219323877432e-16
2665 10706 4.950916047030858e-16
2666 10710 4.9356863946392257e-16
2667 10714 4.9205160345539012e-16
2668 10718 4.9054261425985658e-16
2669 10722 4.8903870726200657e-16
2670 10726 4.8754454114304999e-16
2671 10730 4.8605291612293516e-16
2672 10734 4.8456933791581926e-16
2673 10738 4.8309253597228138e-16
2674 10742 4.8162166325937429e-16
2675 10746 4.8015756681004523e-16
2676 10750 4.7869982310782058e-16
2677 10754 4.7724927918564759e-16
2678 10758 4.7580254691173725e-16
2679 10762 4.7436301441787856e-16
2680 10766 4.7293195225349242e-16
2681 10770 4.7150470173736893e-16
2682 10774 4.7008549803424435e-16
2683 10778 4.6867180004527692e-16
2684 10782 4.6726487831988753e-16
2685 10786 4.6586303879218166e-16
2686 10790 4.6446839904452746e-16
2687 10794 4.6307799446160952e-16
2688 10798 4.616956366916905e-16
2689 10802 4.6031751408650776e-16
2690 10806 4.5894574422842942e-16
2691 10810 4.5758075063392911e-16
2692 10814 4.5622126275358596e-16
2693 10818 4.5486685707092633e-16
2694 10822 4.5351922765184474e-16
2695 10826 4.5217752746339393e-16
2696 10830 4.508417565055739e-16
2697 10834 4.4951106774543739e-16
2698 10838 4.4818546118298441e-16
2699 10842 4.4686663088410947e-16
2700 10846 4.4555288278291805e-16
2701 10850 4.4424548742883103e-16
2702 10854 4.4294359778890117e-16
2703 10858 4.4164636683018121e-16
2704 10862 4.4035633565151291e-16
2705 10866 4.3907011612110726e-16
2706 10870 4.3778982582133238e-16
2707 10874 4.3651588826866192e-16
2708 10878 4.352474564301486e-16
2709 10882 4.3398410678931881e-16
2710 10886 4.3272795692854069e-16
2711 10890 4.3147392465013069e-16
2712 10894 4.3022878621766687e-16
2713 10898 4.2898576536757119e-16
2714 10902 4.2774994429752716e-16
2715 10906 4.2652005245811392e-16
2716 10910 4.2529354875048969e-16
2717 10914 4.2407297427349624e-16
2718 10918 4.2285875254360721e-16
2719 10922 4.2164791894550718e-16
2720 10926 4.2044513216040608e-16
2721 10930 4.1924403944119948e-16
2722 10934 4.1805057001851817e-16
2723 10938 4.1686048872762588e-16
2724 10942 4.1567548963441711e-16
2725 10946 4.1449641977183913e-16
2726 10950 4.1332200859047104e-16
2727 10954 4.1215352663973373e-16
2728 10958 4.1098843282078544e-16
2729 10962 4.0982969174894156e-16
2730 10966 4.0867476232536032e-16
2731 10970 4.1226448795582404e-16
2732 10974 4.2394930746319712e-16
2733 10978 4.1822251770681079e-16
2734 10982 4.103451112973458e-16
2735 10986 4.0433160088831389e-16
2736 10990 4.0150462842685267e-16
2737 10994 4.0042677900147157e-16
2738 10998 3.9980251571934515e-16
2739 11002 3.9948233726528302e-16
2740 11006 3.9891524870709627e-16
2741 11010 3.9795132521312088e-16
2742 11014 3.9670152809944716e-16
2743 11018 3.9537973318525682e-16
2744 11022 3.9411977167621605e-16
2745 11026 3.9297415961505461e-16
2746 11030 3.9191028623330321e-16
2747 11034 3.9088029416944198e-16
2748 11038 3.8984437287494997e-16
2749 11042 3.8878558169088209e-16
2750 11046 3.8770857929844825e-16
2751 11050 3.8662649470833088e-16
2752 11054 3.8555160989826517e-16
2753 11058 3.8448561893414564e-16
2754 11062 3.8343233346423491e-16
2755 11066 3.8238836535674399e-16
2756 11070 3.8134905593046296e-16
2757 11074 3.8031482870186546e-16
2758 11078 3.7928441312153061e-16
2759 11082 3.7825823270593202e-16
2760 11086 3.7723586393859608e-16
2761 11090 3.7621815385247004e-16
2762 11094 3.752051024475539e-16
2763 11098 3.7419840378974216e-16
2764 11102 3.7319466974724581e-16
2765 11106 3.7219644141890662e-16
2766 11110 3.7120117770588282e-16
2767 11114 3.7021014915759529e-16
2768 11118 3.6922462632346491e-16
2769 11122 3.6824249162112355e-16
2770 11126 3.6726416856704483e-16
2771 11130 3.6629008067770238e-16
2772 11134 3.6532192201899072e-16
2773 11138 3.6435545742617356e-16
2774 11142 3.6339322799809268e-16
2775 11146 3.6243692780064257e-16
2776 11150 3.6148316870203423e-16
2777 11154 3.605327977352149e-16
2778 11158 3.5958793248255273e-16
2779 11162 3.586451848122587e-16
2780 11166 3.5770794285612181e-16
2781 11170 3.5677451254824757e-16
2782 11174 3.5584404685568873e-16
2783 11178 3.549186633608134e-16
2784 11182 3.5399582096477984e-16
2785 11186 3.5307806076642981e-16
2786 11190 3.5216326518339516e-16
2787 11194 3.512543988309913e-16
2788 11198 3.503480735774292e-16
2789 11202 3.4944386590623523e-16
2790 11206 3.4854601098214567e-16
2791 11210 3.4765027364042425e-16
2792 11214 3.4676004201285998e-16
2793 11218 3.4587235148413747e-16
2794 11222 3.4498804908720399e-16
2795 11226 3.4410798185500677e-16
2796 11230 3.4323003220517768e-16
2797 11234 3.4235716475303213e-16
2798 11238 3.4148810894914922e-16
2799 11242 3.4062159424410807e-16
2800 11246 3.3975846767085593e-16
2801 11250 3.3889957626234007e-16
2802 11254 3.3804407298561323e-16
2803 11258 3.3719238135714903e-16
2804 11262 3.3634365434400022e-16
2805 11266 3.3549916249558769e-16
2806 11270 3.3465678822954328e-16
2807 11274 3.3381991967765604e-16
2808 11278 3.3298559222461055e-16
2809 11282 3.3215422938688045e-16
2810 11286 3.3132625468093937e-16
2811 11290 3.3050124459031369e-16
2812 11294 3.2968046966442427e-16
2813 11298 3.2886308287032387e-16
2814 11302 3.2804823717506523e-16
2815 11306 3.2723805016101649e-16
2816 11310 3.2642955721286226e-16
2817 11314 3.2562572294591793e-16
2818 11318 3.2482442977781537e-16
2819 11322 3.2402652474150181e-16
2820 11326 3.2323200783697728e-16
2821 11330 3.2244003203129451e-16
2822 11334 3.2165271490682164e-16
2823 11338 3.2086709184824327e-16
2824 11342 3.2008528043792756e-16
2825 11346 3.1930516309350634e-16
2826 11350 3.185322455291368e-16
2827 11354 3.1775805741534636e-16
2828 11358 3.1698937501571309e-16
2829 11362 3.1622281019844795e-16
2830 11366 3.1546005702944545e-16
2831 11370 3.1469984495928471e-16
2832 11374 3.13943021020913e-16
2833 11378 3.1319043224727755e-16
2834 11382 3.1243911402306299e-16
2835 11386 3.1169118393063744e-16
2836 11390 3.1094621845352728e-16
2837 11394 3.1020464110820614e-16
2838 11398 3.0946687541114765e-16
2839 11402 3.087299567470364e-16
2840 11406 3.0799769676413506e-16
2841 11410 3.0726797788007548e-16
2842 11414 3.0654037657838404e-16
2843 11418 3.0581616340848161e-16
2844 11422 3.0509491485389457e-16
2845 11426 3.0437705443109656e-16
2846 11430 3.0366300565656118e-16
2847 11434 3.0295065094792031e-16
2848 11438 3.0224168437106846e-16
2849 11442 3.0153483537658475e-16
2850 11446 3.0083137451389005e-16
2851 11450 3.0013045475003712e-16
2852 11454 2.9943207608502595e-16
2853 11458 2.9873666203533017e-16
2854 11462 2.9804421260094978e-16
2855 11466 2.9735515129835841e-16
2856 11470 2.9666820757813517e-16
2857 11474 2.9598338144028007e-16
2858 11478 2.9530151991774035e-16
2859 11482 2.9462262301051603e-16
2860 11486 2.939466907186071e-16
2861 11490 2.9327329952553993e-16
2862 11494 2.9260160239836727e-16
2863 11498 2.9193329340298363e-16
2864 11502 2.9126752550644175e-16
2865 11506 2.9060472222521526e-16
2866 11510 2.8994530707577779e-16
2867 11514 2.8928631544281394e-16
2868 11518 2.8863071194163911e-16
2869 11522 2.879784965722533e-16
2870 11526 2.87327975268762e-16
2871 11530 2.8667999506411246e-16
2872 11534 2.8603625002419919e-16
2873 11538 2.8539335201723318e-16
2874 11542 2.8475299510910893e-16
2875 11546 2.8411517929982644e-16
2876 11550 2.8347990458938571e-16
2877 11554 2.828463239448395e-16
2878 11558 2.8221697846502955e-16
2879 11562 2.8159017408406137e-16
2880 11566 2.8096421673604044e-16
2881 11570 2.8034164751980853e-16
2882 11574 2.7972161940241838e-16
2883 11578 2.7910286183444911e-16
2884 11582 2.7848749239826887e-16
2885 11586 2.7787424054445675e-16
2886 11590 2.772635297894864e-16
2887 11594 2.7665536013335781e-16
2888 11598 2.7604888454312373e-16
2889 11602 2.7544664411762593e-16
2890 11606 2.7484440369212812e-16
2891 11610 2.7424682194784021e-16
2892 11614 2.7364966372002593e-16
2893 11618 2.7305547010752704e-16
2894 11622 2.7246339407739628e-16
2895 11626 2.7187385914610729e-16
2896 11630 2.7128686531366006e-16
2897 11634 2.7070156554710734e-16
2898 11638 2.7012007742881726e-16
2899 11642 2.6953985985994806e-16
2900 11646 2.6896091284049975e-16
2901 11650 2.6838577746931408e-16
2902 11654 2.6781148913107566e-16
2903 11658 2.6724058892462627e-16
2904 11662 2.6667095926759775e-16
2905 11666 2.6610471774235825e-16
2906 11670 2.6553974676653963e-16
2907 11674 2.6497562282366827e-16
2908 11678 2.6441658107848043e-16
2909 11682 2.6385796284976622e-16
2910 11686 2.6330061517047289e-16
2911 11690 2.6274665562296858e-16
2912 11694 2.621948136578324e-16
2913 11698 2.6164551279153798e-16
2914 11702 2.6109705895819083e-16
2915 11706 2.6055156974015906e-16
2916 11710 2.6000777458802179e-16
2917 11714 2.5946567350177904e-16
2918 11718 2.5892696054732531e-16
2919 11722 2.5838909462581883e-16
2920 11726 2.5785292277020685e-16
2921 11730 2.5732140959580478e-16
2922 11734 2.567882023555082e-16
2923 11738 2.5625965379642152e-16
2924 11742 2.5573195227028209e-16
2925 11746 2.5520636832651079e-16
2926 11750 2.5468247844863401e-16
2927 11754 2.5416240021901987e-16
2928 11758 2.5364232198940573e-16
2929 11762 2.5312478485863335e-16
2930 11766 2.5260978882670274e-16
2931 11770 2.5209563982771938e-16
2932 11774 2.5158445544405141e-16
2933 11778 2.5107411809333069e-16
2934 11782 2.5056589832497811e-16
2935 11786 2.5006021965546729e-16
2936 11790 2.4955708208479824e-16
2937 11794 2.4905479154707644e-16
2938 11798 2.4855461859172277e-16
2939 11802 2.4805656321873724e-16
2940 11806 2.475597783951726e-16
2941 11810 2.4706511115397609e-16
2942 11814 2.4657213797867408e-16
2943 11818 2.4608128238574022e-16
2944 11822 2.4559212085870086e-16
2945 11826 2.4510507691402963e-16
2946 11830 2.4461930351877929e-16
2947 11834 2.4413522418942346e-16
2948 11838 2.4365410947538302e-16
2949 11842 2.4317384179428983e-16
2950 11846 2.426961152120384e-16
2951 11850 2.4222008269568149e-16
2952 11854 2.4174532072874545e-16
2953 11858 2.4127267634417755e-16
2954 11862 2.4080214954197779e-16
2955 11866 2.4033331680567253e-16
2956 11870 2.3986533110231453e-16
2957 11874 2.3940031001427192e-16
2958 11878 2.3893740650859745e-16
2959 11882 2.384749265193966e-16
2960 11886 2.3801541114551114e-16
2961 11890 2.3755674280457294e-16
2962 11894 2.371006155624765e-16
2963 11898 2.3664575886980094e-16
2964 11902 2.3619344327596714e-16
2965 11906 2.3574112768213334e-16
2966 11910 2.3529262373656219e-16
2967 11914 2.3484327275804379e-16
2968 11918 2.343973099113144e-16
2969 11922 2.3395304113047952e-16
2970 11926 2.3350961938259189e-16
2971 11930 2.3306789170059877e-16
2972 11934 2.3262912863392105e-16
2973 11938 2.3219036556724332e-16
2974 11942 2.3175499063235461e-16
2975 11946 2.3131834514804502e-16
2976 11950 2.308859348284717e-16
2977 11954 2.30453948025372e-16
2978 11958 2.3002365528816682e-16
2979 11962 2.295959036498034e-16
2980 11966 2.2916815201143997e-16
2981 11970 2.2874294147191832e-16
2982 11974 2.2831857796534391e-16
2983 11978 2.2789590852466401e-16
2984 11982 2.2747578018282588e-16
2985 11986 2.27056498873935e-16
2986 11990 2.2663848811446501e-16
2987 11994 2.2622301845383677e-16
2988 11998 2.2580839582615579e-16
2989 12002 2.2539462023142207e-16
2990 12006 2.2498253870258285e-16
2991 12010 2.2457215123963814e-16
2992 12014 2.2416472839200882e-16
2993 12018 2.237573055443795e-16
2994 12022 2.2335030621322381e-16
2995 12026 2.2294711853033077e-16
2996 12030 2.2254393084743772e-16
2997 12034 2.2214243723043918e-16
2998 12038 2.2174306119580878e-16
2999 12042 2.21344108677652e-16
3000 12046 2.2094769725833699e-16


==> data/certified-references-2026-09-28/fig_e3_convergence_3.249e-05_atos.txt <==
iter oracle y
1 6 0.39371222811554957
2 10 0.32962894070424881
3 14 0.28513682492720055
4 18 0.25219702864359367
5 22 0.22655037203549189
6 26 0.20588188050458395
7 30 0.18879879824519191
8 34 0.17440079817338855
9 38 0.16207444841589702
10 42 0.1513850574455391
11 46 0.1420145684540593
12 50 0.13372360145750756
13 54 0.12632903829632319
14 58 0.11968777168267636
15 62 0.11368607512992995
16 66 0.10823248011432846
17 70 0.10325244849552573
18 74 0.098684359826588686
19 78 0.094476986387904804
20 82 0.090588358687462012
21 86 0.086981463425325867
22 90 0.083625500227024308
23 94 0.080494774469772656
24 98 0.077565875235186654
25 102 0.074818454796645562
26 106 0.072236866081828277
27 110 0.069804986906031041
28 114 0.067509440906520612
29 118 0.065338509255156496
30 122 0.063282137019484236
31 126 0.061331306117376416
32 130 0.059477161648692822
33 134 0.057713076010790815
34 138 0.056031583830449344
35 142 0.054426539375708766
36 146 0.052893787032991274
37 150 0.051426338649793457
38 154 0.050021914745333323
39 158 0.048675289023487972
40 162 0.047382630862157826
41 166 0.046141007381626103
42 170 0.044946898899087318
43 174 0.043797979224129868
44 178 0.042691625480718004
45 182 0.041624536410803187
46 186 0.040595069423991326
47 190 0.039600680514190412
48 194 0.038640484872377312
49 198 0.037712491832970124
50 202 0.036813969038947764
51 206 0.035944108724495966
52 210 0.035102828255222152
53 214 0.034285827240449651
54 218 0.033493685133007156
55 222 0.032726201298438645
56 226 0.031980513554833057
57 230 0.031256879635649881
58 234 0.0305524290978747
59 238 0.02986882241018457
60 242 0.029204868770622006
61 246 0.028557053679065414
62 250 0.027928364675748135
63 254 0.027315231586196642
64 258 0.026718408577095676
65 262 0.026136902008867147
66 266 0.025569801678259479
67 270 0.025018443070840057
68 274 0.024479714555299514
69 278 0.023954076493521242
70 282 0.023441624514858594
71 286 0.022941333646692708
72 290 0.022453580955830055
73 294 0.021976751085391905
74 298 0.021512010799373038
75 302 0.021057007725802601
76 306 0.020612596599051014
77 310 0.020178101066325393
78 314 0.019753339666477854
79 318 0.019339390513237464
80 322 0.018933354808210456
81 326 0.018537508806334591
82 330 0.01814924823119643
83 334 0.017769832516959683
84 338 0.017399028961328444
85 342 0.0170351425909952
86 346 0.016680131733748299
87 350 0.016334220645219305
88 354 0.015993159225080905
89 358 0.01566042568910031
90 362 0.015335123711120308
91 366 0.015015693593595142
92 370 0.01470504045075996
93 374 0.014398754043063289
94 378 0.014100829133410958
95 382 0.013808144338008033
96 386 0.013521885445786697
97 390 0.013241585131353928
98 394 0.012967103831809768
99 398 0.012698210362837276
100 402 0.012434310610594246
101 406 0.012176918356961358
102 410 0.011923826270795856
103 414 0.01167633929373818
104 418 0.011433553061104967
105 422 0.011195972943707388
106 426 0.010963119229301987
107 430 0.010735182841057872
108 434 0.010511477597451024
109 438 0.010291642688055075
110 442 0.010078332869270484
111 446 0.0098666628031763848
112 450 0.009660050694797917
113 454 0.0094594175562863481
114 458 0.0092611315524373794
115 462 0.0090671139930481315
116 466 0.0088768042339171238
117 470 0.0086917735158888731
118 474 0.0085107738560509238
119 478 0.0083321434172837217
120 482 0.0081572141536580545
121 486 0.0079880084070972079
122 490 0.0078199773667754768
123 494 0.0076586207101073112
124 498 0.0074983501097224958
125 502 0.0073426255113110961
126 506 0.0071896630227571146
127 510 0.0070393156366204412
128 514 0.0068932771938141069
129 518 0.0067504181630213544
130 522 0.0066099352512318521
131 526 0.0064727249297467648
132 530 0.0063398220325313615
133 534 0.0062150613588592418
134 538 0.0061090651130348561
135 546 0.0060324223011966882
136 550 0.0059651931439703432
137 554 0.0058958954724556145
138 558 0.0058295767372952556
139 562 0.0057657907577652046
140 566 0.005702287069241696
141 570 0.0056399980143562178
142 574 0.0055775575318579018
143 578 0.0055152311407004884
144 582 0.0054531825617634977
145 586 0.0053916883575249319
146 590 0.0053297146965183839
147 594 0.0052682391504692561
148 598 0.0052067599938812326
149 602 0.0051462288891811758
150 606 0.0050848156684293877
151 610 0.0050245120408653199
152 614 0.0049636197615588185
153 618 0.0049036334880505905
154 622 0.0048440693861752371
155 626 0.004784284913040171
156 630 0.0047244277351024544
157 634 0.0046655351952597512
158 638 0.0046077056097707236
159 642 0.0045491890641369825
160 646 0.0044915638649257739
161 650 0.0044363155972319823
162 654 0.0043815885586468983
163 658 0.0043324421794155021
164 664 0.0042916750880522547
165 668 0.0042524987423163685
166 672 0.0042099110226949676
167 676 0.0041687748193516283
168 680 0.0041285096728577442
169 684 0.0040880479063881148
170 688 0.0040486597456647344
171 692 0.004010489373663495
172 696 0.0039737648442623452
173 702 0.0039368337025883215
174 706 0.0039046806944084689
175 710 0.0038710656538205046
176 714 0.0038395696948099467
177 718 0.0038091524270817134
178 722 0.003779171542470372
179 726 0.0037493486357373929
180 730 0.0037195808747831349
181 734 0.0036895410331981571
182 738 0.0036594881932513756
183 742 0.0036294352605781566
184 746 0.003599204545491369
185 750 0.003568922337831848
186 754 0.0035389978649775777
187 758 0.0035081491225244232
188 762 0.003477516158596039
189 766 0.0034468654972906743
190 770 0.0034166575357842954
191 774 0.0033855267459993177
192 778 0.0033542527413332468
193 782 0.0033232605422996442
194 786 0.0032921451529487333
195 790 0.0032610858437407131
196 794 0.0032299983402924171
197 798 0.0031991978231157292
198 802 0.0031689576684779674
199 806 0.003139023120000306
200 810 0.003111401893916288
201 814 0.0030883260583109418
202 822 0.0030638909941701209
203 826 0.0030456885743661843
204 830 0.0030247399107329875
205 834 0.0030068862331313895
206 838 0.0029899234767656324
207 842 0.0029731614635873371
208 846 0.0029563994506824343
209 850 0.0029398927366363625
210 854 0.0029223516641897485
211 858 0.0029050784266028418
212 862 0.0028876593604288958
213 866 0.0028700740226397514
214 870 0.0028523134789047444
215 874 0.0028343802975673293
216 878 0.0028162749413437049
217 882 0.0027979998498998959
218 886 0.0027795896791598662
219 890 0.0027610139229485298
220 894 0.0027422697146783914
221 898 0.002723359326753938
222 902 0.0027042846238370943
223 906 0.0026850483607088194
224 910 0.0026656635682069107
225 914 0.0026462469527281651
226 918 0.0026267323328600378
227 922 0.0026067991825690917
228 926 0.002586984334740583
229 930 0.0025666940471487376
230 934 0.0025470113714955722
231 938 0.0025264730439224503
232 942 0.002505986884012934
233 946 0.0024855051630297831
234 950 0.0024648868806454449
235 954 0.0024445659273035769
236 958 0.0024233457833759964
237 962 0.0024036261485610444
238 966 0.002381792243602715
239 970 0.0023610057718755628
240 974 0.0023398146020413291
241 978 0.0023185918078042489
242 982 0.0022978868881471382
243 986 0.0022774989232745291
244 990 0.0022575710927433268
245 994 0.0022404339111817551
246 1000 0.0022284489914672079
247 1006 0.0022156936502647495
248 1010 0.0022030620452779537
249 1014 0.0021887837519792841
250 1018 0.00217602720617871
251 1022 0.0021639004042430798
252 1026 0.0021520132656993873
253 1030 0.0021401128942165892
254 1034 0.0021282546104764988
255 1038 0.0021163581292894529
256 1042 0.0021043531603339161
257 1046 0.0020922623256615924
258 1050 0.0020800926905871486
259 1054 0.0020677603904819264
260 1058 0.0020553117602730986
261 1062 0.0020430201388575708
262 1066 0.0020301277282067931
263 1070 0.0020172972316561955
264 1074 0.0020045177289193528
265 1078 0.001991579502525459
266 1082 0.0019782359937779992
267 1086 0.0019650362974117652
268 1090 0.001951740885379194
269 1094 0.0019384529159290342
270 1098 0.001925183089964283
271 1102 0.0019122135440469978
272 1106 0.0018995339515637533
273 1110 0.0018880390396151525
274 1114 0.0018791219774312862
275 1122 0.0018672283629899977
276 1126 0.001858632501280516
277 1130 0.0018475995578175197
278 1134 0.0018390352521207021
279 1138 0.001831153914178929
280 1142 0.0018234273527756306
281 1146 0.0018156984893932249
282 1150 0.001807895701193718
283 1154 0.0017999953899832666
284 1158 0.0017919876107167498
285 1162 0.0017838705008238198
286 1166 0.0017756432487829321
287 1170 0.0017673478825233069
288 1174 0.0017589432334834398
289 1178 0.0017504262427682216
290 1182 0.0017417975145637421
291 1186 0.0017330565079684557
292 1190 0.0017242027255297276
293 1194 0.0017152356620998288
294 1198 0.0017061548742063892
295 1202 0.0016969599208567498
296 1206 0.0016876504215857513
297 1210 0.0016782260017617623
298 1214 0.0016686863504069838
299 1218 0.0016590311614032849
300 1222 0.0016492602001521028
301 1226 0.0016393732302294461
302 1230 0.0016293701025285601
303 1234 0.0016192506517577199
304 1238 0.0016090179717618835
305 1242 0.0015987944375865926
306 1246 0.0015882589571270811
307 1250 0.0015777058837934677
308 1254 0.0015670379548776425
309 1258 0.0015562540136742353
310 1262 0.0015453569259165079
311 1266 0.0015348663153586517
312 1270 0.0015233015487912671
313 1274 0.001512094239535966
314 1278 0.0015008261275686607
315 1282 0.0014895391896203314
316 1286 0.0014783383627164359
317 1290 0.0014675202042924163
318 1294 0.0014577611791270484
319 1298 0.001451559697391136
320 1306 0.0014440025402684964
321 1310 0.0014378700270740175
322 1314 0.0014287410387170962
323 1318 0.001420896777024977
324 1322 0.001413667369826066
325 1326 0.0014068000873308784
326 1330 0.0014000567726873414
327 1334 0.0013933573147328071
328 1338 0.0013866352303320006
329 1342 0.0013799749005392326
330 1346 0.0013730636331793777
331 1350 0.001366173433204193
332 1354 0.0013592037438229787
333 1358 0.0013521623590697085
334 1362 0.0013450317840149051
335 1366 0.0013379858129163869
336 1370 0.0013306562657504351
337 1374 0.0013232071247812893
338 1378 0.001315785580241785
339 1382 0.0013083120099615098
340 1386 0.001300804103926495
341 1390 0.0012932968782811138
342 1394 0.0012858631175870217
343 1398 0.0012785942869653344
344 1402 0.0012717703431806837
345 1406 0.0012657754273114052
346 1412 0.0012601633675125568
347 1416 0.0012547503147143091
348 1420 0.001247927645110003
349 1424 0.0012416590048008325
350 1428 0.0012349845668020443
351 1432 0.0012285896253067252
352 1436 0.0012225569162757077
353 1440 0.0012164104875713455
354 1444 0.0012107183119932641
355 1448 0.0012050577218798431
356 1452 0.0012001449342257386
357 1458 0.0011934654729915395
358 1462 0.0011879233612814288
359 1466 0.0011808806063503541
360 1470 0.0011748838212047585
361 1474 0.0011692021826607557
362 1478 0.0011637859598352951
363 1482 0.0011584261098661619
364 1486 0.0011531415631722552
365 1490 0.0011477151581768541
366 1494 0.0011423334025285892
367 1498 0.0011368851986560125
368 1502 0.0011313949379573307
369 1506 0.0011258294909233524
370 1510 0.0011202147213555114
371 1514 0.0011145223957370887
372 1518 0.001108783548798592
373 1522 0.0011029708571324293
374 1526 0.0010971276703956034
375 1530 0.0010912229517402172
376 1534 0.0010853340095929587
377 1538 0.0010794572780164213
378 1542 0.0010737408701227691
379 1546 0.0010680025357354683
380 1550 0.001063016103571901
381 1554 0.0010583539699789146
382 1560 0.0010541208678475356
383 1564 0.0010496821027616843
384 1568 0.0010442115193444179
385 1572 0.0010386333346003307
386 1576 0.0010336101494662631
387 1580 0.0010283748280471849
388 1584 0.0010235981736642363
389 1588 0.001018603382819866
390 1592 0.0010141335152397957
391 1596 0.0010095121720643807
392 1600 0.0010057298464975495
393 1606 0.0010001490555610337
394 1610 0.00099572245390566749
395 1614 0.00098979614744149069
396 1618 0.0009849214470565304
397 1622 0.00098026753375959896
398 1626 0.00097590315598977684
399 1630 0.00097154136718743955
400 1634 0.00096725483396409295
401 1638 0.00096291598328585026
402 1642 0.00095858171961871186
403 1646 0.00095417850129303483
404 1650 0.00094975451643980469
405 1654 0.00094525513264751004
406 1658 0.00094072720208793204
407 1662 0.00093612124581243794
408 1666 0.00093148879628801584
409 1670 0.00092677882865010996
410 1674 0.00092205545177345694
411 1678 0.00091726044848117194
412 1682 0.0009124875303217761
413 1686 0.0009076634040820486
414 1690 0.00090295593813691233
415 1694 0.00089827039760392857
416 1698 0.00089398415990410429
417 1702 0.00089003422006206367
418 1706 0.00088754145094527281
419 1714 0.00088237007987931881
420 1718 0.0008789247829565916
421 1722 0.00087371904597532968
422 1726 0.0008702566428361036
423 1730 0.0008671892065023612
424 1734 0.00086424494932219043
425 1738 0.0008612992199320546
426 1742 0.00085832893358894768
427 1746 0.0008553120175900375
428 1750 0.00085224997528773883
429 1754 0.00084913905075431617
430 1758 0.00084597997946764258
431 1762 0.00084277147986855372
432 1766 0.00083951348234254097
433 1770 0.00083620522708066636
434 1774 0.00083284639982075803
435 1778 0.00082943640497498694
436 1782 0.00082597485932051073
437 1786 0.0008224934019735175
438 1790 0.00081895571199500083
439 1794 0.00081537321389690831
440 1798 0.00081161780987479282
441 1802 0.00080788865472192217
442 1806 0.00080411089573240169
443 1810 0.00080027832642937113
444 1814 0.00079639102129180905
445 1818 0.00079244808108253073
446 1822 0.00078844970964109251
447 1826 0.00078439489617360136
448 1830 0.00078028409001512644
449 1834 0.00077611599469404324
450 1838 0.00077189156741386267
451 1842 0.00076760885080648378
452 1846 0.00076326992425018725
453 1850 0.00075887127004792276
454 1854 0.00075441774060652778
455 1858 0.00074990204741037791
456 1862 0.00074533696521078552
457 1866 0.00074070725365163459
458 1870 0.00073605022044709312
459 1874 0.00073134646763323152
460 1878 0.00072669147528048317
461 1882 0.00072211049819179141
462 1886 0.00071789836275379382
463 1890 0.00071445803032793576
464 1896 0.00071239860929489529
465 1900 0.00071092531672586889
466 1906 0.00070726336137647006
467 1910 0.00070386933763716408
468 1914 0.00069960841479202451
469 1918 0.00069586480294986375
470 1922 0.0006926189550470474
471 1926 0.00068946115605073022
472 1930 0.0006864649439505266
473 1934 0.0006834532735181531
474 1938 0.00068049399414524259
475 1942 0.00067748953824200986
476 1946 0.00067449856264178987
477 1950 0.00067145264807469407
478 1954 0.0006684074765517245
479 1958 0.00066530429990852014
480 1962 0.00066220309029901836
481 1966 0.00065904506761538251
482 1970 0.00065590457293096538
483 1974 0.00065271562102509062
484 1978 0.00064958693738917384
485 1982 0.00064643853022344766
486 1986 0.00064346321347083513
487 1990 0.00064057147995486008
488 1994 0.00063819114368124374
489 1998 0.00063634059436901147
490 2004 0.00063412246546756812
491 2008 0.00063172460037072553
492 2012 0.00062831096073290293
493 2016 0.00062495567256209972
494 2020 0.0006220322190159111
495 2024 0.00061902803993829636
496 2028 0.00061635106401691786
497 2032 0.00061357287695928964
498 2036 0.00061114264327932766
499 2040 0.00060865010208072112
500 2044 0.00060667376306672294
501 2050 0.00060331191026302688
502 2054 0.00060068270160790194
503 2058 0.00059699543586630432
504 2062 0.00059407732424354709
505 2066 0.00059137412246298982
506 2070 0.00058887683911493238
507 2074 0.00058640617414656981
508 2078 0.0005839900098311146
509 2082 0.00058155134833992594
510 2086 0.00057911946907926448
511 2090 0.00057664936574569614
512 2094 0.00057416967631410132
513 2098 0.0005716452949449391
514 2102 0.0005691062748456599
515 2106 0.00056652340022647629
516 2110 0.00056397129963361992
517 2114 0.00056127160181576596
518 2118 0.00055861697825942969
519 2122 0.0005559138219172477
520 2126 0.00055322280013611613
521 2130 0.00055049317572744561
522 2134 0.00054781945223825179
523 2138 0.00054513923768442774
524 2142 0.00054263843746146789
525 2146 0.00054025056129158866
526 2150 0.00053845004309530098
527 2154 0.00053732387892860278
528 2162 0.00053437519423421564
529 2166 0.00053205605707887238
530 2170 0.00052862987900426095
531 2174 0.0005264098508392101
532 2178 0.00052462211496731581
533 2182 0.00052298057642027884
534 2186 0.00052120474020567187
535 2190 0.00051950643852063938
536 2194 0.00051778936407331777
537 2198 0.00051604381901393381
538 2202 0.00051427176852453238
539 2206 0.00051247091436215642
540 2210 0.00051064191717700713
541 2214 0.00050878384225422346
542 2218 0.00050689676956794383
543 2222 0.00050498013570371425
544 2226 0.00050303382266281282
545 2230 0.0005010573993780576
546 2234 0.00049905067645505952
547 2238 0.00049701328026982572
548 2242 0.00049494499678043313
549 2246 0.00049284548176289911
550 2250 0.00049071451755663964
551 2254 0.00048855177659579141
552 2258 0.00048635705029279053
553 2262 0.00048413001954450419
554 2266 0.00048187049632245071
555 2270 0.00047957816085830718
556 2274 0.00047729264800258631
557 2278 0.00047505090357227719
558 2282 0.00047251288415159354
559 2286 0.00047009173065795662
560 2290 0.00046763681237921295
561 2294 0.00046514789050877692
562 2298 0.00046262484437814555
563 2302 0.00046006741656201555
564 2306 0.00045747558633846275
565 2310 0.00045484897899750187
566 2314 0.0004521878372733823
567 2318 0.0004494913949619761
568 2322 0.00044676072472996098
569 2326 0.00044399367998740336
570 2330 0.00044119451742336002
571 2334 0.00043835665862834716
572 2338 0.00043550017032295552
573 2342 0.00043261679270001352
574 2346 0.00042980465300471171
575 2350 0.00042710237694115749
576 2354 0.00042492003102712061
577 2358 0.00042409454208994224
578 2368 0.00042202511124916908
579 2372 0.00042052297873346189
580 2376 0.0004177160707392602
581 2380 0.00041621761908328114
582 2384 0.00041500034493455185
583 2388 0.0004138269801095551
584 2392 0.00041265288318287352
585 2396 0.00041145965943228946
586 2400 0.00041024743678516606
587 2404 0.00040901496473627619
588 2408 0.00040776227862748815
589 2412 0.00040648900415785061
590 2416 0.00040519494588669991
591 2420 0.00040387983141210171
592 2424 0.00040254342600501425
593 2428 0.00040118547721801345
594 2432 0.00039980574127504442
595 2436 0.00039840395885248903
596 2440 0.00039697992331361176
597 2444 0.00039553337724151927
598 2448 0.00039406407812553335
599 2452 0.00039257179066817804
600 2456 0.00039105628342001042
601 2460 0.00038951732556846697
602 2464 0.00038795468823485391
603 2468 0.00038636814562978405
604 2472 0.00038475747632238377
605 2476 0.00038312246241542502
606 2480 0.00038146289006596446
607 2484 0.00037977854943582745
608 2488 0.00037806923566410799
609 2492 0.00037633474858886351
610 2496 0.00037457489364212115
611 2500 0.00037278948138699808
612 2504 0.00037097832880014781
613 2508 0.00036914125846160273
614 2512 0.00036727810047185172
615 2516 0.00036538869070223967
616 2520 0.00036347287416710339
617 2524 0.00036153050102288864
618 2528 0.00035956143361051685
619 2532 0.00035756553641924649
620 2536 0.000355542693417088
621 2540 0.00035349278008728335
622 2544 0.00035141571301672281
623 2548 0.00034931136238913751
624 2552 0.0003471797148988931
625 2556 0.00034502056487761834
626 2560 0.00034283412413393943
627 2564 0.00034061979372651541
628 2568 0.00033837876285067181
629 2572 0.00033610858643612351
630 2576 0.00033381606214982762
631 2580 0.00033149347649685801
632 2584 0.00032919153662458456
633 2588 0.00032694297250068782
634 2592 0.00032502216441201992
635 2596 0.00032400501745141752
636 2604 0.0003234494583252423
637 2608 0.00032310074635363839
638 2612 0.00032156222460644202
639 2616 0.00031999927866060984
640 2620 0.00031874092853567682
641 2624 0.0003174337073017508
642 2628 0.00031638210037135406
643 2632 0.00031534618107509349
644 2638 0.00031353996870686629
645 2642 0.0003119813024224094
646 2646 0.0003099582043084026
647 2650 0.0003083842539350623
648 2654 0.00030708312560612239
649 2658 0.00030587182195845886
650 2662 0.00030472714935345091
651 2666 0.00030359313469707772
652 2670 0.0003024726850316406
653 2674 0.00030134083848937232
654 2678 0.00030020720563966874
655 2682 0.00029905402023361338
656 2686 0.00029789428722792888
657 2690 0.00029671139154055504
658 2694 0.00029552044489353224
659 2698 0.0002943046030743357
660 2702 0.00029308069367314782
661 2706 0.00029183117935824288
662 2710 0.00029057490938091957
663 2714 0.00028929357720189341
664 2718 0.00028800888054739127
665 2722 0.00028670249193937791
666 2726 0.00028540097607077097
667 2730 0.00028408816755590149
668 2734 0.00028280311602063568
669 2738 0.00028153668524416586
670 2742 0.00028036967952144165
671 2746 0.00027932127559321396
672 2750 0.00027862767668954125
673 2754 0.00027849177098307476
674 2762 0.00027702436034238165
675 2766 0.00027587772536494248
676 2770 0.00027379524074602757
677 2774 0.00027253167811214229
678 2778 0.00027159480610633446
679 2782 0.00027068575027161534
680 2786 0.00026984232073307135
681 2790 0.00026899954933667924
682 2794 0.0002681547120959582
683 2798 0.00026729597936608895
684 2802 0.00026642612308688807
685 2806 0.00026554121470129255
686 2810 0.00026464292655131727
687 2814 0.00026372970193652701
688 2818 0.00026280228274433437
689 2822 0.00026185983114218603
690 2826 0.00026090269446510383
691 2830 0.00025993030650139914
692 2834 0.00025894284942168388
693 2838 0.00025793987099431703
694 2842 0.00025692148816786053
695 2846 0.00025588729145994971
696 2850 0.00025483738716139404
697 2854 0.00025377136329096661
698 2858 0.00025268935994293695
699 2862 0.00025159091605736483
700 2866 0.00025047623609353309
701 2870 0.00024934479048865921
702 2874 0.0002481969857187627
703 2878 0.0002470319568975976
704 2882 0.00024585056976361708
705 2886 0.00024465134791665233
706 2890 0.00024343619503178204
707 2894 0.00024220214550629837
708 2898 0.00024095390859735222
709 2902 0.00023968506392296751
710 2906 0.00023840886482562329
711 2910 0.00023711408814366952
712 2914 0.00023583539714777668
713 2918 0.00023456940765592682
714 2922 0.00023339586072379515
715 2926 0.00023239026413524044
716 2930 0.00023188714218694284
717 2936 0.00023164444117101946
718 2942 0.00023101628194188706
719 2946 0.00022995377000858963
720 2950 0.00022841658675717968
721 2954 0.00022718988398184869
722 2958 0.0002261816382466697
723 2962 0.0002252428207123458
724 2966 0.00022437235746242123
725 2970 0.0002235121643937299
726 2974 0.00022267388500502028
727 2978 0.00022182819611812898
728 2982 0.00022098876441678517
729 2986 0.00022013559980865738
730 2990 0.00021928343209456913
731 2994 0.00021841517077292316
732 2998 0.00021754722944575255
733 3002 0.000216663081880758
734 3006 0.00021578211066064501
735 3010 0.00021488752371948139
736 3014 0.00021400474922442236
737 3018 0.00021311650154948181
738 3022 0.00021226220608139279
739 3026 0.00021142690701825284
740 3030 0.00021068639740087769
741 3034 0.00021004216767034345
742 3038 0.00020968561486617299
743 3042 0.00020972006980701785
744 3050 0.00020843145072502178
745 3054 0.00020746730917650669
746 3058 0.00020578361234666054
747 3062 0.00020488204718446812
748 3066 0.0002042197118766742
749 3070 0.00020361926189596535
750 3074 0.0002030396135166701
751 3078 0.0002024567372761743
752 3082 0.00020186877807920611
753 3086 0.00020127050285534409
754 3090 0.00020066302893081978
755 3094 0.00020004524241989952
756 3098 0.00019941748969576345
757 3102 0.00019877935573264782
758 3106 0.00019813089188966404
759 3110 0.00019747186089646984
760 3114 0.00019680221839118994
761 3118 0.00019612178650382783
762 3122 0.00019543048648351657
763 3126 0.00019472816438853568
764 3130 0.00019401472848687429
765 3134 0.00019329003599283245
766 3138 0.00019255399121381744
767 3142 0.00019180645698535503
768 3146 0.00019104733861186052
769 3150 0.00019027648232466943
770 3154 0.00018949383477501192
771 3158 0.0001886992474482152
772 3162 0.00018789263287960489
773 3166 0.0001870738500951985
774 3170 0.00018624283953849741
775 3174 0.00018539945266704549
776 3178 0.00018454366659148569
777 3182 0.00018367526336565687
778 3186 0.00018279429238662881
779 3190 0.0001819004455980433
780 3194 0.00018099397837531561
781 3198 0.00018007427543306753
782 3202 0.0001791421569064533
783 3206 0.000178196092289723
784 3210 0.00017723880703540695
785 3214 0.00017626613892196552
786 3218 0.00017528858188015084
787 3222 0.00017429871629082161
788 3226 0.00017333438389369182
789 3230 0.00017240712554050797
790 3234 0.00017163111748613735
791 3238 0.00017119027921227992
792 3242 0.00017180951314363369
793 3252 0.00017055118672817948
794 3256 0.00016985988560774823
795 3260 0.00016815725229382683
796 3264 0.0001675678439262418
797 3268 0.00016713893632214205
798 3272 0.00016673784235385347
799 3276 0.00016633302830895702
800 3280 0.00016592190057626577
801 3284 0.00016550364229120373
802 3288 0.00016507826769562861
803 3292 0.00016464563619791872
804 3296 0.00016420566262503877
805 3300 0.00016375824251910198
806 3304 0.00016330327888464113
807 3308 0.00016284067141891789
808 3312 0.00016237032084942538
809 3316 0.00016189212725448154
810 3320 0.00016140599095793018
811 3324 0.00016091181213381822
812 3328 0.00016040949108606095
813 3332 0.00015989892817475093
814 3336 0.00015938002395965434
815 3340 0.00015885267921550428
816 3344 0.00015831679503569562
817 3348 0.00015777227288032991
818 3352 0.00015721901467052879
819 3356 0.00015665692285340982
820 3360 0.00015608590049689952
821 3364 0.00015550585136533956
822 3368 0.00015491668341760523
823 3372 0.00015431830742229646
824 3376 0.00015371061808552855
825 3380 0.00015309351959247319
826 3384 0.00015246692192993905
827 3388 0.00015183073774555078
828 3392 0.00015118488122101148
829 3396 0.00015052926641179187
830 3400 0.00014986380837914148
831 3404 0.00014918842252445441
832 3408 0.00014850302679891847
833 3412 0.00014780753970611293
834 3416 0.00014710188415853476
835 3420 0.00014638598257446511
836 3424 0.00014565976498862043
837 3428 0.00014492313020100789
838 3432 0.0001441760698486505
839 3436 0.00014341848598123375
840 3440 0.00014265033050819831
841 3444 0.00014187150024086437
842 3448 0.0001410820288816339
843 3452 0.00014028169828733672
844 3456 0.00013947081151338692
845 3460 0.00013864861827780905
846 3464 0.00013781677638000089
847 3468 0.00013697238595383743
848 3472 0.00013612630580259188
849 3476 0.0001352776850135351
850 3480 0.00013449264175796616
851 3484 0.00013385196462195603
852 3488 0.0001337247688270593
853 3496 0.0001335879171095733
854 3500 0.00013369190485454374
855 3504 0.00013296352926200905
856 3508 0.00013238261430917331
857 3512 0.00013181749702445567
858 3516 0.0001313686474853637
859 3520 0.0001309229709481885
860 3524 0.00013060828909100541
861 3528 0.00013031654955342198
862 3532 0.00013022551038760488
863 3538 0.00012934656838614611
864 3542 0.00012872418192128032
865 3546 0.00012759816544399838
866 3550 0.00012684379969685189
867 3554 0.00012622796149361348
868 3558 0.00012571421912377367
869 3562 0.00012523236772296609
870 3566 0.00012478174686089694
871 3570 0.00012433519899793244
872 3574 0.00012389857449143782
873 3578 0.00012345723670123543
874 3582 0.00012301879790294068
875 3586 0.00012257222782466326
876 3590 0.00012212638132630405
877 3594 0.0001216710050523373
878 3598 0.00012121623279193194
879 3602 0.00012075180740384051
880 3606 0.00012028946039807642
881 3610 0.00011981889714393623
882 3614 0.00011935461968334837
883 3618 0.00011888662081538381
884 3622 0.00011843599953498263
885 3626 0.00011799396123021721
886 3630 0.00011759957780677066
887 3634 0.00011725173444121495
888 3638 0.00011704379920771113
889 3642 0.00011701570464486832
890 3648 0.00011680962024404606
891 3652 0.00011663496806268991
892 3656 0.00011606614712619812
893 3660 0.00011552345206883308
894 3664 0.00011509648604940415
895 3668 0.00011467172617468657
896 3672 0.00011436072238973916
897 3676 0.00011405893766050501
898 3680 0.00011391114627010146
899 3686 0.00011316651171205949
900 3690 0.00011262808747780628
901 3694 0.00011170118784678551
902 3698 0.00011107275498661862
903 3702 0.00011055544463425826
904 3706 0.00011011930867285691
905 3710 0.00010970842925148161
906 3714 0.0001093220241226156
907 3718 0.00010893837428088693
908 3722 0.0001085623017358095
909 3726 0.00010818172415022476
910 3730 0.00010780327311710192
911 3734 0.00010741738362732289
912 3738 0.00010703198662576074
913 3742 0.00010663789791326428
914 3746 0.00010624423114438675
915 3750 0.00010584167621974228
916 3754 0.00010544065729797825
917 3758 0.00010503182186319404
918 3762 0.00010462763615043391
919 3766 0.00010421914742808625
920 3770 0.0001038233364503427
921 3774 0.00010343307123744649
922 3778 0.00010307773525908281
923 3782 0.00010275650287369653
924 3786 0.00010253814781951975
925 3790 0.00010245052478261019
926 3794 0.00010270452755442583
927 3802 0.00010202141010207111
928 3806 0.00010157039409997015
929 3810 0.00010055486064056152
930 3814 0.00010005874488103195
931 3818 9.9713330415723833e-05
932 3822 9.9422552070349557e-05
933 3826 9.9145700438646456e-05
934 3830 9.8874638142260052e-05
935 3834 9.8600183406433173e-05
936 3838 9.8323154992835393e-05
937 3842 9.8040986408587383e-05
938 3846 9.7754568199270864e-05
939 3850 9.746313595671019e-05
940 3854 9.7167026076316887e-05
941 3858 9.6865907054100031e-05
942 3862 9.6559899737530541e-05
943 3866 9.6248810872112678e-05
944 3870 9.5932679397087162e-05
945 3874 9.5611366092068772e-05
946 3878 9.5284882666746284e-05
947 3882 9.4953104174677616e-05
948 3886 9.461601967969413e-05
949 3890 9.4273519366416814e-05
950 3894 9.3925594544103097e-05
951 3898 9.3572138376768477e-05
952 3902 9.3213147632997817e-05
953 3906 9.2848504868736637e-05
954 3910 9.2478222420644407e-05
955 3914 9.2102159504003911e-05
956 3918 9.1720364535224919e-05
957 3922 9.1332646441261156e-05
958 3926 9.0939133352063717e-05
959 3930 9.0539519269183799e-05
960 3934 9.0134119320461892e-05
961 3938 8.9722343878440025e-05
962 3942 8.9304996797462399e-05
963 3946 8.8880740383545653e-05
964 3950 8.8451848621357021e-05
965 3954 8.8015037116195849e-05
966 3958 8.7577664590277049e-05
967 3962 8.7133943940387315e-05
968 3966 8.6705408906234682e-05
969 3970 8.6294110859974626e-05
970 3974 8.5954166017226941e-05
971 3978 8.5755179546176397e-05
972 3982 8.5955696044248686e-05
973 3990 8.5757331017149996e-05
974 3994 8.5680530565651614e-05
975 3998 8.4908748773232512e-05
976 4002 8.4373120154523917e-05
977 4006 8.3928934536070532e-05
978 4010 8.3564174591377327e-05
979 4014 8.3222094413942793e-05
980 4018 8.2910816589426561e-05
981 4022 8.2602852042007457e-05
982 4026 8.2308779205064742e-05
983 4030 8.2011696970418768e-05
984 4034 8.1722686363694397e-05
985 4038 8.1428693128798857e-05
986 4042 8.1141729607020485e-05
987 4046 8.0850357873418766e-05
988 4050 8.0568648970019696e-05
989 4054 8.0285710610250582e-05
990 4058 8.0021145609149302e-05
991 4062 7.9764217915084812e-05
992 4066 7.9548134846341156e-05
993 4070 7.9365838955153256e-05
994 4074 7.9285936417400338e-05
995 4078 7.9322072845805502e-05
996 4084 7.913860999128608e-05
997 4088 7.8972454875508857e-05
998 4092 7.8483912163973546e-05
999 4096 7.8048000639985293e-05
1000 4100 7.7698900521810943e-05
1001 4104 7.7360553059346859e-05
1002 4108 7.7081351803176545e-05
1003 4112 7.6801342478338697e-05
1004 4116 7.6576487855917197e-05
1005 4120 7.6353613693708189e-05
1006 4124 7.6202254179508211e-05
1007 4128 7.6071895948048862e-05
1008 4132 7.6063786666469291e-05
1009 4136 7.6135254346021419e-05
1010 4142 7.572211963796649e-05
1011 4146 7.5356609618770776e-05
1012 4150 7.462736692870342e-05
1013 4154 7.4084139040780927e-05
1014 4158 7.3685626275826754e-05
1015 4162 7.3337778109888729e-05
1016 4166 7.3041028150921949e-05
1017 4170 7.275652806762456e-05
1018 4174 7.2532833039429256e-05
1019 4178 7.2236923181367985e-05
1020 4182 7.1976608670309972e-05
1021 4186 7.1722990973299705e-05
1022 4190 7.1470411788260302e-05
1023 4194 7.12190288857939e-05
1024 4198 7.0968949599209408e-05
1025 4202 7.0721283989383377e-05
1026 4206 7.0478480840768798e-05
1027 4210 7.0242721427637989e-05
1028 4214 7.0021673766157422e-05
1029 4218 6.9820565866768325e-05
1030 4222 6.9660791152725832e-05
1031 4226 6.9557151521043581e-05
1032 4230 6.9570804228397121e-05
1033 4234 6.9756664688391812e-05
1034 4240 6.9625096091485705e-05
1035 4244 6.9520231773201324e-05
1036 4248 6.9007763475625872e-05
1037 4252 6.856075110878157e-05
1038 4256 6.8205662412390566e-05
1039 4260 6.7884971818116258e-05
1040 4264 6.7620372080856583e-05
1041 4268 6.7371496015600218e-05
1042 4272 6.7170062292343236e-05
1043 4276 6.6985115657475225e-05
1044 4280 6.6859389522944124e-05
1045 4284 6.6769400732025197e-05
1046 4288 6.6781137842947258e-05
1047 4294 6.6371147744326286e-05
1048 4298 6.6065071683912846e-05
1049 4302 6.5452771580987168e-05
1050 4306 6.503092633508567e-05
1051 4310 6.4695644795442764e-05
1052 4314 6.441733981435438e-05
1053 4318 6.4164225435037192e-05
1054 4322 6.3929362990156058e-05
1055 4326 6.3701965387741311e-05
1056 4330 6.3480249975683689e-05
1057 4334 6.3260134063686246e-05
1058 4338 6.3041360667898116e-05
1059 4342 6.2822143446883416e-05
1060 4346 6.26030654124754e-05
1061 4350 6.2383444569213964e-05
1062 4354 6.2164521799606964e-05
1063 4358 6.1946758830450088e-05
1064 4362 6.1732619712012715e-05
1065 4366 6.1524325199679986e-05
1066 4370 6.1327931042021167e-05
1067 4374 6.1149626524731326e-05
1068 4378 6.1006287420534155e-05
1069 4382 6.0915038526759835e-05
1070 4386 6.0928461981329951e-05
1071 4390 6.1104219556157302e-05
1072 4396 6.1025400263758911e-05
1073 4400 6.0978126056210336e-05
1074 4404 6.0565553290814478e-05
1075 4408 6.0201889099997796e-05
1076 4412 5.9914224395940519e-05
1077 4416 5.9656071861646787e-05
1078 4420 5.9452261308712284e-05
1079 4424 5.9268003000712e-05
1080 4428 5.9140122421724728e-05
1081 4432 5.9041967666040307e-05
1082 4436 5.9028119335419182e-05
1083 4442 5.8615502365633176e-05
1084 4446 5.8310244991366389e-05
1085 4450 5.774418017978622e-05
1086 4454 5.7369980672045129e-05
1087 4458 5.7081933949237884e-05
1088 4462 5.6844968936070606e-05
1089 4466 5.6631731291029164e-05
1090 4470 5.6432749892337819e-05
1091 4474 5.6240519061528937e-05
1092 4478 5.6051743197699233e-05
1093 4482 5.5863957998392166e-05
1094 4486 5.5676330087572889e-05
1095 4490 5.548732222890318e-05
1096 4494 5.5297565738521293e-05
1097 4498 5.5105548270845128e-05
1098 4502 5.4912757512404209e-05
1099 4506 5.4717874454601745e-05
1100 4510 5.4522848062260598e-05
1101 4514 5.4327206850085519e-05
1102 4518 5.4133344188384003e-05
1103 4522 5.3942786824856537e-05
1104 4526 5.3759491705857032e-05
1105 4530 5.3589467450460004e-05
1106 4534 5.3443297345912022e-05
1107 4538 5.3337322593327574e-05
1108 4542 5.3308316832811897e-05
1109 4546 5.340704761419568e-05
1110 4552 5.3355289640649728e-05
1111 4556 5.3346181060037745e-05
1112 4560 5.3061786121327836e-05
1113 4564 5.281562105141635e-05
1114 4568 5.2623305710874924e-05
1115 4572 5.2454245958927226e-05
1116 4576 5.2338728584316874e-05
1117 4580 5.2252471675534595e-05
1118 4584 5.2243399170093241e-05
1119 4590 5.1845964879615458e-05
1120 4594 5.1555502888434024e-05
1121 4598 5.102401845741289e-05
1122 4602 5.0682696414949824e-05
1123 4606 5.0425966942574396e-05
1124 4610 5.0217671419883203e-05
1125 4614 5.0031877761397281e-05
1126 4618 4.985910542162908e-05
1127 4622 4.9692499859560479e-05
1128 4626 4.9529005827858574e-05
1129 4630 4.9366156736257993e-05
1130 4634 4.9203571873962515e-05
1131 4638 4.9039322586319489e-05
1132 4642 4.8874584797187204e-05
1133 4646 4.8707217305682393e-05
1134 4650 4.853928960590892e-05
1135 4654 4.8368588451752625e-05
1136 4658 4.8197654356957331e-05
1137 4662 4.8024687063663585e-05
1138 4666 4.7852473152615316e-05
1139 4670 4.7680522855447771e-05
1140 4674 4.751230900240655e-05
1141 4678 4.7349974937188621e-05
1142 4682 4.7199590071322906e-05
1143 4686 4.7069123411874747e-05
1144 4690 4.6979002582603346e-05
1145 4694 4.6951081012741591e-05
1146 4698 4.7057071794920358e-05
1147 4704 4.7013586373351179e-05
1148 4708 4.7038535226251454e-05
1149 4712 4.6791081448477323e-05
1150 4716 4.6602214043317547e-05
1151 4720 4.6433568194975683e-05
1152 4724 4.6319358015772805e-05
1153 4728 4.6225105672315081e-05
1154 4732 4.6200460813466959e-05
1155 4736 4.6208571674893895e-05
1156 4742 4.5840395102469955e-05
1157 4746 4.5541086616029958e-05
1158 4750 4.5020083517977039e-05
1159 4754 4.4681664482404404e-05
1160 4758 4.4446887047383532e-05
1161 4762 4.4255934599002344e-05
1162 4766 4.4092092755521062e-05
1163 4770 4.393980664788022e-05
1164 4774 4.3794831129123635e-05
1165 4778 4.3652303015090377e-05
1166 4782 4.3511551344382893e-05
1167 4786 4.3369839214352224e-05
1168 4790 4.3228376289228265e-05
1169 4794 4.3084470824295007e-05
1170 4798 4.2940440172140049e-05
1171 4802 4.2793355863240956e-05
1172 4806 4.2646193615242245e-05
1173 4810 4.2495951504295526e-05
1174 4814 4.2346009773042148e-05
1175 4818 4.2193688220698577e-05
1176 4822 4.2042615113951909e-05
1177 4826 4.1891350670980598e-05
1178 4830 4.1743942624711261e-05
1179 4834 4.1601821325343291e-05
1180 4838 4.1471807406046057e-05
1181 4842 4.1361111179943899e-05
1182 4846 4.1289565541530182e-05
1183 4850 4.1279804899929662e-05
1184 4854 4.140279899134125e-05
1185 4860 4.1386293553186126e-05
1186 4864 4.1437767641150369e-05
1187 4868 4.1222897100873235e-05
1188 4872 4.1062902236460586e-05
1189 4876 4.0917664920370189e-05
1190 4880 4.0828204792481282e-05
1191 4884 4.0754197073805676e-05
1192 4888 4.074588776972754e-05
1193 4894 4.0377232497335047e-05
1194 4898 4.0115650116662183e-05
1195 4902 3.9655655546477764e-05
1196 4906 3.937991878405489e-05
1197 4910 3.9180579777059465e-05
1198 4914 3.9023960706874306e-05
1199 4918 3.8885641346186883e-05
1200 4922 3.8757932162486464e-05
1201 4926 3.863444474958011e-05
1202 4930 3.851359265599763e-05
1203 4934 3.8392347489119016e-05
1204 4938 3.8271716823939927e-05
1205 4942 3.814884742697755e-05
1206 4946 3.8026029083426671e-05
1207 4950 3.7900182044664499e-05
1208 4954 3.7774232468368307e-05
1209 4958 3.7644923436580546e-05
1210 4962 3.7515580085495381e-05
1211 4966 3.7382806968438986e-05
1212 4970 3.7250304993574623e-05
1213 4974 3.7114681066097166e-05
1214 4978 3.6980017256993403e-05
1215 4982 3.6843460986368815e-05
1216 4986 3.6709416903230041e-05
1217 4990 3.657707997636872e-05
1218 4994 3.6451823533706351e-05
1219 4998 3.6337746830011897e-05
1220 5002 3.6246609605133928e-05
1221 5006 3.6193836603692908e-05
1222 5010 3.6220990788510266e-05
1223 5014 3.6383644238052737e-05
1224 5020 3.6437839076058909e-05
1225 5024 3.6531294595021357e-05
1226 5028 3.6373903150643816e-05
1227 5032 3.6215264017369631e-05
1228 5036 3.6098286095742615e-05
1229 5040 3.5980100239807467e-05
1230 5044 3.5907058516720936e-05
1231 5048 3.583073257076852e-05
1232 5052 3.5801191437034863e-05
1233 5058 3.5379448692529625e-05
1234 5062 3.5087037788095188e-05
1235 5066 3.4627927704145023e-05
1236 5070 3.4377991750655923e-05
1237 5074 3.4210504812892673e-05
1238 5078 3.4082861263801112e-05
1239 5082 3.3971647098757218e-05
1240 5086 3.3868675648002222e-05
1241 5090 3.3768367831921164e-05
1242 5094 3.3669981113648717e-05
1243 5098 3.3570416832634509e-05
1244 5102 3.3471140929136611e-05
1245 5106 3.3369583249870383e-05
1246 5110 3.3267593166158571e-05
1247 5114 3.3163126134855281e-05
1248 5118 3.3057858100898896e-05
1249 5122 3.2950111417712202e-05
1250 5126 3.2841396784416554e-05
1251 5130 3.2730172894512854e-05
1252 5134 3.261795483955332e-05
1253 5138 3.2507263343584114e-05
1254 5142 3.2407026610115075e-05
1255 5146 3.2269316487615329e-05
1256 5150 3.2150297650884729e-05
1257 5154 3.2028316709675764e-05
1258 5158 3.1906475685294922e-05
1259 5162 3.1781831806521055e-05
1260 5166 3.1658780057175484e-05
1261 5170 3.1534799684068693e-05
1262 5174 3.1415505583665126e-05
1263 5178 3.1302170878350077e-05
1264 5182 3.1203426421072544e-05
1265 5186 3.1132496942087862e-05
1266 5190 3.1117121076534859e-05
1267 5194 3.1208899324314254e-05
1268 5198 3.1538108470952064e-05
1269 5206 3.1342988563248797e-05
1270 5210 3.1213289651332854e-05
1271 5214 3.0676652184202791e-05
1272 5218 3.0409272586379155e-05
1273 5222 3.025020503558129e-05
1274 5226 3.013678120616925e-05
1275 5230 3.0041648976131263e-05
1276 5234 2.9954584785163441e-05
1277 5238 2.9870095340250868e-05
1278 5242 2.9787241719841928e-05
1279 5246 2.9703277779791204e-05
1280 5250 2.9619205478031985e-05
1281 5254 2.9533302608408807e-05
1282 5258 2.944658246323284e-05
1283 5262 2.9358042481913982e-05
1284 5266 2.9268392515269248e-05
1285 5270 2.9176974345762607e-05
1286 5274 2.9084308511229118e-05
1287 5278 2.8989881706242837e-05
1288 5282 2.8894142928309607e-05
1289 5286 2.8796612923848164e-05
1290 5290 2.8697738121197247e-05
1291 5294 2.8597003108143948e-05
1292 5298 2.8494942892726138e-05
1293 5302 2.8390912385156675e-05
1294 5306 2.828565634710456e-05
1295 5310 2.8178246053556233e-05
1296 5314 2.8069882570008753e-05
1297 5318 2.7959088147788691e-05
1298 5322 2.7848050936279956e-05
1299 5326 2.7734489520092609e-05
1300 5330 2.7622454952191955e-05
1301 5334 2.7509612645720827e-05
1302 5338 2.740241846080349e-05
1303 5342 2.7302607397555745e-05
1304 5346 2.722157685888793e-05
1305 5350 2.7177695616276143e-05
1306 5354 2.7212448187097227e-05
1307 5358 2.7408821042768095e-05
1308 5366 2.7306639043295222e-05
1309 5370 2.7227759420489495e-05
1310 5374 2.6847845672861581e-05
1311 5378 2.6631721626285687e-05
1312 5382 2.6493343123490387e-05
1313 5386 2.6388029682855585e-05
1314 5390 2.6299049466715907e-05
1315 5394 2.6217299132547112e-05
1316 5398 2.6139262145230546e-05
1317 5402 2.606195687981927e-05
1318 5406 2.5985630869418408e-05
1319 5410 2.590799172391689e-05
1320 5414 2.5830489125855394e-05
1321 5418 2.5751046929783916e-05
1322 5422 2.5671339796973225e-05
1323 5426 2.5589558375588295e-05
1324 5430 2.5507317552686537e-05
1325 5434 2.5422959676668633e-05
1326 5438 2.5338092477622531e-05
1327 5442 2.5251030362827276e-05
1328 5446 2.5163547247408768e-05
1329 5450 2.5073739155279107e-05
1330 5454 2.4983784259469122e-05
1331 5458 2.4891401629423271e-05
1332 5462 2.4799454411805755e-05
1333 5466 2.4705372925870606e-05
1334 5470 2.4612861230094429e-05
1335 5474 2.4519973639669512e-05
1336 5478 2.4431083242515417e-05
1337 5482 2.43478759701099e-05
1338 5486 2.4276679953638691e-05
1339 5490 2.4229388721208611e-05
1340 5494 2.4226635876256619e-05
1341 5498 2.4310491432727455e-05
1342 5502 2.4573394519888936e-05
1343 5510 2.4408314035162526e-05
1344 5514 2.4292585110996523e-05
1345 5518 2.3859371509282745e-05
1346 5522 2.3653336938406211e-05
1347 5526 2.3534474492298285e-05
1348 5530 2.3450656063100928e-05
1349 5534 2.3380404874151495e-05
1350 5538 2.3315952876967749e-05
1351 5542 2.3253009898915877e-05
1352 5546 2.3191097154762197e-05
1353 5550 2.3128193797322671e-05
1354 5554 2.306495200726788e-05
1355 5558 2.3000445977666706e-05
1356 5562 2.2935172926508152e-05
1357 5566 2.2868697017536244e-05
1358 5570 2.2801306241965191e-05
1359 5574 2.2732749307918798e-05
1360 5578 2.266321200228294e-05
1361 5582 2.259252155412117e-05
1362 5586 2.2520814529941591e-05
1363 5590 2.2447943610282017e-05
1364 5594 2.2374033034594509e-05
1365 5598 2.2298943698040308e-05
1366 5602 2.2222807012167722e-05
1367 5606 2.2145468769385612e-05
1368 5610 2.2067089100186177e-05
1369 5614 2.1987470288892252e-05
1370 5618 2.1906838141294571e-05
1371 5622 2.1824902948164304e-05
1372 5626 2.1742030904992049e-05
1373 5630 2.1657740974123652e-05
1374 5634 2.1572712301187735e-05
1375 5638 2.1486066108078461e-05
1376 5642 2.1399229297835998e-05
1377 5646 2.131063282345691e-05
1378 5650 2.1223402487030585e-05
1379 5654 2.1135721342324665e-05
1380 5658 2.105317807471474e-05
1381 5662 2.0977415235545749e-05
1382 5666 2.0918009243670044e-05
1383 5670 2.0891952796087132e-05
1384 5674 2.0933167984210632e-05
1385 5678 2.1114754038015215e-05
1386 5686 2.1036095091880869e-05
1387 5690 2.0974606033813403e-05
1388 5694 2.0653065288894767e-05
1389 5698 2.0473959878891668e-05
1390 5702 2.036209775163611e-05
1391 5706 2.0279675132961472e-05
1392 5710 2.0211712232404144e-05
1393 5714 2.0150305357846676e-05
1394 5718 2.0092364239027161e-05
1395 5722 2.0035283333691423e-05
1396 5726 1.9979273763681693e-05
1397 5730 1.9922467881128281e-05
1398 5734 1.9865873571722759e-05
1399 5738 1.9808130927528866e-05
1400 5742 1.9750174464011616e-05
1401 5746 1.9691100466512346e-05
1402 5750 1.9631611981207886e-05
1403 5754 1.9571068291257543e-05
1404 5758 1.9510016784490825e-05
1405 5762 1.944794185140819e-05
1406 5766 1.9385320018910912e-05
1407 5770 1.9321677117239977e-05
1408 5774 1.9257483052953495e-05
1409 5778 1.9192239929244348e-05
1410 5782 1.9126480429482173e-05
1411 5786 1.9059621563843887e-05
1412 5790 1.8992328703670847e-05
1413 5794 1.8923831421657766e-05
1414 5798 1.8855080282237369e-05
1415 5802 1.8784970070101492e-05
1416 5806 1.8714978912620639e-05
1417 5810 1.8643499160364563e-05
1418 5814 1.8572882710343741e-05
1419 5818 1.850114022680649e-05
1420 5822 1.843161490278078e-05
1421 5826 1.8363107269547818e-05
1422 5830 1.8299598096960246e-05
1423 5834 1.8243880718027405e-05
1424 5838 1.8202381693255276e-05
1425 5842 1.8188316509321067e-05
1426 5846 1.8224214532375216e-05
1427 5850 1.8353140037341564e-05
1428 5856 1.8415803791721475e-05
1429 5860 1.8512549152777114e-05
1430 5864 1.8443250875133099e-05
1431 5868 1.8374210163540905e-05
1432 5872 1.8321532384568684e-05
1433 5876 1.8267081410672237e-05
1434 5880 1.8230914192340908e-05
1435 5884 1.8191278950557832e-05
1436 5888 1.8171385549381469e-05
1437 5892 1.8145847055339726e-05
1438 5896 1.814050453197158e-05
1439 5902 1.7853533760298079e-05
1440 5906 1.7651752733938153e-05
1441 5910 1.7344151756942816e-05
1442 5914 1.7188363343856317e-05
1443 5918 1.7094478634266386e-05
1444 5922 1.7028752656578217e-05
1445 5926 1.6975125739976393e-05
1446 5930 1.6927193263571727e-05
1447 5934 1.6881374037241992e-05
1448 5938 1.6837038054995368e-05
1449 5942 1.6792411817678765e-05
1450 5946 1.6747978643760764e-05
1451 5950 1.6702878473717764e-05
1452 5954 1.6657526704239034e-05
1453 5958 1.6611560058416019e-05
1454 5962 1.6565202154678049e-05
1455 5966 1.651827815507545e-05
1456 5970 1.647091007686563e-05
1457 5974 1.6422999781912084e-05
1458 5978 1.6374621079812135e-05
1459 5982 1.6325711270970267e-05
1460 5986 1.627631999848167e-05
1461 5990 1.622640147053156e-05
1462 5994 1.6175994724865195e-05
1463 5998 1.6125062306027171e-05
1464 6002 1.6073637719882239e-05
1465 6006 1.6021686979394989e-05
1466 6010 1.5969242706859177e-05
1467 6014 1.5916270507149166e-05
1468 6018 1.5862805608224395e-05
1469 6022 1.5808812680234707e-05
1470 6026 1.5754332253786751e-05
1471 6030 1.5699313397232739e-05
1472 6034 1.5643812197263518e-05
1473 6038 1.5587762506485969e-05
1474 6042 1.5531247787053948e-05
1475 6046 1.5474167540274752e-05
1476 6050 1.5416654413319408e-05
1477 6054 1.5358539724619202e-05
1478 6058 1.530005583644245e-05
1479 6062 1.524089721618993e-05
1480 6066 1.5181513437684258e-05
1481 6070 1.5121318942906692e-05
1482 6074 1.5061266564531106e-05
1483 6078 1.500026270925825e-05
1484 6082 1.494037554228278e-05
1485 6086 1.4880103307829406e-05
1486 6090 1.4823118345552722e-05
1487 6094 1.4769142595100204e-05
1488 6098 1.4723434906160904e-05
1489 6102 1.4691851841830417e-05
1490 6106 1.4686911892186627e-05
1491 6110 1.4731942269752274e-05
1492 6114 1.4877381014605229e-05
1493 6120 1.4958306508106034e-05
1494 6124 1.5092337152688984e-05
1495 6128 1.5051096194096392e-05
1496 6132 1.5022450370910656e-05
1497 6136 1.4985515519927439e-05
1498 6142 1.4722729777594257e-05
1499 6146 1.4528322788698311e-05
1500 6150 1.4264170308198043e-05


==> data/certified-references-2026-09-28/fig_e3_convergence_3.249e-05_tos.txt <==
iter oracle y
1 6 0.39371222811554957
2 10 0.33077466529162985
3 14 0.28753367966119286
4 18 0.25577978809100826
5 22 0.23121871797104698
6 26 0.21153293949290031
7 30 0.19533700775151752
8 34 0.1817406574014051
9 38 0.17014062328148277
10 42 0.16011142690614821
11 46 0.15134312850334947
12 50 0.14360399516774053
13 54 0.13671647696921563
14 58 0.13054275171962904
15 62 0.12497369275388664
16 66 0.11992156932707815
17 70 0.11531522288826435
18 74 0.11109608769462054
19 78 0.10721578246653174
20 82 0.10363339959750001
21 86 0.10031480408286897
22 90 0.097230669038240236
23 94 0.094356311001241311
24 98 0.091670334324720715
25 102 0.089153808463534656
26 106 0.086790481344960535
27 110 0.084566601275955666
28 114 0.082469468788123113
29 118 0.080488581441938989
30 122 0.078613149157320483
31 126 0.07683521139691446
32 130 0.075147123217140122
33 134 0.073541860204076992
34 138 0.072013336138878059
35 142 0.070555322497469097
36 146 0.069163551310992721
37 150 0.067833033684890853
38 154 0.066559510250504328
39 158 0.065339428286306955
40 162 0.064169479577579597
41 166 0.063046363020229951
42 170 0.061966854803734928
43 174 0.060928745674108969
44 178 0.059929532447962119
45 182 0.058966757938873099
46 186 0.05803885159922198
47 190 0.057143020267132943
48 194 0.056278031147216495
49 198 0.055442518344971076
50 202 0.054634477094790912
51 206 0.053852823386005638
52 210 0.053095619489914231
53 214 0.052362395469823769
54 218 0.051651399288210997
55 222 0.050962261011907484
56 226 0.050293055450848612
57 230 0.049643607839598397
58 234 0.049012688361730783
59 238 0.048399390459385433
60 242 0.047803233165096853
61 246 0.047223214044910311
62 250 0.046658627962293725
63 254 0.046108954042392292
64 258 0.045573435778770627
65 262 0.045051600721443374
66 266 0.044543080074290448
67 270 0.044047068084869356
68 274 0.043563102547736487
69 278 0.043091014647647863
70 282 0.042629813810784761
71 286 0.042179542670237519
72 290 0.041739693980373943
73 294 0.041309781961465702
74 298 0.040889505764316464
75 302 0.040478503888245976
76 306 0.040076495421527608
77 310 0.039683191937214896
78 314 0.039298281181605665
79 318 0.038921379695686764
80 322 0.038552458840584142
81 326 0.038191038690515267
82 330 0.037836930519146411
83 334 0.03748982753142438
84 338 0.037149615081579157
85 342 0.036816068622698372
86 346 0.036488969001219423
87 350 0.036168259517516926
88 354 0.03585361082340266
89 358 0.035544543152877056
90 362 0.0352413924652554
91 366 0.034943681289776485
92 370 0.034651413596370806
93 374 0.03436425226931461
94 378 0.034082309346069983
95 382 0.033805104702775257
96 386 0.033532937921273848
97 390 0.033265305919928517
98 394 0.033002267749414366
99 398 0.032743574272233927
100 402 0.032489230821169501
101 406 0.03223909003714448
102 410 0.031993204133798109
103 414 0.03175129372602864
104 418 0.031512837890145112
105 422 0.031278393202614191
106 426 0.031047625183986127
107 430 0.030820438116306359
108 434 0.030596816087523931
109 438 0.030376478465521578
110 442 0.030159683113892249
111 446 0.029946172787391978
112 450 0.029735588754515763
113 454 0.029528104050406623
114 458 0.029323749897003398
115 462 0.029122329791366419
116 466 0.0289239989060259
117 470 0.0287282173125884
118 474 0.0285353016221917
119 478 0.028345188259729398
120 482 0.028157593558727101
121 486 0.027972423153031001
122 490 0.027789995165542786
123 494 0.027610054311460547
124 498 0.027432485818009555
125 502 0.027257240852671588
126 506 0.02708436541264686
127 510 0.026913592617308302
128 514 0.026745221064422176
129 518 0.026579166851772917
130 522 0.026415076445731211
131 526 0.02625308429821066
132 530 0.026093079630733734
133 534 0.025935169192409929
134 538 0.025779211920629264
135 542 0.025625251539610316
136 546 0.025473238105716722
137 550 0.025323024764314916
138 554 0.025174588036028761
139 558 0.025027894499166981
140 562 0.024883039780119881
141 566 0.024739812238312564
142 570 0.024598376305852709
143 574 0.024458505758312543
144 578 0.024320385466349737
145 582 0.024183886378375707
146 586 0.024048785888748397
147 590 0.023915337315765367
148 594 0.023783421243706138
149 598 0.023652969735451973
150 602 0.023523966264074464
151 606 0.023396441431500853
152 610 0.023270200723035706
153 614 0.023145387844651866
154 618 0.023021946163632956
155 622 0.022899920241704674
156 626 0.022778955026861752
157 630 0.022659478125509419
158 634 0.022541174055859065
159 638 0.022424090601836116
160 642 0.022308307949261807
161 646 0.022193746201457198
162 650 0.022080225583902324
163 654 0.021968080105390003
164 658 0.021857084114200814
165 662 0.021746959118675829
166 666 0.021638252707772199
167 670 0.021530554465973739
168 674 0.02142387091095399
169 678 0.021318359085794381
170 682 0.021213981475454752
171 686 0.021110365978261131
172 690 0.021007916452003228
173 694 0.020906465282067688
174 698 0.020805985434713209
175 702 0.020706538767482879
176 706 0.020607914255155069
177 710 0.020510280679602089
178 714 0.020413558854865455
179 718 0.020317734961334349
180 722 0.020222795848463843
181 726 0.020128739639058646
182 730 0.020035551730664292
183 734 0.019943212725001019
184 738 0.019851809239991441
185 742 0.019761221980219179
186 746 0.019671287812150773
187 750 0.019582329504356899
188 754 0.019494091000754166
189 758 0.019406678407537598
190 762 0.019320087433415484
191 766 0.019234252314443312
192 770 0.019149198214658159
193 774 0.019064986341806645
194 778 0.018981268386146971
195 782 0.018898391184405311
196 786 0.018816289032096895
197 790 0.018734782635234204
198 794 0.018654033909530854
199 798 0.01857389965339154
200 802 0.018494487502665941
201 806 0.018415860398295514
202 810 0.018337760817881216
203 814 0.018260341103166572
204 818 0.018183500844516642
205 822 0.018107367834616916
206 826 0.01803185313016753
207 830 0.017956953049330204
208 834 0.017882822580668506
209 838 0.017809200107525319
210 842 0.01773605098680528
211 846 0.017663606286732025
212 850 0.01759174682409978
213 854 0.01752045552912937
214 858 0.01744975270949839
215 862 0.017379604425252132
216 866 0.01731000198120955
217 870 0.017240992196530108
218 874 0.017172553675173341
219 878 0.017104513990285702
220 882 0.017037084407008934
221 886 0.016970168574240718
222 890 0.016903760103121557
223 894 0.016837853035513745
224 898 0.016772463942130805
225 902 0.016707683982472771
226 906 0.016643303928070202
227 910 0.016579317231477819
228 914 0.016515933766146684
229 918 0.016453011931317041
230 922 0.01639050978397058
231 926 0.016328516053245451
232 930 0.016267010169118939
233 934 0.016205982723858342
234 938 0.016145367371741992
235 942 0.016085202541028465
236 946 0.016025468823314321
237 950 0.0159661805476837
238 954 0.015907380095932677
239 958 0.015848909024214319
240 962 0.015790948788755005
241 966 0.015733294085066907
242 970 0.015676060734357844
243 974 0.015619281579568545
244 978 0.015562903585835425
245 982 0.015506915594960508
246 986 0.015451313401928596
247 990 0.015396092934379657
248 994 0.015341267360256483
249 998 0.015286836281195232
250 1002 0.015232698621293506
251 1006 0.015178973059617434
252 1010 0.015125614353281858
253 1014 0.015072728696716109
254 1018 0.015020065084134032
255 1022 0.014967808008238243
256 1026 0.014915941761735746
257 1030 0.014864359994823273
258 1034 0.014813152735442064
259 1038 0.014762309059589612
260 1042 0.014711744237637214
261 1046 0.014661563143699791
262 1050 0.01461172234917324
263 1054 0.014562227508718856
264 1058 0.014513086626443461
265 1062 0.014464167633562786
266 1066 0.014415806262687431
267 1070 0.014367450204112286
268 1074 0.014319544233825088
269 1078 0.014272013676417922
270 1082 0.014224822938420784
271 1086 0.014177882148702692
272 1090 0.014131141670394087
273 1094 0.014084771794171252
274 1098 0.01403870997575804
275 1102 0.013993037392202839
276 1106 0.013947558557969558
277 1110 0.013902340982408057
278 1114 0.013857433670883351
279 1118 0.013812770603668145
280 1122 0.013768501494303115
281 1126 0.013724436312516852
282 1130 0.013680674456526515
283 1134 0.013637131263026459
284 1138 0.013593995070332765
285 1142 0.01355100125456532
286 1146 0.013508256691116521
287 1150 0.013465827677325848
288 1154 0.013423667475072343
289 1158 0.013381885812210309
290 1162 0.01334025657410759
291 1166 0.013298821082401713
292 1170 0.013257639908151819
293 1174 0.013216791484935153
294 1178 0.013176106343237542
295 1182 0.013135747211199061
296 1186 0.013095647946056888
297 1190 0.013055650698304444
298 1194 0.013015952766080058
299 1198 0.012976496063985904
300 1202 0.012937307617973931
301 1206 0.012898343702623133
302 1210 0.012859607904308207
303 1214 0.012821070730655332
304 1218 0.012782697947928939
305 1222 0.012744607309689127
306 1226 0.012706731928664172
307 1230 0.012669078467440364
308 1234 0.012631640487261314
309 1238 0.012594425077517513
310 1242 0.012557432160848869
311 1246 0.012520612873981624
312 1250 0.012484042288836344
313 1254 0.012447601210494125
314 1258 0.012411443861291588
315 1262 0.012375536534297127
316 1266 0.012339678504281554
317 1270 0.012304104554114875
318 1274 0.012268724650141838
319 1278 0.012233536931369499
320 1282 0.012198539770744921
321 1286 0.012163731562406993
322 1290 0.012129167093764576
323 1294 0.012094733934682717
324 1298 0.012060456205584935
325 1302 0.01202638783234744
326 1306 0.011992509870773743
327 1310 0.011958815152652957
328 1314 0.011925301335363347
329 1318 0.011891964848869924
330 1322 0.011858811175272266
331 1326 0.011825931771217879
332 1330 0.011793076441067585
333 1334 0.011760462077697126
334 1338 0.011728020622952195
335 1342 0.011695747540617418
336 1346 0.011663641476069325
337 1350 0.011631701090582036
338 1354 0.01159992506124119
339 1358 0.011568312080867532
340 1362 0.01153686085795072
341 1366 0.011505570116582153
342 1370 0.011474441100657262
343 1374 0.011443488865554435
344 1378 0.011412693306450339
345 1382 0.011382057448621613
346 1386 0.011351634565638508
347 1390 0.01132124858461736
348 1394 0.011291073647047456
349 1398 0.011261049762383235
350 1402 0.011231175346265859
351 1406 0.011201449229052779
352 1410 0.011171870265945655
353 1414 0.011142437325277255
354 1418 0.011113149317468596
355 1422 0.011084051371611142
356 1426 0.011055012118569629
357 1430 0.011026152835375391
358 1434 0.010997436450022768
359 1438 0.010968916150766589
360 1442 0.010940436076318366
361 1446 0.010912134754003822
362 1450 0.010883974915921107
363 1454 0.01085595038751927
364 1458 0.010828060144090573
365 1462 0.010800366963713642
366 1466 0.010772753612238811
367 1470 0.010745257001804037
368 1474 0.010717921782025963
369 1478 0.010690716122984806
370 1482 0.010663639082681725
371 1486 0.010636693487124038
372 1490 0.010609874778603534
373 1494 0.010583181854176893
374 1498 0.010556613818211741
375 1502 0.010530169779043252
376 1506 0.010503848855236059
377 1510 0.010477650176387215
378 1514 0.010451572885022853
379 1518 0.010425616150878891
380 1522 0.010399782643863931
381 1526 0.010374123224967113
382 1530 0.01034850881547586
383 1534 0.010323011788861053
384 1538 0.010297754561985728
385 1542 0.01027249259368071
386 1546 0.010247361693902973
387 1550 0.010222382114458667
388 1554 0.010197516402985413
389 1558 0.010172822605107434
390 1562 0.01014813287643615
391 1566 0.010123604467806524
392 1570 0.010099191966926824
393 1574 0.010074893756256642
394 1578 0.010050706955492067
395 1582 0.010026634267325613
396 1586 0.010002670311406808
397 1590 0.0099788128899923056
398 1594 0.0099550608547978592
399 1598 0.0099314134921608954
400 1602 0.0099078700935230357
401 1606 0.0098844299561071658
402 1610 0.0098610923843465703
403 1614 0.0098378573415006387
404 1618 0.0098147336948762876
405 1622 0.0097917106193838865
406 1626 0.0097687874205145964
407 1630 0.0097459830629931243
408 1634 0.0097232898464063577
409 1638 0.0097007585283751807
410 1642 0.0096782636872600747
411 1646 0.009655855047608769
412 1650 0.0096335731253440471
413 1654 0.009611393957512232
414 1658 0.0095893481813734693
415 1662 0.0095673125168256323
416 1666 0.0095454428027803295
417 1670 0.0095236242837850316
418 1674 0.0095019005831149528
419 1678 0.0094802814328659168
420 1682 0.0094587532367011451
421 1686 0.0094373175163678658
422 1690 0.0094160102206428675
423 1694 0.0093947319843260824
424 1698 0.0093735991937479168
425 1702 0.0093525000684144266
426 1706 0.0093315170875642728
427 1710 0.0093106248092553745
428 1714 0.0092898006713490744
429 1718 0.0092690752659803088
430 1722 0.0092484352171549877
431 1726 0.009227879797210653
432 1730 0.0092074084603674389
433 1734 0.0091870280533345172
434 1738 0.0091667325193776905
435 1742 0.009146531057645596
436 1746 0.009126411593921302
437 1750 0.0091063735995646766
438 1754 0.0090864453220902697
439 1758 0.0090665536836352922
440 1762 0.0090467490937153339
441 1766 0.0090270368635970433
442 1770 0.0090074049220328911
443 1774 0.0089878605007506496
444 1778 0.008968403087191712
445 1782 0.0089490232193615571
446 1786 0.0089297265238437451
447 1790 0.008910509421070606
448 1794 0.0088913685178814983
449 1798 0.0088723473820191967
450 1802 0.0088533431778549943
451 1806 0.00883441438473348
452 1810 0.0088156142259053771
453 1814 0.0087969067593872408
454 1818 0.0087781759379087221
455 1822 0.0087596313329647013
456 1826 0.0087411667662025683
457 1830 0.00872267041914776
458 1834 0.0087043704553863288
459 1838 0.0086860468486817388
460 1842 0.0086678669467784297
461 1846 0.0086497133862106779
462 1850 0.0086316410819060607
463 1854 0.0086136465041452837
464 1858 0.0085957211051010673
465 1862 0.0085778644796960235
466 1866 0.0085600762318226165
467 1870 0.0085424210921560273
468 1874 0.0085247434731058336
469 1878 0.0085071484731827074
470 1882 0.0084897177445878991
471 1886 0.0084722635418066905
472 1890 0.0084549019094341538
473 1894 0.0084376320527665416
474 1898 0.0084204276181449877
475 1902 0.0084032880518734865
476 1906 0.0083862129437494437
477 1910 0.0083692019010448426
478 1914 0.0083522545483575295
479 1918 0.0083353705180971294
480 1922 0.0083185494476280819
481 1926 0.0083017909787172772
482 1930 0.0082851268805282374
483 1934 0.0082685349699559429
484 1938 0.00825191984629009
485 1942 0.0082354888327946241
486 1946 0.0082190530106545923
487 1950 0.008202750750319121
488 1954 0.0081863640291658935
489 1958 0.0081701332986801323
490 1962 0.0081539621627791381
491 1966 0.0081378643546272666
492 1970 0.0081218293657336904
493 1974 0.0081058673733505615
494 1978 0.0080900043182415005
495 1982 0.0080741318212822211
496 1986 0.0080583056465174108
497 1990 0.0080425732573497222
498 1994 0.0080268981212209545
499 1998 0.0080112798705335719
500 2002 0.0079957182183268971
501 2006 0.0079802128925121341
502 2010 0.0079648088862054878
503 2014 0.0079494225021309317
504 2018 0.0079340936623231162
505 2022 0.0079188480603443467
506 2026 0.007903662698875602
507 2030 0.0078885274591778687
508 2034 0.007873463710280193
509 2038 0.0078585178453702831
510 2042 0.0078435487301311557
511 2046 0.0078286966717212025
512 2050 0.0078138250231564732
513 2054 0.0077990641028921615
514 2058 0.0077843283920056017
515 2062 0.0077696707764825512
516 2066 0.0077550649227960955
517 2070 0.0077405105532452889
518 2074 0.0077260073934614926
519 2078 0.0077116090849377317
520 2082 0.0076971962705918995
521 2086 0.0076828631292193139
522 2090 0.0076685928739090026
523 2094 0.0076543427245613915
524 2098 0.0076401757370974377
525 2102 0.0076260150685511785
526 2106 0.0076119323530579042
527 2110 0.0075978999004084613
528 2114 0.007583972343444878
529 2118 0.0075700471536837011
530 2122 0.007556147857975426
531 2126 0.0075423274066381552
532 2130 0.0075285543903844121
533 2134 0.0075148357227129425
534 2138 0.0075011719938978816
535 2142 0.0074875398115287761
536 2146 0.0074740211076814722
537 2150 0.0074604764885273789
538 2154 0.0074469828849108577
539 2158 0.0074335770196924944
540 2162 0.0074202094538187713
541 2166 0.0074068416076144561
542 2170 0.0073935545074490516
543 2174 0.0073803122477189287
544 2178 0.0073671144658764287
545 2182 0.0073540325570633225
546 2186 0.0073408677932463307
547 2190 0.0073278072869852329
548 2194 0.0073148752913259063
549 2198 0.0073018673734581707
550 2202 0.0072889340438822836
551 2206 0.007276063589265469
552 2210 0.0072632358990571411
553 2214 0.0072504507539472574
554 2218 0.0072377079362284658
555 2222 0.0072250072297763146
556 2226 0.0072123484200345978
557 2230 0.0071997312940038638
558 2234 0.0071871556402710868
559 2238 0.007174638630382757
560 2242 0.0071621447716637976
561 2246 0.0071496790559726908
562 2250 0.007137268591567214
563 2254 0.0071248985860857261
564 2258 0.0071126318956657719
565 2262 0.0071003118500808093
566 2266 0.0070880538962949657
567 2270 0.007075852554320583
568 2274 0.0070636906734101168
569 2278 0.007051575494973733
570 2282 0.0070395016796718779
571 2286 0.0070274699505099569
572 2290 0.0070154914824266668
573 2294 0.0070035145395936915
574 2298 0.0069916020147133273
575 2302 0.0069797793462382518
576 2306 0.0069679319961626629
577 2310 0.0069561263101719228
578 2314 0.0069443769910127739
579 2318 0.0069326650936319956
580 2322 0.0069210122053099399
581 2326 0.0069093683677461382
582 2330 0.0068977611964413654
583 2334 0.0068862005184555375
584 2338 0.006874685873146158
585 2342 0.0068632140924234641
586 2346 0.0068517405962960076
587 2350 0.0068403261849438735
588 2354 0.006828964837152729
589 2358 0.0068176572874365238
590 2362 0.0068063455363666925
591 2366 0.0067950500289620241
592 2370 0.0067838223200830106
593 2374 0.0067726295908613898
594 2378 0.006761474168621523
595 2382 0.0067503551017915608
596 2386 0.0067392705256206775
597 2390 0.0067282202735162444
598 2394 0.0067172041889336787
599 2398 0.0067062221113941556
600 2402 0.0066952769063635953
601 2406 0.006684371006796308
602 2410 0.0066734986707238375
603 2414 0.0066626597100880591
604 2418 0.0066518539886753492
605 2422 0.0066410813534703295
606 2426 0.0066303457637585383
607 2430 0.0066196575951300574
608 2434 0.0066089787510060505
609 2438 0.0065983452316665803
610 2442 0.006587743884173769
611 2446 0.0065771745581005847
612 2450 0.0065666371035720539
613 2454 0.0065561313712265423
614 2458 0.0065456572119433065
615 2462 0.0065352165561191056
616 2466 0.0065248145417543257
617 2470 0.006514443692343469
618 2474 0.0065041038398244433
619 2478 0.0064937948541792245
620 2482 0.0064835165928499583
621 2486 0.0064732689141200339
622 2490 0.0064630518885752664
623 2494 0.0064528683843297352
624 2498 0.0064427159284104751
625 2502 0.0064325934625360792
626 2506 0.0064225008579655574
627 2510 0.0064124379840657941
628 2514 0.0064024047054764277
629 2518 0.0063924008877033478
630 2522 0.006382426397118196
631 2526 0.0063724811009521765
632 2530 0.0063625648672891166
633 2534 0.0063526775650601108
634 2538 0.0063428190640394122
635 2542 0.0063329892348524264
636 2546 0.0063231879491253973
637 2550 0.0063134228602343412
638 2554 0.0063036831782067315
639 2558 0.006293955499351106
640 2562 0.0062842675639271928
641 2566 0.006274607619830147
642 2570 0.0062649754649889422
643 2574 0.006255370975547514
644 2578 0.0062457940292608982
645 2582 0.0062362445046724724
646 2586 0.006226722281108571
647 2590 0.0062172272387195915
648 2594 0.0062077625233112332
649 2598 0.0061983552371009665
650 2602 0.006188924113830041
651 2606 0.0061796052442140703
652 2610 0.0061701841662826495
653 2614 0.0061608540646845289
654 2618 0.0061515581381701712
655 2622 0.0061422884395172239
656 2626 0.0061330448365476131
657 2630 0.0061238272212126299
658 2634 0.006114653869603387
659 2638 0.0061055199082372669
660 2642 0.006096342231248858
661 2646 0.0060872331519513379
662 2650 0.0060781495223176107
663 2654 0.0060690919863357895
664 2658 0.0060600653898864321
665 2662 0.0060510630132689369
666 2666 0.0060420861691427852
667 2670 0.0060331342592701287
668 2674 0.0060242071774726236
669 2678 0.0060153048181567081
670 2682 0.0060064270763768302
671 2686 0.0059975738478192653
672 2690 0.0059887450287692268
673 2694 0.0059799405160599062
674 2698 0.005971164410748131
675 2702 0.0059624139647697916
676 2706 0.0059536875025530123
677 2710 0.0059449849219287976
678 2714 0.0059363061225723712
679 2718 0.0059276510050622622
680 2722 0.0059190194705723564
681 2726 0.0059104114208703984
682 2730 0.0059018267583045569
683 2734 0.0058932653857868555
684 2738 0.0058847272067748535
685 2742 0.0058762121252487753
686 2746 0.0058677200456866418
687 2750 0.0058592508730356541
688 2754 0.0058508045126884345
689 2758 0.0058423808704854696
690 2762 0.0058339828293352269
691 2766 0.0058256095748567271
692 2770 0.0058172587361131622
693 2774 0.0058089303257645164
694 2778 0.0058006504574390771
695 2782 0.0057923808513268837
696 2786 0.005784135003503027
697 2790 0.0057759167541482359
698 2794 0.0057677203475363092
699 2798 0.0057595456938193124
700 2802 0.0057513927036361157
701 2806 0.005743261288079865
702 2810 0.0057351513587203806
703 2814 0.0057270628280792213
704 2818 0.0057189964751415134
705 2822 0.0057109527782806258
706 2826 0.0057029302296302542
707 2830 0.0056949483674527401
708 2834 0.0056870231495192158
709 2838 0.0056790123113889257
710 2842 0.0056710841814617829
711 2846 0.0056631768005570571
712 2850 0.0056552900857661237
713 2854 0.0056474239544168914
714 2858 0.0056395783243235742
715 2862 0.0056317531137912435
716 2866 0.0056239482416143016
717 2870 0.0056161636270775084
718 2874 0.005608399189973301
719 2878 0.005600654850691611
720 2882 0.0055929324834910199
721 2886 0.0055852308915070314
722 2890 0.0055775491190261928
723 2894 0.0055698870872316897
724 2898 0.0055622447219857984
725 2902 0.0055546219453027346
726 2906 0.0055470186796433285
727 2910 0.0055394348479198552
728 2914 0.005531870373496478
729 2918 0.0055243251801938287
730 2922 0.0055167991923051884
731 2926 0.0055092923348893652
732 2930 0.0055018242649310656
733 2934 0.0054943464110179807
734 2938 0.0054868889362316708
735 2942 0.0054794589683221373
736 2946 0.0054720477853540395
737 2950 0.0054646552904955015
738 2954 0.0054572814112654466
739 2958 0.0054499260757703005
740 2962 0.0054425892126119257
741 2966 0.0054352712775091738
742 2970 0.0054279734840263771
743 2974 0.0054206939592522374
744 2978 0.0054134326228992002
745 2982 0.0054061894117962417
746 2986 0.0053989642571044549
747 2990 0.0053917570904429279
748 2994 0.0053845678438751987
749 2998 0.0053773964499099769
750 3002 0.0053702428415040859
751 3006 0.005363106952065988
752 3010 0.0053559887154604191
753 3014 0.0053488880660136351
754 3018 0.0053418049385190181
755 3022 0.0053347392682443762
756 3026 0.0053276909909394932
757 3030 0.005320660042845593
758 3034 0.0053136463607051931
759 3038 0.0053066498817745666
760 3042 0.0052996705438370095
761 3046 0.005292708285218356
762 3050 0.005285763044805214
763 3054 0.0052788347620649212
764 3058 0.0052719233770695539
765 3062 0.005265028830522489
766 3066 0.0052581510637900453
767 3070 0.0052512900189380651
768 3074 0.0052444456387763794
769 3078 0.0052376186970628791
770 3082 0.0052308084357778339
771 3086 0.0052240210144287591
772 3090 0.0052173076470514446
773 3094 0.0052105007194519493
774 3098 0.0052037607849888812
775 3102 0.0051970440881741187
776 3106 0.0051903436604129605
777 3110 0.0051836594530496605
778 3114 0.0051769914199322198
779 3118 0.0051703395167201627
780 3122 0.0051637037009831244
781 3126 0.0051570839322228057
782 3130 0.0051504801721053428
783 3134 0.0051438945586757268
784 3138 0.0051373279291361817
785 3142 0.0051307772496348436
786 3146 0.0051242424910462603
787 3150 0.0051177305792813599
788 3154 0.0051112343237403324
789 3158 0.0051047657142135605
790 3162 0.0050983332696932782
791 3166 0.0050918491603829663
792 3170 0.0050854182889220334
793 3174 0.0050790032707042632
794 3178 0.0050726033692051198
795 3182 0.0050662185021137507
796 3186 0.0050598486127082509
797 3190 0.0050534936457255764
798 3194 0.0050471535469607809
799 3198 0.0050408282754504374
800 3202 0.0050345236366710067
801 3206 0.0050282247339826225
802 3210 0.0050219437501652919
803 3214 0.0050156822766783682
804 3218 0.0050094354180425515
805 3222 0.0050032030077422629
806 3226 0.0049969849922500698
807 3230 0.0049907813186756966
808 3234 0.0049845919348179835
809 3238 0.004978416788800677
810 3242 0.0049722558290343222
811 3246 0.0049661090042130152
812 3250 0.004959976263314847
813 3254 0.0049538575556068998
814 3258 0.004947752830763763
815 3262 0.0049416980979557212
816 3266 0.0049356004887601834
817 3270 0.0049295314186527661
818 3274 0.004923490664527852
819 3278 0.004917463664571381
820 3282 0.004911470535175877
821 3286 0.0049054633262447522
822 3290 0.0048994808039989624
823 3294 0.0048935139034152753
824 3298 0.0048875782018175384
825 3302 0.004881686932976359
826 3306 0.0048757130079407629
827 3310 0.0048698083683402227
828 3314 0.0048639170654643793
829 3318 0.004858039054463803
830 3322 0.0048521742911584453
831 3326 0.0048463227322776137
832 3330 0.0048404843356626426
833 3334 0.0048346590605433948
834 3338 0.004828846867924147
835 3342 0.004823047721127377
836 3346 0.0048172615865714474
837 3350 0.0048114884348930409
838 3354 0.0048057282425760517
839 3358 0.0047999819694379275
840 3362 0.0047942495631073945
841 3366 0.0047885298889297767
842 3370 0.0047828228846565068
843 3374 0.0047771285168374533
844 3378 0.0047714467414994022
845 3382 0.0047657775148705617
846 3386 0.0047601207933924694
847 3390 0.0047544765337236838
848 3394 0.0047488446927412553
849 3398 0.0047432252275421694
850 3402 0.0047376180954457892
851 3406 0.0047320232539990736
852 3410 0.0047264406609874299
853 3414 0.004720870274459027
854 3418 0.0047153120527799741
855 3422 0.0047097661211074893
856 3426 0.0047042323216041904
857 3430 0.0046987212862978633
858 3434 0.0046932259451725744
859 3438 0.0046877068957637269
860 3442 0.0046822224334378826
861 3446 0.0046767499930641665
862 3450 0.004671315990501107
863 3454 0.0046658694612446427
864 3458 0.0046604164503738499
865 3462 0.0046549962283967128
866 3466 0.0046495877571396116
867 3470 0.0046441928441413316
868 3474 0.0046388564593385362
869 3478 0.0046334469937488743
870 3482 0.0046280917346609718
871 3486 0.0046227479610492783
872 3490 0.0046174156341141914
873 3494 0.004612094715180759
874 3498 0.0046067851657376757
875 3502 0.0046014869474367004
876 3506 0.0045962000220865495
877 3510 0.0045909243516402964
878 3514 0.0045856598981735275
879 3518 0.0045804066238447627
880 3522 0.0045751656398974605
881 3526 0.0045699370402650374
882 3530 0.004564719593013522
883 3534 0.0045595162834122516
884 3538 0.0045543239713239925
885 3542 0.0045491425988050671
886 3546 0.0045439721398949917
887 3550 0.0045388125582642158
888 3554 0.0045336638176629585
889 3558 0.0045285258820449703
890 3562 0.0045233998473158121
891 3566 0.0045183326583779215
892 3570 0.0045131837846108802
893 3574 0.0045080920512750311
894 3578 0.0045030110685594371
895 3582 0.0044979406746627482
896 3586 0.0044928808340322091
897 3590 0.00448783151177648
898 3594 0.0044827926731896561
899 3598 0.0044777963231249496
900 3602 0.0044727549764281282
901 3606 0.0044677440612589381
902 3610 0.0044627486599701505
903 3614 0.0044577635752307554
904 3618 0.0044527887695511026
905 3622 0.0044478242091155751
906 3626 0.004442869860229598
907 3630 0.0044379258010510125
908 3634 0.0044329939603623414
909 3638 0.0044280722244678383
910 3642 0.004423160560193512
911 3646 0.004418258933978958
912 3650 0.0044133715958667996
913 3654 0.0044084956996974234
914 3658 0.0044036297503692867
915 3662 0.0043987737157744344
916 3666 0.0043939275643189168
917 3670 0.004389091263844791
918 3674 0.0043842647823562064
919 3678 0.0043794480879978948
920 3682 0.004374641149052505
921 3686 0.004369843933939549
922 3690 0.0043650564112150958
923 3694 0.0043602785495709118
924 3698 0.0043555103178339605
925 3702 0.0043507516849658201
926 3706 0.0043460026200621837
927 3710 0.0043412630923523599
928 3714 0.0043365330711989392
929 3718 0.0043318125260973228
930 3722 0.0043271014266756946
931 3726 0.0043223997426951599
932 3730 0.0043177074440516883
933 3734 0.0043130245007820533
934 3738 0.0043083508831020245
935 3742 0.0043036865620692533
936 3746 0.0042990611280830926
937 3750 0.0042944062782961645
938 3754 0.004289756653297172
939 3758 0.0042851319619183759
940 3762 0.0042805164633766268
941 3766 0.0042759100684874041
942 3770 0.0042713127480812352
943 3774 0.0042667244734233556
944 3778 0.0042621452159098405
945 3782 0.0042575749470643021
946 3786 0.004253013638538361
947 3790 0.0042484612621109807
948 3794 0.0042439177896883562
949 3798 0.0042393831933036918
950 3802 0.0042348574451171739
951 3806 0.0042303405174154429
952 3810 0.0042258323826116495
953 3814 0.0042213330132448434
954 3818 0.0042168423819799739
955 3822 0.0042123604616077504
956 3826 0.0042078872250438104
957 3830 0.0042034226453290247
958 3834 0.004198966695629136
959 3838 0.0041945193492343713
960 3842 0.0041900805795611062
961 3846 0.0041856503601603867
962 3850 0.0041812326210534101
963 3854 0.0041768783546037302
964 3858 0.0041724226506852646
965 3862 0.0041680321251020835
966 3866 0.0041636500348287975
967 3870 0.0041592846821842944
968 3874 0.0041549597459237808
969 3878 0.0041505629188418047
970 3882 0.0041462183868345437
971 3886 0.0041418822374191255
972 3890 0.0041375547357706821
973 3894 0.0041332354912780034
974 3898 0.0041289244698209659
975 3902 0.0041246216514887468
976 3906 0.0041203307440980663
977 3910 0.0041160502246124497
978 3914 0.0041117782180593865
979 3918 0.0041075142968173273
980 3922 0.0041032584427449226
981 3926 0.0040990106336220022
982 3930 0.0040947708455195131
983 3934 0.0040905390558789168
984 3938 0.004086315270585783
985 3942 0.0040820996584264024
986 3946 0.0040778914801346822
987 3950 0.0040736914063142782
988 3954 0.0040694992279973197
989 3958 0.0040653149073254791
990 3962 0.004061138418216037
991 3966 0.0040569697363498636
992 3970 0.0040528088380762384
993 3974 0.0040486557000274925
994 3978 0.0040445102989578874
995 3982 0.0040403726116648719
996 3986 0.0040362426150552799
997 3990 0.0040321222201682994
998 3994 0.0040280103184330285
999 3998 0.0040239060344010591
1000 4002 0.0040198093409871127
1001 4006 0.0040157202238425838
1002 4010 0.0040116386608058385
1003 4014 0.0040075646298244894
1004 4018 0.0040034981089635269
1005 4022 0.0039994390764283017
1006 4026 0.003995387510721482
1007 4030 0.003991343400183589
1008 4034 0.0039873113449457598
1009 4038 0.0039832844382634569
1010 4042 0.0039792660197791041
1011 4046 0.0039752550837441059
1012 4050 0.0039712514644983099
1013 4054 0.0039672551409020429
1014 4058 0.0039632660919160512
1015 4062 0.0039592842966113262
1016 4066 0.0039553097341699095
1017 4070 0.0039513423838860862
1018 4074 0.0039473822251675783
1019 4078 0.0039434292375369329
1020 4082 0.0039394834006336588
1021 4086 0.0039355446942165584
1022 4090 0.0039316130981671971
1023 4094 0.0039276885924952876
1024 4098 0.003923771281753613
1025 4102 0.0039198610426628422
1026 4106 0.0039159578347129909
1027 4110 0.0039120662608370937
1028 4114 0.0039081890297887334
1029 4118 0.0039042915798773725
1030 4122 0.0039004168232640302
1031 4126 0.0038965490543099168
1032 4130 0.0038926882001029117
1033 4134 0.0038888342416290578
1034 4138 0.003884987160165998
1035 4142 0.0038811469375436558
1036 4146 0.0038773178476124437
1037 4150 0.0038734964853857912
1038 4154 0.0038696819201418931
1039 4158 0.0038658741404169195
1040 4162 0.0038620745551513347
1041 4166 0.0038582825238676066
1042 4170 0.0038544974416231947
1043 4174 0.003850720570875571
1044 4178 0.0038469504009011335
1045 4182 0.0038431869135441277
1046 4186 0.0038394300933349279
1047 4190 0.0038356799240713557
1048 4194 0.0038319363896677783
1049 4198 0.0038281994741474201
1050 4202 0.003824469161672589
1051 4206 0.0038207454367348292
1052 4210 0.0038170282848767612
1053 4214 0.0038133178284133762
1054 4218 0.0038096149541576863
1055 4222 0.0038059187385448001
1056 4226 0.0038022304884233471
1057 4230 0.0037985546222729649
1058 4234 0.0037948746188896099
1059 4238 0.0037912086741746231
1060 4242 0.0037875495993760777
1061 4246 0.0037838969786131993
1062 4250 0.0037802507671716445
1063 4254 0.003776648149251105
1064 4258 0.0037729809576459716
1065 4262 0.0037693552514635187
1066 4266 0.0037657359849564698
1067 4270 0.0037621229821586943
1068 4274 0.003758516232589354
1069 4278 0.0037549157315088511
1070 4282 0.003751345072738721
1071 4286 0.0037477448286284132
1072 4290 0.0037441555863154674
1073 4294 0.0037405813500244189
1074 4298 0.0037370173587129296
1075 4302 0.0037334621116422162
1076 4306 0.0037299129192515934
1077 4310 0.0037263697577695487
1078 4314 0.0037228326148222302
1079 4318 0.003719301473288833
1080 4322 0.0037157763160621804
1081 4326 0.0037122571260959358
1082 4330 0.0037087438864126243
1083 4334 0.0037052365801046316
1084 4338 0.0037017351903341766
1085 4342 0.003698239700332534
1086 4346 0.0036947500933996458
1087 4350 0.0036912663529037881
1088 4354 0.0036877884622807666
1089 4358 0.0036843164050335275
1090 4362 0.0036808501647318526
1091 4366 0.0036773897250116649
1092 4370 0.0036739350695747242
1093 4374 0.0036704861821879875
1094 4378 0.0036670430466833603
1095 4382 0.0036636056469571132
1096 4386 0.003660173966969521
1097 4390 0.0036567479907443634
1098 4394 0.0036533277023684529
1099 4398 0.0036499130859913853
1100 4402 0.0036465041258250674
1101 4406 0.0036431008061431069
1102 4410 0.003639703111280701
1103 4414 0.0036363110256341091
1104 4418 0.0036329245336601534
1105 4422 0.0036295436198757747
1106 4426 0.0036261682688577823
1107 4430 0.003622798465242022
1108 4434 0.0036194341937226815
1109 4438 0.0036160754390510974
1110 4442 0.0036127221860335346
1111 4446 0.0036093744195264676
1112 4450 0.0036060350802559205
1113 4454 0.0036027022947909271
1114 4458 0.0035993749465602909
1115 4462 0.0035960530198920204
1116 4466 0.0035927365057340233
1117 4470 0.0035894253892634898
1118 4474 0.0035861196557074315
1119 4478 0.003582819290349426
1120 4482 0.003579524278529117
1121 4486 0.0035762346056417149
1122 4490 0.0035729502571391625
1123 4494 0.003569671218551701
1124 4498 0.00356643836836254
1125 4502 0.0035631583163770186
1126 4506 0.0035598834861458595
1127 4510 0.0035566327797369179
1128 4514 0.0035533882462373823
1129 4518 0.0035501518014997013
1130 4522 0.003546920584911073
1131 4526 0.0035436945413468701
1132 4530 0.003540473680295031
1133 4534 0.0035372579876590815
1134 4538 0.0035340474493835705
1135 4542 0.0035308420514636452
1136 4546 0.0035276417799430804
1137 4550 0.0035244466209136405
1138 4554 0.0035212601283128309
1139 4558 0.0035180790071392687
1140 4562 0.0035149029397801568
1141 4566 0.0035117319254932555
1142 4570 0.0035085659519381029
1143 4574 0.0035054050054331709
1144 4578 0.0035022490723502775
1145 4582 0.003499098139114698
1146 4586 0.0034959521922044989
1147 4590 0.0034928112181500937
1148 4594 0.0034896752035337708
1149 4598 0.0034865441349896664
1150 4602 0.0034834179992032088
1151 4606 0.0034802967829108689
1152 4610 0.0034771804729002709
1153 4614 0.0034740690560094711
1154 4618 0.0034709625191270133
1155 4622 0.0034678608491915952
1156 4626 0.0034647640331916529
1157 4630 0.0034616720581653881
1158 4634 0.0034585849112004075
1159 4638 0.0034555025794332506
1160 4642 0.0034524250500497788
1161 4646 0.0034493523103237278
1162 4650 0.0034463262927873495
1163 4654 0.0034432280564597462
1164 4658 0.0034401702516370647
1165 4662 0.0034371190919260941
1166 4666 0.0034340726603632743
1167 4670 0.0034310469037897029
1168 4674 0.0034280301021010207
1169 4678 0.0034249692908044638
1170 4682 0.0034219449500617061
1171 4686 0.0034189252811441806
1172 4690 0.0034159102710847322
1173 4694 0.0034128999076119826
1174 4698 0.0034098941785049575
1175 4702 0.0034068930715902279
1176 4706 0.0034038965747408279
1177 4710 0.0034009046758756156
1178 4714 0.0033979173629584969
1179 4718 0.0033949346239980083
1180 4722 0.0033919564470466512
1181 4726 0.0033889828202000594
1182 4730 0.0033860137315960825
1183 4734 0.0033830491694134268
1184 4738 0.0033800891218704332
1185 4742 0.0033771335772225519
1186 4746 0.0033741825237605105
1187 4750 0.0033712359498106192
1188 4754 0.0033682938437498977
1189 4758 0.0033653561940977794
1190 4762 0.0033624229899793523
1191 4766 0.0033594954650175979
1192 4770 0.0033565725135155933
1193 4774 0.0033536539656011111
1194 4778 0.0033507398184358661
1195 4782 0.0033478300622986068
1196 4786 0.0033449246859134085
1197 4790 0.003342023678045758
1198 4794 0.0033391270275024976
1199 4798 0.0033362347231313261
1200 4802 0.0033333467538206873
1201 4806 0.0033304631084994929
1202 4810 0.0033275837761369276
1203 4814 0.0033247087457422275
1204 4818 0.0033218380063642639
1205 4822 0.0033189715470918479
1206 4826 0.0033161093783622975
1207 4830 0.0033132515458960121
1208 4834 0.0033103979605984268
1209 4838 0.0033075486130207388
1210 4842 0.0033047034914861217
1211 4846 0.0033018625853020178
1212 4850 0.0032990258838214992
1213 4854 0.0032961933764362461
1214 4858 0.0032933650525759917
1215 4862 0.0032905409017087439
1216 4866 0.0032877209133402308
1217 4870 0.0032849050770140109
1218 4874 0.0032820933823112797
1219 4878 0.0032792858188506468
1220 4882 0.0032764823762879147
1221 4886 0.003273683044316078
1222 4890 0.003270887812664991
1223 4894 0.0032680966711012838
1224 4898 0.0032653096094282796
1225 4902 0.0032625266174856615
1226 4906 0.0032597476851493612
1227 4910 0.0032569728023315037
1228 4914 0.0032542019589801852
1229 4918 0.0032514351450792511
1230 4922 0.0032486723506481852
1231 4926 0.0032459135657419702
1232 4930 0.0032431587804508666
1233 4934 0.0032404079849002732
1234 4938 0.0032376611692504775
1235 4942 0.0032349183236967394
1236 4946 0.003232179438468652
1237 4950 0.0032294445038303088
1238 4954 0.0032267135100800537
1239 4958 0.0032239864475502589
1240 4962 0.00322126330660788
1241 4966 0.0032185440776575092
1242 4970 0.0032158287511837857
1243 4974 0.003213131344911746
1244 4978 0.0032104292717866079
1245 4982 0.0032077095595819116
1246 4986 0.0032050110658086162
1247 4990 0.0032023164806586624
1248 4994 0.0031996257408895001
1249 4998 0.0031969388368621732
1250 5002 0.0031942557594986098
1251 5006 0.0031915768269645539
1252 5010 0.0031889017581594459
1253 5014 0.0031862304839664346
1254 5018 0.0031835629976912361
1255 5022 0.0031808992908419487
1256 5026 0.0031782393542984788
1257 5030 0.0031755831789712363
1258 5034 0.0031729307558035769
1259 5038 0.0031702820757715522
1260 5042 0.0031676371298838268
1261 5046 0.0031649959091814561
1262 5050 0.0031623584047381637
1263 5054 0.0031597246076596475
1264 5058 0.0031570945090838576
1265 5062 0.0031544681001807462
1266 5066 0.0031518453721517958
1267 5070 0.0031492263162300194
1268 5074 0.0031466109236792661
1269 5078 0.0031439991857938332
1270 5082 0.0031413910938973
1271 5086 0.0031387866393411956
1272 5090 0.0031361858135025567
1273 5094 0.0031335886077807351
1274 5098 0.0031309950135917919
1275 5102 0.0031284050223638338
1276 5106 0.0031258186255436748
1277 5110 0.0031232358146794925
1278 5114 0.0031206577732365293
1279 5118 0.0031180844436495547
1280 5122 0.003115514680875342
1281 5126 0.0031129484642910266
1282 5130 0.0031103857960398384
1283 5134 0.0031078266678550293
1284 5138 0.0031052710714963849
1285 5142 0.0031027189987569426
1286 5146 0.0031001704414634901
1287 5150 0.0030976253914758722
1288 5154 0.0030950838406878234
1289 5158 0.0030925457810264956
1290 5162 0.0030900112044530692
1291 5166 0.0030874801029625587
1292 5170 0.0030849524685843122
1293 5174 0.0030824282933821778
1294 5178 0.003079907569454865
1295 5182 0.0030773902889362215
1296 5186 0.0030748764439958443
1297 5190 0.0030723660268393016
1298 5194 0.0030698590297087436
1299 5198 0.0030673554448836793
1300 5202 0.0030648552646810878
1301 5206 0.0030623584814568061
1302 5210 0.0030598650876056122
1303 5214 0.0030573750755626405
1304 5218 0.0030548884378041596
1305 5222 0.003052405166848432
1306 5226 0.0030499252552572964
1307 5230 0.0030474486956372226
1308 5234 0.0030449754806408103
1309 5238 0.0030425056029685371
1310 5242 0.0030400390553705081
1311 5246 0.003037575830648509
1312 5250 0.0030351159216584489
1313 5254 0.0030326593213126085
1314 5258 0.0030302060225829985
1315 5262 0.0030277560185041075
1316 5266 0.0030253093021769817
1317 5270 0.0030228658667729447
1318 5274 0.0030204257055388428
1319 5278 0.0030179888118018194
1320 5282 0.0030155551789754764
1321 5286 0.0030131248005668965
1322 5290 0.0030106976701843591
1323 5294 0.0030082737815462779
1324 5298 0.0030058531284913315
1325 5302 0.0030034357049904814
1326 5306 0.0030010215051602951
1327 5310 0.0029986105232785998
1328 5314 0.0029962027538025793
1329 5318 0.0029937981913895073
1330 5322 0.0029913968309208394
1331 5326 0.0029889986675302738
1332 5330 0.0029866036966358089
1333 5334 0.0029842119139774081
1334 5338 0.0029818233156600205
1335 5342 0.0029794378982030689
1336 5346 0.0029770556585974328
1337 5350 0.0029746765943700626
1338 5354 0.0029723007036571714
1339 5358 0.0029699279852875016
1340 5362 0.0029675584388786369
1341 5366 0.002965192064960126
1342 5370 0.0029628622883141886
1343 5374 0.0029604798670228583
1344 5378 0.0029581182254038996
1345 5382 0.0029557667818639333
1346 5386 0.002953418558696852
1347 5390 0.0029510736499445411
1348 5394 0.0029487329877684321
1349 5398 0.0029464035809483868
1350 5402 0.0029440604527297687
1351 5406 0.0029417246961726817
1352 5410 0.0029393952504013221
1353 5414 0.0029370688326956496
1354 5418 0.0029347454351950075
1355 5422 0.0029324250509699668
1356 5426 0.0029301076733827536
1357 5430 0.0029277932958634567
1358 5434 0.002925481911857486
1359 5438 0.0029231735148186333
1360 5442 0.0029208680982117374
1361 5446 0.0029185656555157369
1362 5450 0.0029162661802268619
1363 5454 0.0029139696658644909
1364 5458 0.0029116764617571345
1365 5462 0.0029093864534240066
1366 5466 0.0029070993826321445
1367 5470 0.0029048162053042226
1368 5474 0.0029025371840742942
1369 5478 0.002900261094256118
1370 5482 0.0028979878962234751
1371 5486 0.0028957176051196409
1372 5490 0.0028934503980692083
1373 5494 0.0028911862016723355
1374 5498 0.0028889248947766011
1375 5502 0.0028866664715208601
1376 5506 0.0028844109245888538
1377 5510 0.0028821582478266994
1378 5514 0.0028799084351068815
1379 5518 0.0028776614803258105
1380 5522 0.0028754173774035441
1381 5526 0.0028731761202839268
1382 5530 0.0028709377029342287
1383 5534 0.0028687021193453399
1384 5538 0.002866469363531271
1385 5542 0.0028642394295295137
1386 5546 0.0028620123114006524
1387 5550 0.0028597880032284473
1388 5554 0.0028575664991194183
1389 5558 0.0028553477932033167
1390 5562 0.0028531318796324867
1391 5566 0.0028509187525821988
1392 5570 0.0028487084062502055
1393 5574 0.0028465008348570464
1394 5578 0.0028442960326456324
1395 5582 0.0028420939938813561
1396 5586 0.0028398947128519259
1397 5590 0.0028376981838673654
1398 5594 0.0028355044012597641
1399 5598 0.0028333133593834992
1400 5602 0.0028311250526147358
1401 5606 0.0028289394753515662
1402 5610 0.0028267566220138152
1403 5614 0.0028245764870429846
1404 5618 0.0028223990649018094
1405 5622 0.0028202243500742574
1406 5626 0.0028180523370649746
1407 5630 0.0028158830203989238
1408 5634 0.0028137163946204691
1409 5638 0.0028115524542923209
1410 5642 0.0028093911939935656
1411 5646 0.0028072326083164179
1412 5650 0.0028050766918609749
1413 5654 0.0028029234392260016
1414 5658 0.0028007728449938318
1415 5662 0.0027986249037123545
1416 5666 0.0027964796099193834
1417 5670 0.0027943369585916034
1418 5674 0.002792200595937655
1419 5678 0.0027900674495611455
1420 5682 0.0027879369191010639
1421 5686 0.0027858090094680654
1422 5690 0.0027836837203772946
1423 5694 0.0027815610465498075
1424 5698 0.0027794409827341937
1425 5702 0.0027773235237016913
1426 5706 0.0027752086642456597
1427 5710 0.0027730963991830226
1428 5714 0.0027709867233590146
1429 5718 0.0027688796316597264
1430 5722 0.002766775119042747
1431 5726 0.0027646731806000857
1432 5730 0.0027625739222675305
1433 5734 0.0027604772413735434
1434 5738 0.0027583831099527445
1435 5742 0.0027562915248824649
1436 5746 0.0027542024817342192
1437 5750 0.0027521159756294933
1438 5754 0.0027500320017096458
1439 5758 0.0027479505551461503
1440 5762 0.0027458716311422326
1441 5766 0.0027437952249332875
1442 5770 0.0027417213317869615
1443 5774 0.0027396499470038194
1444 5778 0.0027375810911836884
1445 5782 0.0027355147493318688
1446 5786 0.0027334509018225039
1447 5790 0.002731389543983137
1448 5794 0.0027293306716300592
1449 5798 0.0027272742802686434
1450 5802 0.0027252203654383189
1451 5806 0.0027231689227145417
1452 5810 0.0027211199477093773
1453 5814 0.0027190734360717783
1454 5818 0.0027170293834883341
1455 5822 0.0027149877856836035
1456 5826 0.0027129486384206702
1457 5830 0.0027109119375018365
1458 5834 0.0027088776787687618
1459 5838 0.0027068458581035182
1460 5842 0.0027048164714285616
1461 5846 0.0027027895147078151
1462 5850 0.0027007649839465575
1463 5854 0.0026987428751926168
1464 5858 0.0026967231845363426
1465 5862 0.0026947059081114388
1466 5866 0.0026926910420955463
1467 5870 0.0026906785827102708
1468 5874 0.0026886685262224597
1469 5878 0.0026866608689442295
1470 5882 0.002684655607233688
1471 5886 0.0026826527374958775
1472 5890 0.0026806523453357378
1473 5894 0.0026786544095496745
1474 5898 0.0026766588549100023
1475 5902 0.0026746656783039058
1476 5906 0.0026726748758521823
1477 5910 0.0026706864442836709
1478 5914 0.0026687003804046205
1479 5918 0.002666716681149317
1480 5922 0.0026647353437118104
1481 5926 0.0026627563660768516
1482 5930 0.0026607797508338971
1483 5934 0.0026588065573469322
1484 5938 0.0026568532087125341
1485 5942 0.0026548657336461778
1486 5946 0.0026528983929070271
1487 5950 0.0026509338831331997
1488 5954 0.0026489717453902495
1489 5958 0.0026470119160726946
1490 5962 0.002645054388771495
1491 5966 0.0026430991608406285
1492 5970 0.0026411462300082178
1493 5974 0.0026391955941882927
1494 5978 0.002637247251478958
1495 5982 0.0026353270675682217
1496 5986 0.0026333785619770678
1497 5990 0.0026314257627746696
1498 5994 0.0026294911072898275
1499 5998 0.0026275587318409233
1500 6002 0.0026256286395913986


==> data/certified-references-2026-09-28/fig_e3_convergence_3.249e-05_vmtosls.txt <==
iter oracle y
1 6 0.39371222811554968
2 10 0.33077466529162985
3 14 0.1853522289644855
4 18 0.11318553127015007
5 24 0.089585932158117942
6 34 0.074412385209752741
7 38 0.068985507247946831
8 42 0.062708951983629774
9 46 0.055978761384835984
10 50 0.049278993673256305
11 54 0.043001837977275803
12 58 0.037543088819085024
13 64 0.034489332822457947
14 70 0.031968066950898488
15 74 0.030098791896992466
16 78 0.028376583703179414
17 82 0.026656548046826045
18 86 0.02494757912506565
19 90 0.023272654419015604
20 94 0.021652048001707308
21 98 0.020103064965347528
22 102 0.018670888505102901
23 106 0.017444275453743774
24 112 0.016493251160377531
25 116 0.015667875031039835
26 120 0.014950195570746283
27 124 0.014272418377643287
28 128 0.013617079252373543
29 132 0.012983672387303025
30 136 0.012371270580854576
31 140 0.011776778312410197
32 144 0.011207290549065274
33 148 0.010661481871416745
34 152 0.010155486363140537
35 156 0.0096943024286849089
36 162 0.0093040637023955042
37 166 0.0089952515195459992
38 170 0.0087004687603151054
39 174 0.0084133542692177432
40 178 0.0081349939333207888
41 182 0.007862465244915795
42 186 0.0075913324755984835
43 190 0.0073292319851073207
44 194 0.0070722562026446223
45 198 0.006824007663482401
46 202 0.0065803599370437005
47 206 0.0063423028622286715
48 210 0.0061113470450699925
49 214 0.0058904935695348326
50 218 0.0056826030323215981
51 222 0.0054870904876736792
52 226 0.0053187323780509166
53 234 0.0051781230657596544
54 238 0.0050839164285741145
55 242 0.0049862156834238058
56 246 0.0048959182311103799
57 250 0.0048072080756333402
58 254 0.0047183466248672257
59 258 0.0046301537569894691
60 262 0.004541187682855774
61 266 0.0044529849569260593
62 270 0.0043656036230484974
63 274 0.0042784241937101897
64 278 0.0041920815089332431
65 282 0.0041055430415059546
66 286 0.0040203118510052926
67 290 0.0039362763606987095
68 294 0.0038512305343136322
69 298 0.0037682426483837683
70 302 0.003687778739902503
71 306 0.0036061186505977338
72 310 0.0035251324119161265
73 314 0.0034449823744375774
74 318 0.0033672915047760488
75 322 0.0032902100648873056
76 326 0.0032138160139988936
77 330 0.0031388998372327281
78 334 0.0030649668277674402
79 338 0.0029930607537781428
80 342 0.0029219625532633242
81 346 0.0028519954557877092
82 350 0.002783211559818366
83 354 0.0027175636067555686
84 358 0.0026503800784073717
85 362 0.0025852709297155829
86 366 0.0025219728337973202
87 370 0.0024604614491857413
88 374 0.0024004201933276736
89 378 0.002345291380110387
90 382 0.0022990478865129449
91 390 0.0022621128470658447
92 394 0.0022315444904811854
93 398 0.0021981878025836843
94 402 0.0021677756337160348
95 406 0.0021393263225063519
96 410 0.0021109862498567555
97 414 0.0020831448424362686
98 418 0.0020555127538106621
99 422 0.0020279957845420471
100 426 0.0020013972424299531
101 430 0.0019728520635490521
102 434 0.0019460114295463959
103 438 0.0019185809034854284
104 442 0.0018915683816776163
105 446 0.0018648884095530116
106 450 0.0018377596786711692
107 454 0.0018112649657571755
108 458 0.0017841597519869801
109 462 0.0017576996491357744
110 466 0.0017313862191031815
111 470 0.0017051875603827649
112 474 0.0016791067875319143
113 478 0.0016531536921847445
114 482 0.0016276660089624417
115 486 0.0016017604710595879
116 490 0.0015761628728414023
117 494 0.0015508017932185092
118 498 0.0015258110220479071
119 502 0.0015012114104097918
120 506 0.0014760810863624907
121 510 0.0014519963935291091
122 514 0.0014272990858155143
123 518 0.001403913404220053
124 522 0.0013790979548611304
125 526 0.0013556094120808215
126 530 0.00133191540776606
127 534 0.0013091802984421252
128 538 0.0012855439584710804
129 542 0.0012626707687100613
130 546 0.0012402115249246226
131 550 0.0012177894461671279
132 554 0.001195538302173671
133 558 0.0011737852424025252
134 562 0.0011521861546167078
135 566 0.0011310235415540604
136 570 0.0011107340105072638
137 574 0.0010907803879567357
138 578 0.0010710512501691805
139 582 0.0010540778376941784
140 586 0.0010410140039275317
141 594 0.0010255929490085858
142 598 0.001014118529459207
143 602 0.0010000417672832163
144 606 0.00098924760205282292
145 610 0.00097944795070975532
146 614 0.00096994572921821343
147 618 0.00096052956667205813
148 622 0.00095120222375538743
149 626 0.00094195482343437109
150 630 0.00093236059050139097
151 634 0.00092298871556817375
152 638 0.00091362722206625446
153 642 0.00090439776333675614
154 646 0.00089510268436998608
155 650 0.00088566288978375596
156 654 0.00087637554259725747
157 658 0.00086710649075433244
158 662 0.00085785845425159768
159 666 0.00084863670189846974
160 670 0.00083943777173423051
161 674 0.00083026269640676387
162 678 0.00082140503499952833
163 682 0.00081238727728308313
164 686 0.00080322679719324608
165 690 0.00079402379363080478
166 694 0.00078491803585437059
167 698 0.00077594331820429741
168 702 0.00076700120247183423
169 706 0.00075811298932995652
170 710 0.00074927396698665216
171 714 0.00074047200073246167
172 718 0.00073170790687474008
173 722 0.00072298321693231582
174 726 0.00071429893876678863
175 730 0.0007056575170903967
176 734 0.0006970618894285574
177 738 0.00068851061274860514
178 742 0.00068000399156167846
179 746 0.00067154291550053369
180 750 0.0006631280156991215
181 754 0.00065476042155140912
182 758 0.00064644089820933837
183 762 0.00063817041432023824
184 766 0.00062994971153207402
185 770 0.00062177969057114479
186 774 0.00061366105947224803
187 778 0.00060559466209747503
188 782 0.00059758117250272025
189 786 0.00058962274925450364
190 790 0.0005817262498077902
191 794 0.00057405392371445707
192 798 0.00056636623520314733
193 802 0.00055852220706656408
194 806 0.00055090723502046468
195 810 0.00054334170112813052
196 814 0.00053584061554637352
197 818 0.0005285094830072834
198 822 0.00052120643873662664
199 826 0.00051372096720428417
200 830 0.00050649128448279623
201 834 0.00049968372041980791
202 838 0.00049237292191006699
203 842 0.00048510949203525722
204 846 0.00047811048898455111
205 850 0.00047120201112124671
206 854 0.00046449764257749937
207 858 0.00045752956848979509
208 862 0.00045078469943274357
209 866 0.00044413092463785331
210 870 0.00043751170444708554
211 874 0.00043113837086308782
212 878 0.00042462454747899114
213 882 0.00041821164838234948
214 886 0.00041191735281792541
215 890 0.00040582857134463524
216 894 0.0003997896594128969
217 898 0.00039407217996198507
218 902 0.00038845873969076128
219 906 0.00038346879820952418
220 910 0.00037871397288108399
221 914 0.00037531760925246793
222 920 0.00037061480012975934
223 924 0.00036679613238535524
224 928 0.00036074365730223712
225 932 0.0003557312871687035
226 936 0.00035103222270591039
227 940 0.00034633936491426653
228 944 0.00034184306117213126
229 948 0.00033770092625062809
230 952 0.0003335888946410237
231 956 0.0003296337150901496
232 960 0.00032569520544828423
233 964 0.00032185660275169115
234 968 0.00031802601760055893
235 972 0.0003143965513213165
236 976 0.00031075853849715784
237 980 0.00030685166087879301
238 984 0.0003031802081386592
239 988 0.00029955360006972409
240 992 0.0002959423420516305
241 996 0.00029237117088343201
242 1000 0.0002888179427623927
243 1004 0.00028530152710909418
244 1008 0.00028180532998062224
245 1012 0.00027834362088621778
246 1016 0.00027490370202259973
247 1020 0.0002714965954035975
248 1024 0.00026811196481454913
249 1028 0.00026475888413063364
250 1032 0.0002614289704540862
251 1036 0.00025813027125295984
252 1040 0.00025485556039042678
253 1044 0.00025161226436881678
254 1048 0.0002484042014448129
255 1052 0.00024520985981940635
256 1056 0.0002420409192603612
257 1060 0.00023890768178558286
258 1064 0.00023579859048289409
259 1068 0.00023272100546212204
260 1072 0.0002296689486889214
261 1076 0.00022664968297850252
262 1080 0.0002236534922387956
263 1084 0.00022068953332651797
264 1088 0.00021774774343721881
265 1092 0.0002148394381290275
266 1096 0.00021195205898447145
267 1100 0.0002090996300219139
268 1104 0.00020626635571216467
269 1108 0.00020347027039729904
270 1112 0.0002006908574340438
271 1116 0.00019795225745131151
272 1120 0.00019522747342021196
273 1124 0.00019254778320340615
274 1128 0.00018987807350120955
275 1132 0.00018726094273624483
276 1136 0.00018465010413512561
277 1140 0.00018210140057903224
278 1144 0.00017955791707929825
279 1148 0.00017708756360426681
280 1152 0.00017462543775756401
281 1156 0.00017225280927554709
282 1160 0.00016989515611223749
283 1164 0.00016765865520412815
284 1168 0.0001654483834696574
285 1172 0.00016342235881849909
286 1176 0.00016143902633400375
287 1180 0.00015975551911742714
288 1184 0.00015813332646155698
289 1188 0.00015701101479520529
290 1192 0.00015597552740514997
291 1198 0.00015383071659402781
292 1202 0.00015162426468837142
293 1206 0.00014859613544265793
294 1210 0.00014604535804635388
295 1214 0.0001440135367380968
296 1218 0.0001421578141864166
297 1222 0.00014050251690683746
298 1226 0.00013891299323270934
299 1230 0.00013740504116419028
300 1234 0.00013591969281565031
301 1238 0.0001344768596750201
302 1242 0.00013304142107983807
303 1246 0.00013163045037709042
304 1250 0.00013022466440759661
305 1254 0.00012883434884464195
306 1258 0.00012745095483912561
307 1262 0.00012607963813801581
308 1266 0.00012471663497290453
309 1270 0.00012336439154872481
310 1274 0.00012202118628201752
311 1278 0.00012068821357269499
312 1282 0.0001193646368258805
313 1286 0.00011805105553622242
314 1290 0.00011674703862701863
315 1294 0.00011545289817363469
316 1298 0.0001141684003508614
317 1302 0.0001128936966331151
318 1306 0.00011162867144487443
319 1310 0.00011037343910574871
320 1314 0.00010912788892269987
321 1318 0.00010789207003072954
322 1322 0.00010666593419206283
323 1326 0.00010544951109897616
324 1330 0.00010424275935655425
325 1334 0.00010304568776087208
326 1338 0.00010185826255104669
327 1342 0.00010068048419747955
328 1346 9.9512322768113837e-05
329 1350 9.8353771712023086e-05
330 1354 9.7204803165718001e-05
331 1358 9.6065405956302641e-05
332 1362 9.4935552623159891e-05
333 1366 9.3815227720478456e-05
334 1370 9.2704403086896203e-05
335 1374 9.1603059808320619e-05
336 1378 9.0511168795076591e-05
337 1382 8.9428708349353903e-05
338 1386 8.8355648334703663e-05
339 1390 8.7291964875724215e-05
340 1394 8.623762959869552e-05
341 1398 8.5224416613044474e-05
342 1402 8.4234871983501769e-05
343 1406 8.3166684244156963e-05
344 1410 8.2117761313643678e-05
345 1414 8.1110752689655952e-05
346 1418 8.0112883509786403e-05
347 1422 7.9124205991765173e-05
348 1426 7.8144557052545194e-05
349 1430 7.7174027726195638e-05
350 1434 7.6212450275087162e-05
351 1438 7.525992060533615e-05
352 1442 7.4316261984952448e-05
353 1446 7.3381579445919165e-05
354 1450 7.245568222358223e-05
355 1454 7.1538690076228262e-05
356 1458 7.0630392942333531e-05
357 1462 6.9822232669797257e-05
358 1466 6.892621527831988e-05
359 1470 6.7974051811525715e-05
360 1474 6.7101288880294652e-05
361 1478 6.6237384276801592e-05
362 1482 6.5382033555633212e-05
363 1486 6.4535438374591081e-05
364 1490 6.3697247564498127e-05
365 1494 6.2867754512030416e-05
366 1498 6.204647040866651e-05
367 1502 6.123384041051283e-05
368 1506 6.0429237224740584e-05
369 1510 5.9633304747203075e-05
370 1514 5.884544044085227e-05
371 1518 5.8066898425107594e-05
372 1522 5.7296064668477253e-05
373 1526 5.6534007626618532e-05
374 1530 5.5778940178441427e-05
375 1534 5.5033277133881287e-05
376 1538 5.4293997366977598e-05
377 1542 5.3564949306222909e-05
378 1546 5.2843498403787326e-05
379 1550 5.2129777100895502e-05
380 1554 5.1421650401922703e-05
381 1558 5.0727435494724027e-05
382 1562 5.0036809719100628e-05
383 1566 4.9362947940251312e-05
384 1570 4.8693504363900297e-05
385 1574 4.8044027003896206e-05
386 1578 4.7403743075186133e-05
387 1582 4.678566867144518e-05
388 1586 4.618785158908012e-05
389 1590 4.5615533171561307e-05
390 1594 4.5082545670788177e-05
391 1598 4.458812297000736e-05
392 1602 4.4160718934427301e-05
393 1606 4.3806113453864759e-05
394 1610 4.3556337409739188e-05
395 1614 4.3449354425295628e-05
396 1618 4.3512018861352475e-05
397 1624 4.2898355371717711e-05
398 1628 4.2317268231478744e-05
399 1632 4.1162135351158202e-05
400 1636 4.0274269326456835e-05
401 1640 3.9576388622841741e-05
402 1644 3.8990542903571956e-05
403 1648 3.8482203109480029e-05
404 1652 3.8024111893797397e-05
405 1656 3.7597136906153406e-05
406 1660 3.7190225105038222e-05
407 1664 3.6799665056652664e-05
408 1668 3.6415931166655646e-05
409 1672 3.6042412767223198e-05
410 1676 3.567120143990743e-05
411 1680 3.5306096485776539e-05
412 1684 3.4942694547485109e-05
413 1688 3.4583347596067737e-05
414 1692 3.422604498956594e-05
415 1696 3.3872003876167511e-05
416 1700 3.3520296025602025e-05
417 1704 3.3171523447644846e-05
418 1708 3.282523436295981e-05
419 1712 3.2481727032740437e-05
420 1716 3.2140770474864411e-05
421 1720 3.1802514127432513e-05
422 1724 3.1466833880833267e-05
423 1728 3.1133805137140147e-05
424 1732 3.0803342679908141e-05
425 1736 3.0475515544248211e-05
426 1740 3.0150268131579061e-05
427 1744 2.9827611581406677e-05
428 1748 2.9507519094085222e-05
429 1752 2.9189999270068379e-05
430 1756 2.8875032336284079e-05
431 1760 2.8562617059302298e-05
432 1764 2.8252736166967107e-05
433 1768 2.7957396911443277e-05
434 1772 2.7699824272836571e-05
435 1776 2.7340193162028736e-05
436 1780 2.7040454393362223e-05
437 1784 2.6743215445185209e-05
438 1788 2.6448491540154162e-05
439 1792 2.6156236208246808e-05
440 1796 2.5866459318957258e-05
441 1800 2.5579126034208644e-05
442 1804 2.5294240591250405e-05
443 1808 2.5011775202476993e-05
444 1812 2.4731730292909537e-05
445 1816 2.4454082888092366e-05
446 1820 2.4178830495102943e-05
447 1824 2.3905952878100489e-05
448 1828 2.3635445156461321e-05
449 1832 2.3367288736947378e-05
450 1836 2.3101477035297746e-05
451 1840 2.2837992751545411e-05
452 1844 2.2576828203113575e-05
453 1848 2.2317967055152099e-05
454 1852 2.2061387898009155e-05
455 1856 2.1807094003428729e-05
456 1860 2.1555074758594639e-05
457 1864 2.1305312168845569e-05
458 1868 2.1057795768386622e-05
459 1872 2.0812510433815268e-05
460 1876 2.0569446178592132e-05
461 1880 2.0328587977569423e-05
462 1884 2.0089925323762969e-05
463 1888 1.9853443471246068e-05
464 1892 1.9619132154452545e-05
465 1896 1.9386977078733603e-05
466 1900 1.9156967943662062e-05
467 1904 1.8929090284836025e-05
468 1908 1.8703338917208656e-05
469 1912 1.8479706151042219e-05
470 1916 1.8258165506129798e-05
471 1920 1.8038694736821625e-05
472 1924 1.7821287398106511e-05
473 1928 1.7605934888142993e-05
474 1932 1.7392630650675533e-05
475 1936 1.7181360104312482e-05
476 1940 1.6972112177604526e-05
477 1944 1.6764870202023996e-05
478 1948 1.6559623300022031e-05
479 1952 1.6356355396957012e-05
480 1956 1.6155057148581342e-05
481 1960 1.5955712865278748e-05
482 1964 1.5758313858804662e-05
483 1968 1.5562843646566016e-05
484 1972 1.5369293817069085e-05
485 1976 1.5177646898623109e-05
486 1980 1.4987895252310812e-05
487 1984 1.4800020448929585e-05
488 1988 1.4614016107222794e-05
489 1992 1.4429862516401881e-05
490 1996 1.424755492723806e-05
491 2000 1.4067071759105154e-05
492 2004 1.3888410453050115e-05
493 2008 1.3711546809375141e-05
494 2012 1.3536481363263242e-05
495 2016 1.3363186247450365e-05
496 2020 1.319166641955416e-05
497 2024 1.3021888764980227e-05
498 2028 1.2853864617051736e-05
499 2032 1.2687553219009606e-05
500 2036 1.2522975236989309e-05
501 2040 1.2360078620016202e-05
502 2044 1.2198897927223618e-05
503 2048 1.203936415891671e-05
504 2052 1.1881532900381853e-05
505 2056 1.17253093104841e-05
506 2060 1.1570781334652169e-05
507 2064 1.1417814109432323e-05
508 2068 1.1266546252802767e-05
509 2072 1.111677997198135e-05
510 2076 1.0968734664718038e-05
511 2080 1.0822112208819235e-05
512 2084 1.0677263176356311e-05
513 2088 1.053372771525618e-05
514 2092 1.039207343150883e-05
515 2096 1.0251578652142879e-05
516 2100 1.0113176060810858e-05
517 2104 9.9757259444388513e-06
518 2108 9.8407750165063756e-06
519 2112 9.7065616359581774e-06
520 2116 9.5755785434747942e-06
521 2120 9.4453677268457881e-06
522 2124 9.3194238993399292e-06
523 2128 9.1952320695476431e-06
524 2132 9.0762000070077065e-06
525 2136 8.9618457920215278e-06
526 2140 8.8530157277832977e-06
527 2144 8.7548876816501142e-06
528 2148 8.6629093767331966e-06
529 2152 8.5915612032527733e-06
530 2156 8.5308142289131084e-06
531 2160 8.5049128561165421e-06
532 2164 8.5025023028872937e-06
533 2168 8.5557496768418062e-06
534 2172 8.6586102633900985e-06
535 2176 8.8523883791657987e-06
536 2182 8.6923547414075042e-06
537 2186 8.5553396579340912e-06
538 2190 8.123235434948084e-06
539 2194 7.8222204965283648e-06
540 2198 7.5991153934418243e-06
541 2202 7.4318736666689755e-06
542 2206 7.29691831441448e-06
543 2210 7.1876286055483352e-06
544 2214 7.0905809730348324e-06
545 2218 7.0045807272489657e-06
546 2222 6.9242625195253815e-06
547 2226 6.8479998908133055e-06
548 2230 6.7750913000930169e-06
549 2234 6.7034098445717394e-06
550 2238 6.6335603922385022e-06
551 2242 6.5641494035317827e-06
552 2246 6.4957316381619723e-06
553 2250 6.4276953365416389e-06
554 2254 6.3603488780761275e-06
555 2258 6.2934325552599368e-06
556 2262 6.2270990455470798e-06
557 2266 6.1612299364632861e-06
558 2270 6.0958983761072449e-06
559 2274 6.0310471433622226e-06
560 2278 5.9667109229555315e-06
561 2282 5.9028606223809899e-06
562 2286 5.8395125124288683e-06
563 2290 5.7766509934942256e-06
564 2294 5.714283325519709e-06
565 2298 5.6524004057867394e-06
566 2302 5.5910048805118961e-06
567 2306 5.5300908023414586e-06
568 2310 5.469652568590444e-06
569 2314 5.4096982881057798e-06
570 2318 5.3502210412004203e-06
571 2322 5.2912153520323635e-06
572 2326 5.2326801573965298e-06
573 2330 5.1746134358821028e-06
574 2334 5.1170136552147749e-06
575 2338 5.0598778838228942e-06
576 2342 5.0032037966774023e-06
577 2346 4.9469887941078206e-06
578 2350 4.8912306297999031e-06
579 2354 4.8359267014463914e-06
580 2358 4.7810746376386604e-06
581 2362 4.7266719550576042e-06
582 2366 4.6727163399984395e-06
583 2370 4.6192053684002143e-06
584 2374 4.5661366814275794e-06
585 2378 4.5135078370339698e-06
586 2382 4.4613164401630101e-06
587 2386 4.4095591183457294e-06
588 2390 4.358230580425726e-06
589 2394 4.3073351634337342e-06
590 2398 4.2568687778354874e-06
591 2402 4.2068281153606613e-06
592 2406 4.1572135846545955e-06
593 2410 4.1080252586034316e-06
594 2414 4.0592526255323058e-06
595 2418 4.0108934389881945e-06
596 2422 3.9629471722257836e-06
597 2426 3.9154122914997203e-06
598 2430 3.8682854271721023e-06
599 2434 3.8215649850181777e-06
600 2438 3.7752479024599772e-06
601 2442 3.7293326892173795e-06
602 2446 3.6838211479039984e-06
603 2450 3.6387087371803073e-06
604 2454 3.5939862836620318e-06
605 2458 3.5496508758170453e-06
606 2462 3.5057021789686171e-06
607 2466 3.4621405611834355e-06
608 2470 3.4189644351756421e-06
609 2474 3.3761715914903956e-06
610 2478 3.3337588820903097e-06
611 2482 3.2917235271157086e-06
612 2486 3.2500625526676874e-06
613 2490 3.2087736252517374e-06
614 2494 3.1678543084001642e-06
615 2498 3.1273025407618782e-06
616 2502 3.0871159422962702e-06
617 2506 3.0472923122082385e-06
618 2510 3.0078291442803273e-06
619 2514 2.9687241367704065e-06
620 2518 2.9299747818789523e-06
621 2522 2.8915788022609856e-06
622 2526 2.8535337511792491e-06
623 2530 2.8158373849285212e-06
624 2534 2.7784872862757215e-06
625 2538 2.741481211543384e-06
626 2542 2.7048167480780982e-06
627 2546 2.668491648621929e-06
628 2550 2.6325035103746952e-06
629 2554 2.5968500945439121e-06
630 2558 2.5615290148439662e-06
631 2562 2.5265380461103604e-06
632 2566 2.4918748166569138e-06
633 2570 2.4575371138646496e-06
634 2574 2.4235225776769731e-06
635 2578 2.3898290084367613e-06
636 2582 2.3564540567733161e-06
637 2586 2.3233955385448812e-06
638 2590 2.2906511146780772e-06
639 2594 2.2582186188502273e-06
640 2598 2.2260957214526034e-06
641 2602 2.1942802758134761e-06
642 2606 2.162769960123434e-06
643 2610 2.131562649554386e-06
644 2614 2.1006560284309028e-06
645 2618 2.070047996460822e-06
646 2622 2.0397362417989839e-06
647 2626 2.0097186920753352e-06
648 2630 1.979993036554939e-06
649 2634 1.9505572345090982e-06
650 2638 1.92140897273263e-06
651 2642 1.8925462471064414e-06
652 2646 1.8639667369035884e-06
653 2650 1.8356684809428536e-06
654 2654 1.8076491443974607e-06
655 2658 1.779906817378496e-06
656 2662 1.7524391420220553e-06
657 2666 1.7252442705562032e-06
658 2670 1.6983198102005215e-06
659 2674 1.6716639897607077e-06
660 2678 1.6452743652195512e-06
661 2682 1.6191492616668413e-06
662 2686 1.5932861613110472e-06
663 2690 1.5676835125044697e-06
664 2694 1.5423386923729687e-06
665 2698 1.5172503102789392e-06
666 2702 1.4924155939954886e-06
667 2706 1.4678333670192778e-06
668 2710 1.4435006448210164e-06
669 2714 1.4194165407488413e-06
670 2718 1.3955777680152437e-06
671 2722 1.3719838384274041e-06
672 2726 1.3486310324051232e-06
673 2730 1.3255194187267172e-06
674 2734 1.3026446535335801e-06
675 2738 1.280007596193844e-06
676 2742 1.25760299499178e-06
677 2746 1.235432848023521e-06
678 2750 1.213490570695086e-06
679 2754 1.1917798252991663e-06
680 2758 1.1702920508782633e-06
681 2762 1.1490333760300064e-06
682 2766 1.1279922789708685e-06
683 2770 1.1071785950556023e-06
684 2774 1.0865763203637968e-06
685 2778 1.0662009424511343e-06
686 2782 1.046029607432164e-06
687 2786 1.0260865712374834e-06
688 2790 1.0063385331438024e-06
689 2794 9.868272463908756e-07
690 2798 1.2927081531888263e-06
691 2802 1.0306276135296777e-06
692 2806 9.4606017841947221e-07
693 2810 9.3141071924596197e-07
694 2814 9.174989480109641e-07
695 2818 9.0335128627438976e-07
696 2822 8.9009412912455232e-07
697 2826 8.7637073883928274e-07
698 2830 8.6384196348876507e-07
699 2834 8.5060862833885587e-07
700 2838 8.3901800629337941e-07
701 2842 8.2663340714161926e-07
702 2846 8.1632640222539798e-07
703 2850 8.0565013646505257e-07
704 2854 7.9711951400662784e-07
705 2858 7.8959836019576457e-07
706 2862 7.8376504847321726e-07
707 2866 7.8148857626803014e-07
708 2870 7.804229034125143e-07
709 2874 7.8670831102356509e-07
710 2878 7.9474430669801421e-07
711 2882 8.1495676840237508e-07
712 2886 8.3941456821556848e-07
713 2890 8.8293665043148728e-07
714 2894 9.3569920919800431e-07
715 2898 1.0185296364373375e-06
716 2904 9.7732181170151478e-07
717 2908 9.4903415251423873e-07
718 2912 8.2399548678724344e-07
719 2916 7.473595591556137e-07
720 2920 6.9407914590757791e-07
721 2924 6.6025804240643637e-07
722 2928 6.35461233355894e-07
723 2932 6.1885969046548972e-07
724 2936 6.0563522885637155e-07
725 2940 5.9538241600765041e-07
726 2944 5.8693949203658669e-07
727 2948 5.791769010776715e-07
728 2952 5.725035822079505e-07
729 2956 5.6580409896200834e-07
730 2960 5.5959585651410571e-07
731 2964 5.533116651523784e-07
732 2968 5.4724311160381234e-07
733 2972 5.411587948311869e-07
734 2976 5.3519243403687966e-07
735 2980 5.2924883245375476e-07
736 2984 5.2338673456331364e-07
737 2988 5.175653349231979e-07
738 2992 5.118103135748342e-07
739 2996 5.0610367349768204e-07
740 3000 5.004572295463916e-07
741 3004 4.9486664568942906e-07
742 3008 4.8934975022119076e-07
743 3012 4.8385428225161675e-07
744 3016 4.7841664907455339e-07
745 3020 4.7303320113711855e-07
746 3024 4.6770272257856682e-07
747 3028 4.6242386705919181e-07
748 3032 4.5719671123989336e-07
749 3036 4.5202043352787769e-07
750 3040 4.4689488382099185e-07
751 3044 4.4181947275734323e-07
752 3048 4.3679390829276521e-07
753 3052 4.3181589298724177e-07
754 3056 4.2688896587095293e-07
755 3060 4.2201082456339023e-07
756 3064 4.1718066104423634e-07
757 3068 4.1239823975192103e-07
758 3072 4.0766341269371509e-07
759 3076 4.0297584463777625e-07
760 3080 3.9833507317621475e-07
761 3084 3.9374067001274327e-07
762 3088 3.8919228440015274e-07
763 3092 3.8468955998460785e-07
764 3096 3.8023211842985738e-07
765 3100 3.758195799286046e-07
766 3104 3.7145158021667513e-07
767 3108 3.6712776316227824e-07
768 3112 3.6284777371609067e-07
769 3116 3.5861125433078733e-07
770 3120 3.5441784781986563e-07
771 3124 3.5026719863440192e-07
772 3128 3.4615895341816305e-07
773 3132 3.4209276084107287e-07
774 3136 3.3806827171023457e-07
775 3140 3.340851392474864e-07
776 3144 3.3014301914491284e-07
777 3148 3.2624156898197754e-07
778 3152 3.223804482810344e-07
779 3156 3.185593182297719e-07
780 3160 3.1477784173672418e-07
781 3164 3.1103523159825563e-07
782 3168 3.0733092187817945e-07
783 3172 3.036659273758513e-07
784 3176 3.0003957193769359e-07
785 3180 2.9645133059474915e-07
786 3184 2.9290082567690057e-07
787 3188 2.8938772128617174e-07
788 3192 2.8591167849922883e-07
789 3196 2.8247233729850052e-07
790 3200 2.7906934596533262e-07
791 3204 2.7570237826068933e-07
792 3208 2.7237113589539952e-07
793 3212 2.6907532799103073e-07
794 3216 2.6581466092134853e-07
795 3220 2.6258883331631289e-07
796 3224 2.5939754025317008e-07
797 3228 2.5624047444994247e-07
798 3232 2.5311732965160871e-07
799 3236 2.5002780060234819e-07
800 3240 2.4697158521047591e-07
801 3244 2.439483842986423e-07
802 3248 2.4095790251976723e-07
803 3252 2.3799984696926124e-07
804 3256 2.3507392762911472e-07
805 3260 2.3217985575807454e-07
806 3264 2.2931734455777786e-07
807 3268 2.2648610834008487e-07
808 3272 2.2368586297116799e-07
809 3276 2.2091632601028977e-07
810 3280 2.1817721665429168e-07
811 3284 2.1546825609841669e-07
812 3288 2.1278916739753129e-07
813 3292 2.1013967557714786e-07
814 3296 2.0751950763342464e-07
815 3300 2.0492839231112114e-07
816 3304 2.0236606029788717e-07
817 3308 1.9983224400221822e-07
818 3312 1.9732667763672218e-07
819 3316 1.9484909724587496e-07
820 3320 1.9239924051173141e-07
821 3324 1.8997684705923668e-07
822 3328 1.8758165817867045e-07
823 3332 1.8521341699218041e-07
824 3336 1.828718684815378e-07
825 3340 1.8055675934935955e-07
826 3344 1.7826783807461943e-07
827 3348 1.7600485485713691e-07
828 3352 1.7376756181186614e-07
829 3356 1.7155571271909587e-07
830 3360 1.6936906299669374e-07
831 3364 1.6720737000541774e-07
832 3368 1.650703927436048e-07
833 3372 1.6295789193043753e-07
834 3376 1.6086963011696653e-07
835 3380 1.5880537140855466e-07
836 3384 1.5676488185345505e-07
837 3388 1.5474792897096634e-07
838 3392 1.5275428227878862e-07
839 3396 1.5078371273791191e-07
840 3400 1.4883599311343865e-07
841 3404 1.4691089789131695e-07
842 3408 1.4500818398821558e-07
843 3412 1.4312801094318317e-07
844 3416 1.4127007397224389e-07
845 3420 1.3943360729906651e-07
846 3424 1.376182504619905e-07
847 3428 1.3582399993605776e-07
848 3432 1.3405086934925592e-07
849 3436 1.3229873224718247e-07
850 3440 1.305673693052789e-07
851 3444 1.2885652725391772e-07
852 3448 1.2716595421125021e-07
853 3452 1.2549540900907985e-07
854 3456 1.2384467756865192e-07
855 3460 1.2221356346375778e-07
856 3464 1.2060188214757517e-07
857 3468 1.1900944466014529e-07
858 3472 1.1743605971004101e-07
859 3476 1.158815283452963e-07
860 3480 1.1434565402868024e-07
861 3484 1.1282823833558275e-07
862 3488 1.1132908964150978e-07
863 3492 1.098480160721671e-07
864 3496 1.0838483205377614e-07
865 3500 1.0693934995864574e-07
866 3504 1.0551138737713295e-07
867 3508 1.0410075845790345e-07
868 3512 1.0270728317829381e-07
869 3516 1.0133077812946034e-07
870 3520 9.9971066369608508e-08
871 3524 9.8627967431985653e-08
872 3528 9.7301307927510905e-08
873 3532 9.5990910164989174e-08
874 3536 9.4696604280297692e-08
875 3540 9.3418214941465294e-08
876 3544 9.2155575615038288e-08
877 3548 9.0908513328269436e-08
878 3552 8.9676864961640845e-08
879 3556 8.8460459790606905e-08
880 3560 8.7259138442652429e-08
881 3564 8.6072732025099796e-08
882 3568 8.4901085023458833e-08
883 3572 8.3744030293653182e-08
884 3576 8.260141642901786e-08
885 3580 8.1473077645499714e-08
886 3584 8.0358866810792406e-08
887 3588 7.9258619223310234e-08
888 3592 7.8172192413683561e-08
889 3596 7.7099422096660319e-08
890 3600 7.6040171298474846e-08
891 3604 7.4994275262030285e-08
892 3608 7.3961603341832216e-08
893 3612 7.2941989226471549e-08
894 3616 7.193530968119255e-08
895 3620 7.0941395646784144e-08
896 3624 6.9960132825785948e-08
897 3628 6.8991347385027879e-08
898 3632 6.8034936046013073e-08
899 3636 6.7090717842388514e-08
900 3640 6.6158603428956297e-08
901 3644 6.5238401042444494e-08
902 3648 6.4330039573068376e-08
903 3652 6.3433311242588886e-08
904 3656 6.2548169227349959e-08
905 3660 6.1674382517695747e-08
906 3664 6.0811937208082867e-08
907 3668 5.996056873236455e-08
908 3672 5.9120308287807788e-08
909 3676 5.8290842985808666e-08
910 3680 5.7472266945524098e-08
911 3684 5.6664197251032888e-08
912 3688 5.5866817283423131e-08
913 3692 5.5079642014010943e-08
914 3696 5.4302983082399336e-08
915 3700 5.3536205829596284e-08
916 3704 5.2779807885316998e-08
917 3708 5.2032934405588094e-08
918 3712 5.1296355690899631e-08
919 3716 5.0568889853330745e-08
920 3720 4.9851711647619368e-08
921 3724 4.9143149438712896e-08
922 3728 4.8444983996587254e-08
923 3732 4.7754804055610833e-08
924 3736 4.7075307457733473e-08
925 3740 4.6402956588309507e-08
926 3744 4.5741850307479126e-08
927 3748 4.5086720551479331e-08
928 3752 4.4443827729168106e-08
929 3756 4.3805222532666832e-08
930 3760 4.3180531789088761e-08
931 3764 4.2557616264371489e-08
932 3768 4.1951396800854468e-08
933 3772 4.1343134582483287e-08
934 3776 4.0756155311738596e-08
935 3780 4.0161252989889817e-08
936 3784 3.9595221074106846e-08
937 3788 3.9012176267227971e-08
938 3792 3.8470668262124974e-08
939 3796 3.7898237714717453e-08
940 3800 3.7388784679404097e-08
941 3804 3.6827770971692431e-08
942 3808 3.6366510552943154e-08
943 3812 3.5825387156851463e-08
944 3816 3.5445184287663523e-08
945 3820 3.4957898659149222e-08
946 3824 3.4714261298862681e-08
947 3828 3.4372703516805103e-08
948 3832 3.4343094673650043e-08
949 3836 3.4328194453703276e-08
950 3840 3.4618308081268978e-08
951 3844 3.5215869581550763e-08
952 3848 3.6026703842395591e-08
953 3852 3.7637409133761679e-08
954 3856 3.9405383706059283e-08
955 3860 4.2657913729149399e-08
956 3864 4.6222659699779456e-08
957 3868 5.2123492827460538e-08
958 3872 5.8829647348046521e-08
959 3876 6.9120853762871803e-08
960 3880 8.1139514940264945e-08
961 3884 9.8731428532783383e-08
962 3890 9.1240333927045114e-08
963 3894 8.6174931163141011e-08
964 3898 6.2069413359067127e-08
965 3902 4.7809858794156668e-08
966 3906 3.8400932322879555e-08
967 3910 3.2830602875177917e-08
968 3914 2.908198259987671e-08
969 3918 2.6901229993603337e-08
970 3922 2.5392920405264974e-08
971 3926 2.4432606937629942e-08
972 3930 2.3823050032678594e-08
973 3934 2.3330217618910964e-08
974 3938 2.302548601784693e-08
975 3942 2.2712634273336363e-08
976 3946 2.247091274165669e-08
977 3950 2.2212500866425344e-08
978 3954 2.1979282338602246e-08
979 3958 2.1738102012891503e-08
980 3962 2.150760078367675e-08
981 3966 2.1274774053559042e-08
982 3970 2.1047503989679583e-08
983 3974 2.0820488028094886e-08
984 3978 2.059701831313987e-08
985 3982 2.0374876202877701e-08
986 3986 2.0155444618863427e-08
987 3990 1.993778422915149e-08
988 3994 1.9722484811968144e-08
989 3998 1.9509141163664978e-08
990 4002 1.9298001141532239e-08
991 4006 1.908887861667985e-08
992 4010 1.8881869623399439e-08
993 4014 1.8676879431911431e-08
994 4018 1.8473938490082276e-08
995 4022 1.8272993701495821e-08
996 4026 1.8074049257243985e-08
997 4030 1.7877072766570024e-08
998 4034 1.7682058289780755e-08
999 4038 1.748886940822203e-08
1000 4042 1.7297463184018369e-08
1001 4046 1.7108261918252765e-08
1002 4050 1.6920960771438232e-08
1003 4054 1.6735480168339478e-08
1004 4058 1.655183881621447e-08
1005 4062 1.6370056976633407e-08
1006 4066 1.6190124907389247e-08
1007 4070 1.6012008968724345e-08
1008 4074 1.583568637331112e-08
1009 4078 1.5661145186252057e-08
1010 4082 1.5488372695493524e-08
1011 4086 1.5317351109711552e-08
1012 4090 1.5148063053915806e-08
1013 4094 1.4980493123761818e-08
1014 4098 1.4814627330439478e-08
1015 4102 1.4650451379827345e-08
1016 4106 1.4487950561470342e-08
1017 4110 1.4327109748579758e-08
1018 4114 1.416791409192264e-08
1019 4118 1.4010348770021608e-08
1020 4122 1.3854399266710615e-08
1021 4126 1.3700050927045737e-08
1022 4130 1.3547289484661107e-08
1023 4134 1.3396100673190858e-08
1024 4138 1.3246470503824881e-08
1025 4142 1.3098384959997489e-08
1026 4146 1.2951830080654148e-08
1027 4150 1.2806792099029352e-08
1028 4154 1.2663257248357596e-08
1029 4158 1.2521211845140101e-08
1030 4162 1.2380642289144816e-08
1031 4166 1.2241535229939871e-08
1032 4170 1.2103877289337817e-08
1033 4174 1.196765520017351e-08
1034 4178 1.183285580630411e-08
1035 4182 1.1699466118120228e-08
1036 4186 1.1567473118256899e-08
1037 4190 1.1436864011393766e-08
1038 4194 1.1307626002210469e-08
1039 4198 1.1179620756918141e-08
1040 4202 1.1052901816022143e-08
1041 4206 1.0927619392697707e-08
1042 4210 1.0803710537299338e-08
1043 4214 1.0681133977286095e-08
1044 4218 1.0559868368620329e-08
1045 4222 1.0439897613068183e-08
1046 4226 1.0321203697261083e-08
1047 4230 1.0203766581673435e-08
1048 4234 1.008756858600357e-08
1049 4238 9.9725976088205215e-09
1050 4242 9.858845739785238e-09
1051 4246 9.7463056514257573e-09
1052 4250 9.6349689060470922e-09
1053 4254 9.5248253451085674e-09
1054 4258 9.4158637553576341e-09
1055 4262 9.3080722574079289e-09
1056 4266 9.201438916361937e-09
1057 4270 9.0959517418109925e-09
1058 4274 8.9915992429467906e-09
1059 4278 8.8883701510056312e-09
1060 4282 8.7862537245797512e-09
1061 4286 8.6852394443059922e-09
1062 4290 8.5853169018434983e-09
1063 4294 8.486475883140443e-09
1064 4298 8.3887060076115461e-09
1065 4302 8.2919970056938297e-09
1066 4306 8.1963385245575893e-09
1067 4310 8.1017203779065738e-09
1068 4314 8.0081322406666544e-09
1069 4318 7.91557880353011e-09
1070 4322 7.8241522150079845e-09
1071 4326 7.73373534657118e-09
1072 4330 7.6442084884220662e-09
1073 4334 7.5555763312529223e-09
1074 4338 7.4678917771908715e-09
1075 4342 7.3811896039721603e-09
1076 4346 7.2954686736181884e-09
1077 4350 7.2107128878950988e-09
1078 4354 7.1269006252094869e-09
1079 4358 7.0440124566584217e-09
1080 4362 6.9620322007413193e-09
1081 4366 6.8809503650513193e-09
1082 4370 6.8007606490727568e-09
1083 4374 6.7214581400687479e-09
1084 4378 6.6430360101676911e-09
1085 4382 6.5654863767861116e-09
1086 4386 6.4887995532281195e-09
1087 4390 6.4129661581091568e-09
1088 4394 6.3379765880000605e-09
1089 4398 6.2638221831612384e-09
1090 4402 6.1904944781421278e-09
1091 4406 6.1179854793369515e-09
1092 4410 6.0462870543620539e-09
1093 4414 5.9753912096116579e-09
1094 4418 5.9052898127021081e-09
1095 4422 5.8359746479830221e-09
1096 4426 5.7674377218486228e-09
1097 4430 5.6996709574264059e-09
1098 4434 5.6326665553996236e-09
1099 4438 5.5664166609403765e-09
1100 4442 5.5009136135097947e-09
1101 4446 5.436149780324584e-09
1102 4450 5.37211752860145e-09
1103 4454 5.3088093365794009e-09
1104 4458 5.2462177102530205e-09
1105 4462 5.1843352943947707e-09
1106 4466 5.1231547060215377e-09
1107 4470 5.0626687286836614e-09
1108 4474 5.0028701181759061e-09
1109 4478 4.9437517690709143e-09
1110 4482 4.8853065759413283e-09
1111 4486 4.8275275166265175e-09
1112 4490 4.7704076799881534e-09
1113 4494 4.7139401271323322e-09
1114 4498 4.6581180579430281e-09
1115 4502 4.6029347555709421e-09
1116 4506 4.5483834199000484e-09
1117 4510 4.4944574451033503e-09
1118 4514 4.4411502808650027e-09
1119 4518 4.3884553768691603e-09
1120 4522 4.3363662938222802e-09
1121 4526 4.2848765369196684e-09
1122 4530 4.2339798611568114e-09
1123 4534 4.1836699382624687e-09
1124 4538 4.1339404954765513e-09
1125 4542 4.0847854543279993e-09
1126 4546 4.0361986253234505e-09
1127 4550 3.9881739577474207e-09
1128 4554 3.9407054841511524e-09
1129 4558 3.8937871538191615e-09
1130 4562 3.8474131658361443e-09
1131 4566 3.8015777192867972e-09
1132 4570 3.756274902233514e-09
1133 4574 3.7114990525388691e-09
1134 4578 3.6672445635765882e-09
1135 4582 3.6235056621869433e-09
1136 4586 3.5802768805215379e-09
1137 4590 3.5375526952208247e-09
1138 4594 3.4953276106808318e-09
1139 4598 3.453596214564314e-09
1140 4602 3.4123531500451776e-09
1141 4606 3.37159311580848e-09
1142 4610 3.3313108660504298e-09
1143 4614 3.2915011272116601e-09
1144 4618 3.2521587922662576e-09
1145 4622 3.213278754188309e-09
1146 4626 3.174855905951901e-09
1147 4630 3.1368852515534229e-09
1148 4634 3.099361850500415e-09
1149 4638 3.0622807345448422e-09
1150 4642 3.0256370464609716e-09
1151 4646 2.9894260678009488e-09
1152 4650 2.9536428858278896e-09
1153 4654 2.918282809849515e-09
1154 4658 2.8833412046846973e-09
1155 4662 2.8488133796411574e-09
1156 4666 2.8146947550489188e-09
1157 4670 2.7809808067491559e-09
1158 4674 2.7476669550718924e-09
1159 4678 2.7147488701473321e-09
1160 4682 2.6822220278166498e-09
1161 4686 2.6500821537212005e-09
1162 4690 2.6183248069688858e-09
1163 4694 2.5869457964677878e-09
1164 4698 2.555940820103686e-09
1165 4702 2.525305714540238e-09
1166 4706 2.495036288685526e-09
1167 4710 2.4651284624699343e-09
1168 4714 2.4355781558238476e-09
1169 4718 2.4063813441888016e-09
1170 4722 2.3775340307619075e-09
1171 4726 2.3490322187402768e-09
1172 4730 2.3208720223433232e-09
1173 4734 2.2930495835460363e-09
1174 4738 2.2655610165678297e-09
1175 4742 2.2384026299171467e-09
1176 4746 2.2115705933245522e-09
1177 4750 2.1850611597873382e-09
1178 4754 2.1588707210806746e-09
1179 4758 2.1329955857130045e-09
1180 4762 2.1074322009706492e-09
1181 4766 2.0821769031176274e-09
1182 4770 2.0572262504625627e-09
1183 4774 2.0325766902917763e-09
1184 4778 2.0082248086694676e-09
1185 4782 1.9841671361486846e-09
1186 4786 1.9604002865492021e-09
1187 4790 1.9369210124686731e-09
1188 4794 1.9137258444601457e-09
1189 4798 1.8908115906324241e-09
1190 4802 1.8681749758275856e-09
1191 4806 1.8458127803988589e-09
1192 4810 1.8237217846994724e-09
1193 4814 1.8018989633716842e-09
1194 4818 1.7803410412575715e-09
1195 4822 1.7590450762661192e-09
1196 4826 1.7380079042617069e-09
1197 4830 1.7172266109088952e-09
1198 4834 1.6966981153387906e-09
1199 4838 1.6764195587271047e-09
1200 4842 1.6563879157160954e-09
1201 4846 1.6366003552370501e-09
1202 4850 1.6170539907101045e-09
1203 4854 1.5977459633109703e-09
1204 4858 1.5786735807488128e-09
1205 4862 1.5598340119549192e-09
1206 4866 1.541224481371728e-09
1207 4870 1.5228422967084043e-09
1208 4874 1.5046847934296892e-09
1209 4878 1.4867492792447479e-09
1210 4882 1.4690331451294725e-09
1211 4886 1.451533865326482e-09
1212 4890 1.4342487475449417e-09
1213 4894 1.417175377049773e-09
1214 4898 1.4003110893057169e-09
1215 4902 1.3836535805999972e-09
1216 4906 1.3672002141529305e-09
1217 4910 1.3509487417628918e-09
1218 4914 1.3348965266501978e-09
1219 4918 1.3190414316355259e-09
1220 4922 1.3033809032059196e-09
1221 4926 1.2879128041820564e-09
1222 4930 1.2726346088065554e-09
1223 4934 1.2575443186779722e-09
1224 4938 1.242639324772199e-09
1225 4942 1.2279178507323962e-09
1226 4946 1.2133771487565781e-09
1227 4950 1.1990156922880857e-09
1228 4954 1.1848305392359038e-09
1229 4958 1.1708205238658564e-09
1230 4962 1.1569823987755967e-09
1231 4966 1.143315414564583e-09
1232 4970 1.1298159630079851e-09
1233 4974 1.1164837943056227e-09
1234 4978 1.1033148283878802e-09
1235 4982 1.0903094538328162e-09
1236 4986 1.0774629244370004e-09
1237 4990 1.0647766279792137e-09
1238 4994 1.0522446802774255e-09
1239 4998 1.0398698568891973e-09
1240 5002 1.027644663809113e-09
1241 5006 1.0155739582629053e-09
1242 5010 1.0036479147768063e-09
1243 5014 9.9187430491198825e-10
1244 5018 9.8023972272542892e-10
1245 5022 9.6875640842597477e-10
1246 5026 9.5740576577796332e-10
1247 5030 9.462062799947546e-10
1248 5034 9.3513186083526989e-10
1249 5038 9.2421026387512484e-10
1250 5042 9.1340415786511642e-10
1251 5046 9.027552316798193e-10
1252 5050 8.9220902887987563e-10
1253 5054 8.8182833257732796e-10
1254 5058 8.7153290140307149e-10
1255 5062 8.6141738186995553e-10
1256 5066 8.5136234173610603e-10
1257 5070 8.4151091650497278e-10
1258 5074 8.3168380515807883e-10
1259 5078 8.2209838936364577e-10
1260 5082 8.1248341388118206e-10
1261 5086 8.0317097417292871e-10
1262 5090 7.9374701256185176e-10
1263 5094 7.8472231490600564e-10
1264 5098 7.754601683007678e-10
1265 5102 7.6675105153967138e-10
1266 5106 7.5760889228781991e-10
1267 5110 7.4926539972430817e-10
1268 5114 7.4018324802693769e-10
1269 5118 7.3229464159219049e-10
1270 5122 7.2318823152173195e-10
1271 5126 7.1591599315468102e-10
1272 5130 7.0667655061029677e-10
1273 5134 7.0032243892903523e-10
1274 5138 6.9084316045575633e-10
1275 5142 6.8599603775254536e-10
1276 5146 6.7628508348960281e-10
1277 5150 6.741541491717129e-10
1278 5154 6.6467642501066848e-10
1279 5158 6.6779134999528367e-10
1280 5162 6.6048422286968389e-10
1281 5166 6.735256519174726e-10
1282 5170 6.7448260865354825e-10
1283 5174 7.0419262088172729e-10
1284 5178 7.2665509720515331e-10
1285 5182 7.8200618203183581e-10
1286 5186 8.4923476584286561e-10
1287 5190 9.431558034567189e-10
1288 5194 1.0880193690443463e-09
1289 5198 1.2480768918354812e-09
1290 5202 1.5169944744819475e-09
1291 5206 1.8000863022393787e-09
1292 5210 2.2652462960959241e-09
1293 5214 2.7692804160928119e-09
1294 5218 3.549981308914596e-09
1295 5222 4.4287966349809693e-09
1296 5226 5.7275343912088772e-09
1297 5230 7.2286144570110622e-09
1298 5236 6.6658584485512762e-09
1299 5240 6.0127771928097928e-09
1300 5244 3.8554262560275276e-09
1301 5248 2.4552518906872933e-09
1302 5252 1.6387436407860889e-09
1303 5256 1.1090860729812135e-09
1304 5260 8.1161927178996507e-10
1305 5264 6.1595867295594076e-10
1306 5268 5.0727530509497853e-10
1307 5272 4.4437370450012281e-10
1308 5276 4.0428574377138204e-10
1309 5280 3.8924680145768775e-10
1310 5284 3.7561009857967065e-10
1311 5288 3.7167019462103212e-10
1312 5292 3.6588909679835524e-10
1313 5296 3.6314751206134588e-10
1314 5300 3.5925831753935711e-10
1315 5304 3.5642513940281617e-10
1316 5308 3.5309188906040845e-10
1317 5312 3.5017158617201005e-10
1318 5316 3.470602694122249e-10
1319 5320 3.4412581118026253e-10
1320 5324 3.4112759839111106e-10
1321 5328 3.3821351275165057e-10
1322 5332 3.3528677056970935e-10
1323 5336 3.3240821206703686e-10
1324 5340 3.2953928474910299e-10
1325 5344 3.2670555150104974e-10
1326 5348 3.2389141368938112e-10
1327 5352 3.2110725189937739e-10
1328 5356 3.1834618274828586e-10
1329 5360 3.1561209201669271e-10
1330 5364 3.1290170454667532e-10
1331 5368 3.1021635260586322e-10
1332 5372 3.0755453739317318e-10
1333 5376 3.0491678626454188e-10
1334 5380 3.0230246084173018e-10
1335 5384 2.9967672787734045e-10
1336 5388 2.9710534033000613e-10
1337 5392 2.9456689865092756e-10
1338 5396 2.920467756517553e-10
1339 5400 2.895454154216992e-10
1340 5404 2.8706684251922354e-10
1341 5408 2.8461299983462141e-10
1342 5412 2.8218249958911201e-10
1343 5416 2.7977362093700719e-10
1344 5420 2.773862806115801e-10
1345 5424 2.7502078392416252e-10
1346 5428 2.726769088301495e-10
1347 5432 2.7035421124033121e-10
1348 5436 2.6805238584337587e-10
1349 5440 2.6577134937255664e-10
1350 5444 2.6351099080557105e-10
1351 5448 2.6127117136454103e-10
1352 5452 2.5905166900486165e-10
1353 5456 2.5685231719307922e-10
1354 5460 2.5467294939574003e-10
1355 5464 2.5251328805708795e-10
1356 5468 2.5037319439924488e-10
1357 5472 2.4825252964433275e-10
1358 5476 2.4615107174774664e-10
1359 5480 2.4406868193160847e-10
1360 5484 2.4200519366246454e-10
1361 5488 2.3996041265128554e-10
1362 5492 2.3793417236461778e-10
1363 5496 2.3592633402458318e-10
1364 5500 2.3393670334215244e-10
1365 5504 2.3196508602829624e-10
1366 5508 2.3001139881628774e-10
1367 5512 2.2807541966152201e-10
1368 5516 2.2616908346151376e-10
1369 5520 2.2428708890132043e-10
1370 5524 2.2241314345805563e-10
1371 5528 2.2054399972937233e-10
1372 5532 2.1866344845911101e-10
1373 5536 2.1680801598478183e-10
1374 5540 2.1498203217618084e-10
1375 5544 2.1317980714030682e-10
1376 5548 2.1139770489675414e-10
1377 5552 2.0963364377735161e-10
1378 5556 2.0788593069198669e-10
1379 5560 2.0615331663975667e-10
1380 5564 2.0443502446454431e-10
1381 5568 2.0273094314404716e-10
1382 5572 2.010414057451726e-10
1383 5576 1.9936702289058417e-10
1384 5580 1.9770804438046241e-10
1385 5584 1.9606435919250487e-10
1386 5588 1.944359118155603e-10
1387 5592 1.9282236918272133e-10
1388 5596 1.9122356476053426e-10
1389 5600 1.8963927650439416e-10
1390 5604 1.8806933788084734e-10
1391 5608 1.8651349908971326e-10
1392 5612 1.8497170461984069e-10
1393 5616 1.8344381569335155e-10
1394 5620 1.8192969353236776e-10
1395 5624 1.804292826257381e-10
1396 5628 1.7894238868443324e-10
1397 5632 1.7746898395287758e-10
1398 5636 1.7600892965319304e-10
1399 5640 1.7456200374077468e-10
1400 5644 1.7312820621562253e-10
1401 5648 1.7170737054428287e-10
1402 5652 1.7029935794887763e-10
1403 5656 1.6890400189595312e-10
1404 5660 1.6752130238550933e-10
1405 5664 1.6615100961736573e-10
1406 5668 1.6479306808037109e-10
1407 5672 1.6344739450779855e-10
1408 5676 1.6211382236619443e-10
1409 5680 1.607923238999831e-10
1410 5684 1.5948264930898404e-10
1411 5688 1.5818477083762161e-10
1412 5692 1.568986329747446e-10
1413 5696 1.5562401367574807e-10
1414 5700 1.5436088518505642e-10
1415 5704 1.5310913648036717e-10
1416 5708 1.5186857327265102e-10
1417 5712 1.5063916780633235e-10
1418 5716 1.4942080905910871e-10
1419 5720 1.4821341376425323e-10
1420 5724 1.4701678763273662e-10
1421 5728 1.4583095842013449e-10
1422 5732 1.4465575959299315e-10
1423 5736 1.434910246178589e-10
1424 5740 1.4233680900588297e-10
1425 5744 1.4119286295688482e-10
1426 5748 1.4005918647086446e-10
1427 5752 1.389356407699438e-10
1428 5756 1.3782217034297162e-10
1429 5760 1.367185809009186e-10
1430 5764 1.3562492795493597e-10
1431 5768 1.345409617048432e-10
1432 5772 1.3346676541736713e-10
1433 5776 1.324020615367516e-10
1434 5780 1.3134687781857224e-10
1435 5784 1.3030110324052657e-10
1436 5788 1.2926468229146337e-10
1437 5792 1.2823742068235333e-10
1438 5796 1.2721934616877206e-10
1439 5800 1.2621029221726587e-10
1440 5804 1.2521023107225915e-10
1441 5808 1.2421902395587381e-10
1442 5812 1.2323664311253424e-10
1443 5816 1.2226297751993798e-10
1444 5820 1.2129791615578256e-10
1445 5824 1.2034145902006799e-10
1446 5828 1.1939341182376495e-10
1447 5832 1.1845377456687345e-10
1448 5836 1.1752246398266664e-10
1449 5840 1.1659939680441767e-10
1450 5844 1.1568446200982407e-10
1451 5848 1.1477760408773463e-10
1452 5852 1.1387879528257372e-10
1453 5856 1.1298789681646326e-10
1454 5860 1.1210482542267641e-10
1455 5864 1.1122952559006194e-10
1456 5868 1.1036194180746861e-10
1457 5872 1.095020185637452e-10
1458 5876 1.08649589325438e-10
1459 5880 1.0780470960369826e-10
1460 5884 1.0696724062064789e-10
1461 5888 1.0613709910956004e-10
1462 5892 1.0531422955928349e-10
1463 5896 1.0449854870309139e-10
1464 5900 1.0369002878540812e-10
1465 5904 1.0288864205065806e-10
1466 5908 1.020941664542363e-10
1467 5912 1.0130665750729406e-10
1468 5916 1.0052605969868011e-10
1469 5920 9.9752234250516381e-11
1470 5924 9.898518116280286e-11
1471 5928 9.8224761657661475e-11
1472 5932 9.747100349066784e-11
1473 5936 9.6723767883943879e-11
1474 5940 9.5983027081913974e-11
1475 5944 9.5248753329002511e-11
1476 5948 9.4520835602907027e-11
1477 5952 9.3799190636900676e-11
1478 5956 9.3083846186559072e-11
1479 5960 9.2374663474004137e-11
1480 5964 9.1671614743660257e-11
1481 5968 9.0974644484376199e-11
1482 5972 9.0283697185000733e-11
1483 5976 8.9598661823231396e-11
1484 5980 8.8919593910219419e-11
1485 5984 8.8246354668086724e-11
1486 5988 8.757888858568208e-11
1487 5992 8.6917195663005486e-11
1488 5996 8.6261164877754481e-11
1489 6000 8.5610740718777834e-11
1490 6004 8.4965923186075543e-11
1491 6008 8.4326629012920762e-11
1492 6012 8.3692774932586644e-11
1493 6016 8.3064388700648806e-11
1494 6020 8.2441331539229168e-11
1495 6024 8.1823575692752115e-11
1496 6028 8.1211148916793263e-11
1497 6032 8.0603912433474534e-11
1498 6036 8.0001838487220311e-11
1499 6040 7.940489932245498e-11
1500 6044 7.8813011672451694e-11


==> data/portfolio-targets-2026-09-29/fig_e2_convergence_ff100_atos.txt <==
iter oracle y
1 5 0.3956126280661767
2 9 0.39161494134080427
3 13 0.38784600544492104
4 17 0.38429127740817975
5 21 0.38092707547005261
6 25 0.3777296636313402
7 29 0.37466418991895756
8 33 0.371681951737449
9 37 0.3687537007477848
10 41 0.36586985834329117
11 45 0.36302716479811364
12 49 0.36022558668502591
13 53 0.35746112169540623
14 57 0.35472948870202653
15 61 0.35202817823079052
16 65 0.34935082314806826
17 69 0.3466887669482871
18 73 0.34404009662195695
19 77 0.34140458058259593
20 81 0.33878204499419429
21 85 0.33617126123962332
22 89 0.33357084259024189
23 93 0.33097772807101222
24 97 0.32839009551987575
25 101 0.32580656384719214
26 105 0.32322482984369821
27 109 0.32064166495919244
28 113 0.3180545330874619
29 117 0.31546339691046377
30 121 0.31286727785552548
31 125 0.31026635591419072
32 129 0.30766155688552194
33 133 0.30505269951973851
34 137 0.30244043064303555
35 141 0.29982302956377049
36 145 0.29719932349318556
37 149 0.29456908592668574
38 153 0.29193375772727048
39 157 0.28929266216918414
40 161 0.28664539266142752
41 165 0.28399286170166171
42 169 0.28133627508878095
43 173 0.27867679900434056
44 177 0.27601472651532749
45 181 0.27335123611593348
46 185 0.27068765372396808
47 189 0.2680253640026154
48 193 0.26536581158808586
49 197 0.26271044744934741
50 201 0.26005863561270171
51 205 0.25740841917351925
52 209 0.25476098012041176
53 213 0.25211709613237365
54 217 0.24947530233559786
55 221 0.24683571708260202
56 225 0.24419758286792773
57 229 0.24155914206021534
58 233 0.23892090883160935
59 237 0.23628284574375297
60 241 0.23364498732039465
61 245 0.23100879562418719
62 249 0.22837424415584759
63 253 0.22574291811128294
64 257 0.22311257883556163
65 261 0.22048367483061357
66 265 0.21785737680783882
67 269 0.21523491521202878
68 273 0.21261758112462556
69 277 0.21000596031743335
70 281 0.2073998812171268
71 285 0.20479918762848159
72 289 0.20220403937964851
73 293 0.19961558773390367
74 297 0.19703504807072852
75 301 0.19446073670561312
76 305 0.19189363099223267
77 309 0.18933428352956186
78 313 0.18678319538983607
79 317 0.18424092759839664
80 321 0.18170810179801156
81 325 0.17918539454373361
82 329 0.17667146377763981
83 333 0.1741633194858703
84 337 0.17166144555505278
85 341 0.169166620906713
86 345 0.16667946925179289
87 349 0.16419874164188111
88 353 0.16172336606808599
89 357 0.15925200762250277
90 361 0.1567855095292793
91 365 0.15432483571994549
92 369 0.15187073441347643
93 373 0.14942201254985038
94 377 0.14697904004841486
95 381 0.14454292842540384
96 385 0.1421148470468743
97 389 0.13969602198827649
98 393 0.13728773485784451
99 397 0.13489105439935364
100 401 0.13250352005638158
101 405 0.13012311181349284
102 409 0.12775029618742409
103 413 0.12538212236263233
104 417 0.12301899889878157
105 421 0.12066187267796039
106 425 0.11831173148974269
107 429 0.11596960223117493
108 433 0.11363654921650318
109 437 0.1113136725975287
110 441 0.10900210689351213
111 445 0.10670301962766149
112 449 0.10441761006541787
113 453 0.10214710804796805
114 457 0.099892772912630351
115 461 0.097655892489931229
116 465 0.095437782165262067
117 469 0.093239783990912956
118 473 0.091063265831954676
119 477 0.088909620526797822
120 481 0.086780265040218074
121 485 0.084676639583112848
122 489 0.082600206669154019
123 493 0.080552450073749254
124 497 0.078534873655243947
125 501 0.076548999605488374
126 505 0.074595637629846612
127 509 0.072668291007352503
128 513 0.070761554786189257
129 517 0.068875515608066859
130 521 0.067010264367421676
131 525 0.065166083612985343
132 529 0.06334341376498813
133 533 0.061542824768579835
134 537 0.059764992522215218
135 541 0.05801067945985286
136 545 0.056280718712604712
137 549 0.054576001325698564
138 553 0.052897466057652047
139 557 0.051246091338314738
140 561 0.049622889009257848
141 565 0.04802889951259131
142 569 0.046465188231672075
143 573 0.044932842718581459
144 577 0.043432970568145698
145 581 0.041966248955620934
146 585 0.04052840208020312
147 589 0.039117588232311019
148 593 0.03773358583328696
149 597 0.036376250915910215
150 601 0.035045521532520586
151 605 0.033741395696759754
152 609 0.032463914258966602
153 613 0.03121314763588252
154 617 0.029989185518246104
155 621 0.028792128853925427
156 625 0.027622083551226084
157 629 0.026479155469313172
158 633 0.025363446363009377
159 637 0.024275050530392205
160 641 0.023214051976369311
161 645 0.022180521956357235
162 649 0.021174516803692936
163 653 0.020196075974574089
164 657 0.019245220266981534
165 661 0.018321950186736057
166 665 0.01742624444588679
167 669 0.016558058587075555
168 673 0.015717323733235058
169 677 0.014903945465634652
170 681 0.014117802835421554
171 685 0.013358747514824193
172 689 0.012626603094401398
173 693 0.011921164532370193
174 697 0.011242197761299281
175 701 0.010589439456443701
176 705 0.0099625969688142829
177 709 0.0093613484247876862
178 713 0.0087853429927258649
179 717 0.0082342013157177367
180 721 0.0077075161082148869
181 725 0.0072048529130191276
182 729 0.0067257510138205908
183 733 0.0062697244972775099
184 737 0.0058362634574949711
185 741 0.005424835334701587
186 745 0.0050348863789435906
187 749 0.0046658432287258866
188 753 0.0043171145937280419
189 757 0.0039880930300154674
190 761 0.0036781567955552178
191 765 0.0033866717733306555
192 769 0.0031129934489388241
193 773 0.0028564689292404212
194 777 0.0026164389884293414
195 781 0.0023922401277823454
196 785 0.0021832066353570144
197 789 0.0019886726320157522
198 793 0.0018079740903725633
199 797 0.0016404508135836554
200 801 0.0014854483613351106
201 805 0.0013423199109161385
202 809 0.0012104280419021301
203 813 0.0010891464337089716
204 817 0.00097786146610402734
205 821 0.00087597371367950866
206 825 0.00078289932628201788
207 829 0.00069807128846158305
208 833 0.0006209405521297298
209 837 0.00055097703779018105
210 841 0.00048767050092376216
211 845 0.00043053126134709235
212 849 0.00037909079461337478
213 853 0.00033290218577578982
214 857 0.00029154044705741449
215 861 0.00025460270216935731
216 865 0.00022170824116577519
217 869 0.00019249845080815525
218 873 0.00016663662641928351
219 877 0.00014380767212597863
220 881 0.00012371769720732713
221 885 0.00010609351697327917
222 889 9.0682067183895542e-05
223 893 7.7249741486987307e-05
224 897 6.5581661679553347e-05
225 901 5.5480890805774459e-05
226 905 4.6767599166319622e-05
227 909 3.9278193265232681e-05
228 913 3.2864417523692224e-05
229 917 2.7392438298374467e-05
230 921 2.2741919326403897e-05
231 925 1.8805097207939384e-05
232 929 1.5485864944944103e-05
233 933 1.269887088031241e-05
234 937 1.0368639656036095e-05
235 941 8.4287210339253605e-06
236 945 6.820871620408636e-06
237 949 5.4942737216942866e-06
238 953 4.4047947398038015e-06
239 957 3.5142897194168707e-06
240 961 2.7899488816788401e-06
241 965 2.20369124955424e-06
242 969 1.7316047847822502e-06
243 973 1.3534328262986199e-06
244 977 1.0521060673678526e-06
245 981 8.1331880740915868e-07
246 985 6.2514779805898866e-07
247 989 4.7771165745945707e-07
248 993 3.6286855275193588e-07
249 997 2.7394964027378689e-07
250 1001 2.0552562911507902e-07
251 1005 1.5320374319462723e-07
252 1009 1.1345234948153223e-07
253 1013 8.345054609800803e-08
254 1017 6.0960073422250793e-08
255 1021 4.4217030560381316e-08
256 1025 3.1841001822855554e-08
257 1029 2.2759368398183528e-08
258 1033 1.6144746399215093e-08
259 1037 1.1363676400603621e-08
260 1041 7.934871628669597e-09
261 1045 5.4955201982846782e-09
262 1049 3.7743093107138424e-09
263 1053 2.5700125961087252e-09
264 1057 1.7346372372776547e-09
265 1061 1.1602757231912405e-09
266 1065 7.689412818933199e-10
267 1069 5.0477877881877816e-10
268 1073 3.2815433791805443e-10
269 1077 2.1120899264255997e-10
270 1081 1.3455193052188263e-10
271 1085 8.4817902964905992e-11
272 1089 5.2890851442494341e-11
273 1093 3.2616548509634736e-11
274 1097 1.9884911857453977e-11
275 1101 1.1980597672772791e-11
276 1105 7.1311129243315734e-12
277 1109 4.1919784921504862e-12
278 1113 2.432550408132431e-12
279 1117 1.3924520911183689e-12
280 1121 7.8633712307932995e-13
281 1125 4.3791764537736256e-13
282 1129 2.4178021305320907e-13
283 1135 1.6504593154091601e-13
284 1141 1.2594874016941709e-13
285 1145 9.6221745788669913e-14
286 1149 7.3178351099830963e-14
287 1153 5.5138418707590593e-14
288 1157 4.1257350722442114e-14
289 1161 3.0857780604354426e-14
290 1165 2.273293345515416e-14


==> data/portfolio-targets-2026-09-29/fig_e2_convergence_ff100_vmtosls.txt <==
iter oracle y
1 5 0.3956126280661767
2 9 0.39169109011788145
3 13 0.32321902467620633
4 17 0.25646022013680647
5 21 0.19466979964937936
6 25 0.14079626966344641
7 29 0.092897534968359119
8 33 0.063902173421155242
9 37 0.044325513035759607
10 43 0.036439804589293009
11 47 0.029463863174575323
12 51 0.022734967900402931
13 55 0.01679499434587655
14 59 0.012440052843207434
15 63 0.0094592390670995563
16 67 0.0073090600497672555
17 71 0.0055756018663426317
18 75 0.0042844848566295328
19 79 0.0031642381818728642
20 85 0.0025538531633681359
21 89 0.0020222829345409917
22 93 0.0015740416216686952
23 97 0.001196599832341935
24 101 0.00088712316055598308
25 105 0.00064011170003658454
26 109 0.00044872791238262019
27 113 0.00030493224981902343
28 117 0.00020050622956945487
29 121 0.00012725638617461948
30 125 7.7862066433425039e-05
31 129 4.5737819191741852e-05
32 133 2.5981068646470077e-05
33 139 1.755636849176931e-05
34 143 1.1684877404300272e-05
35 147 7.587297329917956e-06
36 151 4.8275089031582085e-06
37 155 3.0408617325955722e-06
38 159 1.8714149131230967e-06
39 163 1.1435198143751122e-06
40 167 7.0033920425311124e-07
41 171 4.3207895836039809e-07
42 175 2.7633011554410456e-07
43 179 1.7903653412889009e-07
44 183 1.2280588521424468e-07
45 187 8.1415087041213225e-08
46 191 5.7277015411200468e-08
47 197 4.2756009315991354e-08
48 201 3.2921371356430726e-08
49 205 2.4873762789916293e-08
50 209 1.8624353633511805e-08
51 213 1.3750694573289156e-08
52 217 1.0032249153801108e-08
53 221 7.2224594962171882e-09
54 225 5.1356640826104799e-09
55 229 3.6050199715761055e-09
56 233 2.5007711033512935e-09
57 237 1.7145221697739005e-09
58 241 1.1639122454650208e-09
59 245 7.8302747319955636e-10
60 249 5.2387143696589539e-10
61 253 3.4900089253967632e-10
62 257 2.3291574326127108e-10
63 261 1.555538772349931e-10
64 265 1.0506570140826356e-10
65 269 7.0816614302323674e-11
66 273 4.9007613651482797e-11
67 277 3.2976656876173888e-11
68 283 2.6456415757748025e-11
69 287 2.0168615866150835e-11
70 291 1.594669591154643e-11
71 295 1.2173410617083798e-11
72 299 9.4717909413392353e-12
73 303 7.1867824887458221e-12
74 307 5.5055727949926072e-12
75 311 4.1296860582541131e-12
76 315 3.1163075933635056e-12
77 319 2.3048656602709203e-12
78 323 1.7135826997281983e-12
79 327 1.2480011565865189e-12
80 331 9.1394566717016044e-13
81 335 6.5480008044970957e-13
82 339 4.7187660201595554e-13
83 343 3.3217365757443493e-13
84 347 2.3548200676065919e-13
85 351 1.6275717881706817e-13
86 355 1.1371558720635161e-13
87 359 7.7240363105684224e-14
88 363 5.3220021978557254e-14
89 367 3.5505976868410532e-14
90 371 2.4439600303517594e-14


==> data/portfolio-targets-2026-09-29/fig_e2_convergence_synth1000_atos.txt <==
iter oracle y
1 5 0.047091349624952233
2 9 0.04491294691672959
3 13 0.043212362785587599
4 17 0.04176211344246198
5 21 0.04047285376917302
6 25 0.039298696214689031
7 29 0.038212395251210299
8 33 0.037196528610521855
9 37 0.036238957622186582
10 41 0.035331076512534559
11 45 0.034465957793130289
12 49 0.033638313611209517
13 53 0.032843966360942216
14 57 0.032079179409393747
15 61 0.031341107340021344
16 65 0.030627126153229097
17 69 0.029935060420847252
18 73 0.029263166736064477
19 77 0.028609735757817344
20 81 0.027973511054490283
21 85 0.027353215065821949
22 89 0.026747758786813503
23 93 0.026156018885530499
24 97 0.025577200663623949
25 101 0.025010582181932566
26 105 0.024455401215649833
27 109 0.02391110932168785
28 113 0.023377360283662968
29 117 0.022853705761906672
30 121 0.022339345954506363
31 125 0.021834064788293136
32 129 0.021337562196277707
33 133 0.02084955068933474
34 137 0.0203696436478869
35 141 0.019897529601312476
36 145 0.019432962645018672
37 149 0.018975915558819161
38 153 0.018526238015077585
39 157 0.018083733870696943
40 161 0.017648223596372591
41 165 0.017219480731640757
42 169 0.016797327542064439
43 173 0.016381698804481617
44 177 0.0159726016350831
45 181 0.015569911823460654
46 185 0.01517349645282934
47 189 0.014783216627333369
48 193 0.014399001181770548
49 197 0.014020776934583448
50 201 0.013648494478566399
51 205 0.013282228874612086
52 209 0.012921912536625842
53 213 0.012567529860958625
54 217 0.012219005185673761
55 221 0.011876197511179777
56 225 0.011539052903841945
57 229 0.011207636732974063
58 233 0.010882192098926075
59 239 0.010657770546695261
60 245 0.010501100603419977
61 249 0.010344509106252476
62 253 0.010187830237568361
63 257 0.010030984391769219
64 261 0.0098740615857656998
65 265 0.0097170854409542803
66 269 0.0095601029752384967
67 273 0.0094031462389350916
68 277 0.0092462583700483932
69 281 0.0090894830671987663
70 285 0.0089328836025638035
71 289 0.0087765163152312819
72 293 0.0086204574018255292
73 297 0.0084647694937691354
74 301 0.0083094863031891748
75 305 0.0081546234359413036
76 309 0.0080002313460360783
77 313 0.0078463449588994493
78 317 0.0076930046338815469
79 321 0.0075402583466034684
80 325 0.0073881531091546243
81 329 0.0072367276846300307
82 333 0.0070860266484065147
83 337 0.0069360920076699459
84 341 0.0067869715192785569
85 345 0.0066387391008574529
86 349 0.006491441664544316
87 353 0.006345117635467936
88 357 0.0061998190272967114
89 361 0.0060555761481482367
90 365 0.0059125048132726409
91 369 0.005770678830285046
92 373 0.0056302037792666203
93 377 0.0054911564394231928
94 385 0.0054233978102881638
95 389 0.0053554158650695833
96 393 0.0052871472918613266
97 397 0.0052185551982069003
98 401 0.0051496643172077973
99 405 0.0050804836885627071
100 409 0.0050110331857571447
101 413 0.0049413276655483713
102 417 0.0048713903904075385
103 421 0.0048012366782766219
104 425 0.0047308840418921654
105 429 0.0046603505506223556
106 433 0.0045896432017019867
107 437 0.0045187778634612139
108 441 0.0044477736887945834
109 445 0.0043766498269697043
110 449 0.0043054263103431715
111 453 0.0042341232036971462
112 457 0.0041627642804903933
113 461 0.0040913712352199311
114 465 0.0040199643054825047
115 469 0.0039485662201582524
116 473 0.0038771991855094919
117 477 0.0038058854295646653
118 481 0.0037346476122718649
119 485 0.0036635086013156672
120 489 0.0035924917107374374
121 493 0.0035216203463387407
122 497 0.0034509184419696938
123 501 0.0033804092256013224
124 505 0.003310143443564644
125 509 0.0032401453258786043
126 513 0.0031704433810475145
127 517 0.0031010696578127363
128 521 0.003032048951542703
129 525 0.0029634054056622353
130 529 0.0028951702449642592
131 533 0.0028273926657536651
132 539 0.0027802435452135314
133 543 0.0027330511336930707
134 547 0.0026858396954247692
135 553 0.0026526821425315685
136 557 0.0026193786496838318
137 561 0.0025858950953708878
138 565 0.0025522308737716127
139 569 0.0025183896762157208
140 573 0.0024843791912067818
141 577 0.0024502067307802045
142 581 0.0024158809035509294
143 585 0.00238141004502614
144 589 0.0023468032584999434
145 593 0.0023120695548567568
146 597 0.00227721853746145
147 601 0.0022422598034504554
148 605 0.0022072034734417294
149 609 0.0021720596869942654
150 613 0.0021368390893817444
151 617 0.0021015523255416054
152 621 0.0020662105702215095
153 625 0.0020308249302199389
154 629 0.0019954071259205559
155 633 0.0019599686677091478
156 637 0.0019245218889868392
157 641 0.0018890786429741637
158 645 0.0018536521722475568
159 649 0.0018182548521536791
160 653 0.0017829024885829736
161 657 0.0017476109735800956
162 661 0.0017124119196707597
163 667 0.0016877859927571987
164 671 0.0016630678145068858
165 675 0.0016382555924422196
166 679 0.0016133613541932839
167 683 0.0015883861603682794
168 687 0.0015633439184763924
169 691 0.0015382371411894827
170 697 0.0015205769139724106
171 701 0.0015028129923932829
172 705 0.0014849299503269481
173 709 0.0014669242993842625
174 713 0.0014487992979625402
175 717 0.0014305576345335607
176 721 0.0014122034462115695
177 725 0.0013937404298619918
178 729 0.00137517294184271
179 733 0.0013565051702303071
180 737 0.0013377417348472934
181 741 0.001318887212989144
182 745 0.0012999465262983284
183 749 0.0012809246072959578
184 753 0.0012618266832463048
185 757 0.0012426579964943492
186 761 0.0012234241132044455
187 765 0.001204130623335607
188 769 0.0011847834294771195
189 773 0.0011653884221950919
190 777 0.0011459518510274305
191 781 0.0011264798741825359
192 785 0.0011069791175026572
193 789 0.001087455949621862
194 793 0.001067917468815524
195 797 0.0010483701698056982
196 801 0.001028822016072795
197 805 0.001009279784469231
198 809 0.00098975463302709019
199 813 0.00097025798772327229
200 819 0.00095661620682365215
201 823 0.00094290922184923421
202 827 0.0009291453832439363
203 831 0.00091532333415093598
204 835 0.00090145249120010052
205 841 0.00089168557830337722
206 845 0.00088185341097834146
207 849 0.00087194435770979585
208 853 0.00086195899946387561
209 857 0.00085189786856014493
210 861 0.00084176302165308171
211 865 0.00083155609248350599
212 869 0.00082127921845868274
213 873 0.00081093438882853244
214 877 0.00080052386634248791
215 881 0.00079004988464572194
216 885 0.00077951487314646272
217 889 0.00076892128150122412
218 893 0.00075827172431739602
219 897 0.00074756885725445741
220 901 0.00073681548887055063
221 905 0.00072601447549115814
222 909 0.0007151688242674957
223 913 0.00070428158701737922
224 917 0.00069335597271045655
225 921 0.0006823952210575165
226 925 0.0006714027471502208
227 929 0.00066038196533219236
228 933 0.00064933650715867186
229 937 0.00063826993615920963
230 941 0.00062718571727087176
231 945 0.0006160866104537564
232 949 0.00060497647589042788
233 953 0.00059385934124350911
234 957 0.00058273952874300509
235 961 0.00057162213458594334
236 965 0.00056051470694260279
237 971 0.00055273979973419424
238 975 0.00054492576113177873
239 979 0.00053707461898546587
240 983 0.00052918866246850962
241 989 0.00052363350068797797
242 993 0.00051803714589959758
243 997 0.0005123945397579174
244 1001 0.00050670527072031062
245 1005 0.00050096993234425592
246 1009 0.00049518938564845744
247 1013 0.00048936460128197543
248 1017 0.00048349661819386679
249 1021 0.00047758653526891763
250 1025 0.00047163550781535474
251 1029 0.00046564474797057591
252 1033 0.00045961552431600676
253 1037 0.00045354916270991334
254 1041 0.00044744704624690525
255 1045 0.00044131061592207022
256 1049 0.00043514137055203979
257 1053 0.00042894086724957841
258 1057 0.00042271072119208307
259 1061 0.00041645260593304933
260 1065 0.00041016825294414966
261 1069 0.00040385945181336044
262 1073 0.0003975280494898885
263 1077 0.00039117595050733387
264 1081 0.00038480511591376356
265 1085 0.00037841756408695188
266 1089 0.0003720153700280689
267 1093 0.0003656006701753075
268 1097 0.00035917566990669613
269 1101 0.00035274268095066962
270 1105 0.0003463042241196468
271 1109 0.00033986341183731862
272 1113 0.00033342525555593545
273 1119 0.00032891482759152377
274 1123 0.00032437981080276815
275 1129 0.00032118189509753686
276 1133 0.00031795875178697411
277 1137 0.00031470649908259035
278 1141 0.0003114248060981518
279 1145 0.00030811396055398856
280 1149 0.00030477438702915889
281 1153 0.00030140656402707536
282 1157 0.0002980110053966948
283 1161 0.00029458825789418965
284 1165 0.00029113890013750905
285 1169 0.00028766354320302229
286 1173 0.00028416283073799382
287 1177 0.00028063743954111323
288 1181 0.00027708807979583816
289 1185 0.00027351549552762371
290 1189 0.00026992046481676038
291 1193 0.00026630380014677231
292 1197 0.00026266634855117181
293 1201 0.00025900899186003667
294 1205 0.0002553326467534656
295 1209 0.0002516382649078514
296 1213 0.00024792683293211308
297 1217 0.00024419937241620693
298 1221 0.00024045693972246556
299 1225 0.00023670062594874922
300 1229 0.00023293155653579618
301 1233 0.00022915089119048451
302 1237 0.00022535982325453852
303 1241 0.00022155957976892758
304 1245 0.00021775142064887838
305 1249 0.00021393663992833194
306 1253 0.00021011656666439408
307 1257 0.00020629257672352981
308 1261 0.00020246612444237342
309 1265 0.00019863888487435156
310 1269 0.00019481327887869011
311 1275 0.00019213538261472952
312 1279 0.0001894432866694358
313 1283 0.00018673783018219301
314 1289 0.00018483087165677067
315 1293 0.00018290881876661692
316 1297 0.00018097012494417921
317 1301 0.00017901462934008814
318 1305 0.0001770424971242671
319 1309 0.00017505399520290939
320 1313 0.00017304942901320933
321 1317 0.00017102913097296227
322 1321 0.00016899345363548954
323 1325 0.00016694277033760146
324 1329 0.00016487747356711476
325 1333 0.00016279797611295081
326 1337 0.00016070471029113801
327 1341 0.00015859812890224213
328 1345 0.00015647870465870152
329 1349 0.00015434693101148443
330 1353 0.0001522033215758948
331 1357 0.00015004841093130646
332 1361 0.0001478827539175255
333 1365 0.00014570692654548357
334 1369 0.00014352152503475268
335 1373 0.00014132716713215811
336 1377 0.0001391244902713865
337 1381 0.00013691417037378051
338 1385 0.00013469689251722141
339 1389 0.00013247337090945585
340 1393 0.00013024436793217562
341 1397 0.00012801074985938047
342 1401 0.0001257736663073901
343 1405 0.00012353515680814148
344 1413 0.00012243190205361948
345 1417 0.00012132029032721223
346 1421 0.00012019752303966003
347 1425 0.00011906336326738664
348 1429 0.00011791786897869223
349 1433 0.00011676114449189011
350 1437 0.00011559330936427278
351 1441 0.0001144144941288239
352 1445 0.00011322483979478711
353 1449 0.00011202449793956158
354 1453 0.00011081363090063921
355 1457 0.00010959241198211306
356 1461 0.00010836102565870624
357 1465 0.00010711966777312155
358 1469 0.00010586854572507658
359 1473 0.00010460787865098554
360 1477 0.00010333789759336929
361 1481 0.00010205884565905399
362 1485 0.00010077097816526385
363 1489 9.9474562772622655e-05
364 1493 9.8169879604118954e-05
365 1497 9.6857221349033745e-05
366 1501 9.5536893350818886e-05
367 1505 9.4209213677910847e-05
368 1509 9.287451317642325e-05
369 1513 9.1533135503686796e-05
370 1517 9.0185437141566629e-05
371 1521 8.8831787388488317e-05
372 1525 8.747256832912468e-05
373 1529 8.6108174780678208e-05
374 1533 8.4739014214728722e-05
375 1537 8.336550665365974e-05
376 1541 8.1988084540835068e-05
377 1545 8.0607192584130239e-05
378 1549 7.9223287573960694e-05
379 1553 7.7836838182222961e-05
380 1557 7.6448324768614437e-05
381 1561 7.5058239299591548e-05
382 1565 7.3667085812398472e-05
383 1569 7.2275383281746492e-05
384 1573 7.0883679272280207e-05
385 1577 6.9492614162483611e-05
386 1581 6.8103234589289233e-05
387 1587 6.7131668694561764e-05
388 1593 6.6446800389432744e-05
389 1597 6.5756328509435405e-05
390 1601 6.5059845147876828e-05
391 1605 6.4357300031086083e-05
392 1609 6.3648747298184689e-05
393 1613 6.2934277417375954e-05
394 1617 6.2213997315787323e-05
395 1621 6.1488024148707534e-05
396 1625 6.0756483237299635e-05
397 1629 6.0019507374196757e-05
398 1633 5.9277236607162738e-05
399 1637 5.8529818198519307e-05
400 1641 5.7777406651215982e-05
401 1645 5.7020163760611428e-05
402 1649 5.6258258677442851e-05
403 1653 5.5491867980714519e-05
404 1657 5.4721175770942167e-05
405 1661 5.3946373814013823e-05
406 1665 5.316766181071402e-05
407 1669 5.2385247978260465e-05
408 1673 5.1599350422046589e-05
409 1677 5.0810200574502079e-05
410 1681 5.0018052260407015e-05
411 1685 4.9223206760888947e-05
412 1689 4.8426085512053439e-05
413 1695 4.7865854681792404e-05
414 1699 4.7301380614112249e-05
415 1703 4.6732706473923049e-05
416 1707 4.6159910968458169e-05
417 1711 4.5583092670107516e-05
418 1715 4.5002363504952769e-05
419 1719 4.4417846400915018e-05
420 1723 4.3829675368706432e-05
421 1727 4.3237997911156648e-05
422 1731 4.264298109029319e-05
423 1735 4.2044824987752591e-05
424 1741 4.162313876948671e-05
425 1745 4.1197875722682452e-05
426 1749 4.0768808932227423e-05
427 1753 4.033591235556142e-05
428 1757 3.9899218710989219e-05
429 1761 3.9458781351441983e-05
430 1765 3.901466316564536e-05
431 1769 3.8566933111188716e-05
432 1773 3.8115665076004899e-05
433 1777 3.7660937502612754e-05
434 1781 3.7202833278468288e-05
435 1785 3.6741439723904925e-05
436 1789 3.6276848616897967e-05
437 1793 3.5809156231832188e-05
438 1797 3.5338463384113008e-05
439 1801 3.4864875479763138e-05
440 1805 3.4388502575410545e-05
441 1809 3.3909459464745971e-05
442 1813 3.3427865831233963e-05
443 1817 3.2943846566041565e-05
444 1821 3.2457532504812873e-05
445 1825 3.1969062260016294e-05
446 1829 3.1478587033004955e-05
447 1833 3.0986283890023107e-05
448 1837 3.0492394209151161e-05
449 1843 3.0145225951312894e-05
450 1847 2.9795340211048395e-05
451 1851 2.944276597399642e-05
452 1855 2.9087551703614781e-05
453 1859 2.8729756937129457e-05
454 1863 2.8369448798535003e-05
455 1867 2.800670073438628e-05
456 1871 2.7641592537624823e-05
457 1875 2.7274211587078441e-05
458 1879 2.6904655978995558e-05
459 1883 2.6533041468564817e-05
460 1889 2.6271073181348005e-05
461 1893 2.6006792998478458e-05
462 1897 2.5740085749897421e-05
463 1901 2.5470941496273164e-05
464 1905 2.5199381282407072e-05
465 1909 2.492543726633416e-05
466 1913 2.4649146952902908e-05
467 1917 2.4370551402485672e-05
468 1921 2.4089694650166384e-05
469 1925 2.3806623520684762e-05
470 1929 2.3521387581074491e-05
471 1933 2.3234039143552205e-05
472 1937 2.2944633287145986e-05
473 1941 2.2653227886207421e-05
474 1945 2.2359883641516797e-05
475 1949 2.2064664113444482e-05
476 1953 2.1767635759763136e-05
477 1957 2.1468867985995648e-05
478 1961 2.1168433227936572e-05
479 1965 2.0866407115165859e-05
480 1969 2.056286884068565e-05
481 1973 2.0257902070181484e-05
482 1977 1.9951597318543212e-05
483 1981 1.9644058490590481e-05
484 1985 1.9335421792036343e-05
485 1989 1.90259131666897e-05
486 1997 1.8873099970183252e-05
487 2001 1.8718977002679963e-05
488 2005 1.8563130883313185e-05
489 2009 1.8405533406049216e-05
490 2013 1.8246188602972335e-05
491 2017 1.8085104674317639e-05
492 2021 1.7922291399892052e-05
493 2025 1.7757759891355057e-05
494 2029 1.7591522593511002e-05
495 2033 1.7423593315833156e-05
496 2037 1.7253987267966868e-05
497 2041 1.708272109556353e-05
498 2045 1.6909812915810794e-05
499 2049 1.6735282352480245e-05
500 2053 1.6559150570377481e-05
501 2057 1.6381440309091973e-05
502 2061 1.6202175915934833e-05
503 2065 1.6021383377962576e-05
504 2069 1.5839090352971499e-05
505 2073 1.5655326199344956e-05
506 2077 1.5470122004624108e-05
507 2081 1.5283510612689323e-05
508 2085 1.5095526649411712e-05
509 2089 1.4906206546630991e-05
510 2093 1.4715588564346415e-05
511 2097 1.4523712810955995e-05
512 2101 1.4330621261401605e-05
513 2105 1.4136357773083427e-05
514 2109 1.3940968099370078e-05
515 2113 1.3744499900576974e-05
516 2117 1.3547002752227038e-05
517 2121 1.3348528150454565e-05
518 2125 1.3149129514391342e-05
519 2129 1.2948862185358595e-05
520 2133 1.2747783422714474e-05
521 2137 1.2545952396207112e-05
522 2141 1.2343430174641178e-05
523 2145 1.2140279710745321e-05
524 2149 1.1936565822070037e-05
525 2153 1.1732355167875542e-05
526 2157 1.1527716222191586e-05
527 2161 1.1322719244403916e-05
528 2165 1.1117436253958201e-05
529 2169 1.0911941040753722e-05
530 2173 1.0706309368617557e-05
531 2177 1.0500620194598734e-05
532 2181 1.0294962428431316e-05
533 2185 1.0089473412406478e-05
534 2191 9.9457788220682558e-06
535 2197 9.8445091063878684e-06
536 2201 9.7423532329287495e-06
537 2205 9.6392862105573959e-06
538 2209 9.5353075404607874e-06
539 2213 9.4304260161383746e-06
540 2217 9.3246545743369696e-06
541 2221 9.2180084315609665e-06
542 2225 9.1105043714770525e-06
543 2229 9.0021604630680492e-06
544 2233 8.8929959517257984e-06
545 2237 8.783031227357538e-06
546 2241 8.6722878357113654e-06
547 2245 8.5607885289628666e-06
548 2249 8.448557376322791e-06
549 2253 8.3356199952207911e-06
550 2257 8.2220040519171154e-06
551 2261 8.1077403985541837e-06
552 2265 7.9928657827472227e-06
553 2269 7.8774296164744477e-06
554 2275 7.796104462043463e-06
555 2279 7.7140679543749993e-06
556 2283 7.6313080136711468e-06
557 2287 7.5478268442359727e-06
558 2291 7.4636325664748236e-06
559 2295 7.3787361816254627e-06
560 2299 7.29315040335868e-06
561 2303 7.2068891879567917e-06
562 2307 7.1199675451614224e-06
563 2311 7.0324014741877159e-06
564 2315 6.9442079701095962e-06
565 2319 6.8554050938468053e-06
566 2323 6.766012138522238e-06
567 2327 6.676049988150908e-06
568 2331 6.5855419045036732e-06
569 2335 6.4945153234627578e-06
570 2339 6.4030061425766405e-06
571 2345 6.3385079409810437e-06
572 2349 6.2734338590722537e-06
573 2353 6.2077689501419876e-06
574 2357 6.1415130597119655e-06
575 2361 6.0746716552340782e-06
576 2365 6.0072527256949706e-06
577 2369 5.939265662080282e-06
578 2373 5.8707208305661432e-06
579 2377 5.8016294045759138e-06
580 2381 5.7320033005723351e-06
581 2385 5.6618551598550912e-06
582 2389 5.5911983559723642e-06
583 2393 5.5200470250565559e-06
584 2397 5.4484161308578717e-06
585 2401 5.376321599250763e-06
586 2405 5.3037806076943514e-06
587 2409 5.230812240359282e-06
588 2413 5.1574390458281179e-06
589 2417 5.0836909220912204e-06
590 2423 5.0317327273420051e-06
591 2427 4.9793105683104496e-06
592 2431 4.9264177977859094e-06
593 2435 4.8730561070135027e-06
594 2439 4.8192306612994606e-06
595 2443 4.7649483391889256e-06
596 2447 4.710217056351779e-06
597 2451 4.6550454947204282e-06
598 2455 4.5994429941165469e-06
599 2459 4.543419516074137e-06
600 2463 4.4869856478956489e-06
601 2467 4.4301526425822753e-06
602 2471 4.3729325125528113e-06
603 2475 4.3153382303630993e-06
604 2479 4.2573841672049184e-06
605 2483 4.1990870914195939e-06
606 2487 4.1404685475480116e-06
607 2493 4.0991536608398854e-06
608 2497 4.0574616466497934e-06
609 2501 4.0153845431622348e-06
610 2505 3.9729227379445522e-06
611 2509 3.9300798157789747e-06
612 2513 3.8868608205766361e-06
613 2517 3.8432716295544284e-06
614 2521 3.7993187157458256e-06
615 2525 3.7550090553734606e-06
616 2529 3.7103500931454404e-06
617 2533 3.6653497331513099e-06
618 2537 3.6200163438549677e-06
619 2541 3.5743587755230832e-06
620 2545 3.5283863963372887e-06
621 2549 3.4821091657317464e-06
622 2553 3.4355377907381279e-06
623 2557 3.3886840780389113e-06
624 2561 3.3415617686206864e-06
625 2565 3.2941886155987706e-06
626 2571 3.2608142997014509e-06
627 2575 3.2271356108316836e-06
628 2579 3.1931494687416793e-06
629 2583 3.1588573525937631e-06
630 2587 3.1242626671552312e-06
631 2591 3.089369791681838e-06
632 2595 3.054183715953462e-06
633 2599 3.0187098953037905e-06
634 2603 2.9829541932715836e-06
635 2607 2.9469228630324847e-06
636 2611 2.9106225502566493e-06
637 2615 2.8740603147762815e-06
638 2619 2.8372436802364189e-06
639 2623 2.8001807391643968e-06
640 2627 2.7628803810876511e-06
641 2631 2.725352810121971e-06
642 2635 2.6876107755299675e-06
643 2639 2.6496726371725101e-06
644 2645 2.6229178425474082e-06
645 2649 2.5959260672831358e-06
646 2653 2.5686899663834064e-06
647 2657 2.5412087569865252e-06
648 2661 2.5134843002650675e-06
649 2665 2.4855196848891724e-06
650 2669 2.4573186827855227e-06
651 2673 2.4288855300833861e-06
652 2677 2.400224838146441e-06
653 2681 2.3713415622008991e-06
654 2685 2.342241001742098e-06
655 2689 2.3129288287108206e-06
656 2693 2.2834111566667901e-06
657 2697 2.2536946907885772e-06
658 2701 2.2237870569069985e-06
659 2705 2.1936975511056423e-06
660 2709 2.1634389241861703e-06
661 2715 2.1420941505675556e-06
662 2719 2.1205563042373102e-06
663 2723 2.0988180340996396e-06
664 2727 2.0768782745694066e-06
665 2731 2.0547383014789416e-06
666 2735 2.0324004037480492e-06
667 2739 2.0098674051090367e-06
668 2743 1.9871424819687908e-06
669 2747 1.9642290915242769e-06
670 2751 1.941130943890141e-06
671 2755 1.9178519936344807e-06
672 2759 1.8943964419182143e-06
673 2763 1.8707687478250283e-06
674 2767 1.846973653232316e-06
675 2771 1.8230162344156596e-06
676 2775 1.7989020129708486e-06
677 2779 1.7746372061928222e-06
678 2783 1.7502293205983202e-06
679 2787 1.7256886277757797e-06
680 2793 1.7083887309282158e-06
681 2797 1.6909309775751225e-06
682 2801 1.6733122388991323e-06
683 2805 1.655532620721318e-06
684 2809 1.6375935541660652e-06
685 2813 1.6194971070597763e-06
686 2817 1.6012457202858919e-06
687 2821 1.5828421023177718e-06
688 2825 1.5642891868762276e-06
689 2829 1.5455901184363816e-06
690 2833 1.5267482529612082e-06
691 2837 1.5077671717631883e-06
692 2841 1.4886507145410213e-06
693 2845 1.4694030501325409e-06
694 2849 1.4500288306705933e-06
695 2853 1.4305335414931491e-06
696 2857 1.4109243323166373e-06
697 2863 1.3970977462865623e-06
698 2867 1.3831420280944361e-06
699 2871 1.3690540835137013e-06
700 2875 1.3548338125893306e-06
701 2879 1.340482250886271e-06
702 2883 1.3260009451015648e-06
703 2887 1.3113917291388368e-06
704 2891 1.296656639441453e-06
705 2895 1.2817978820919362e-06
706 2899 1.2668178205147446e-06
707 2903 1.2517189722268433e-06
708 2907 1.2365040104710624e-06
709 2911 1.2211757700240289e-06
710 2915 1.2057372591060474e-06
711 2919 1.1901916832949503e-06
712 2923 1.1745424961034904e-06
713 2927 1.1587935121953425e-06
714 2931 1.1429491746435767e-06
715 2935 1.1270152179279409e-06
716 2941 1.1157866536023257e-06
717 2945 1.1044529550423297e-06
718 2949 1.093013055196568e-06
719 2953 1.0814673869141732e-06
720 2957 1.0698170154016928e-06
721 2961 1.0580633263076238e-06
722 2965 1.0462079068966953e-06
723 2969 1.034252498985659e-06
724 2973 1.022198980439189e-06
725 2977 1.0100493592258957e-06
726 2981 9.9780577426038829e-07
727 2985 9.8547050202770631e-07
728 2989 9.7304597156908675e-07
729 2993 9.60534795865784e-07
730 2997 9.4793983945287088e-07
731 3001 9.3526437103258091e-07
732 3005 9.2251242486706647e-07
733 3009 9.0968969806449431e-07
734 3015 9.0064642656688904e-07
735 3019 8.9152040516692634e-07
736 3023 8.823094743150239e-07
737 3027 8.7301346108477271e-07
738 3031 8.6363299527466073e-07
739 3035 8.5416908326935011e-07
740 3039 8.4462294508499853e-07
741 3043 8.3499594912409495e-07
742 3047 8.2528958586201916e-07
743 3051 8.1550545860507191e-07
744 3055 8.0564528350396598e-07
745 3059 7.9571089737999549e-07
746 3063 7.8570427679422775e-07
747 3067 7.7562757905970981e-07
748 3071 7.6548323162763105e-07
749 3075 7.5527413479366381e-07
750 3079 7.4500414251139673e-07
751 3085 7.3776042120297043e-07
752 3089 7.3044874042376065e-07
753 3093 7.2306715989779467e-07
754 3097 7.1561549429875578e-07
755 3101 7.0809421692522005e-07
756 3105 7.0050409227562338e-07
757 3109 6.9284604450311651e-07
758 3113 6.8512110769897045e-07
759 3117 6.7733040654634476e-07
760 3121 6.6947514901284342e-07
761 3125 6.6155662432168833e-07
762 3129 6.5357620373963928e-07
763 3133 6.4553534373135905e-07
764 3137 6.3743559250267294e-07
765 3141 6.2927860318367904e-07
766 3145 6.2106616168598524e-07
767 3149 6.1280024897586712e-07
768 3153 6.0448318783372817e-07
769 3157 5.9611800630604654e-07
770 3163 5.9022195023401433e-07
771 3167 5.8427021674802032e-07
772 3171 5.782621503157209e-07
773 3175 5.7219792873687155e-07
774 3179 5.6607807831674581e-07
775 3183 5.5990329993212665e-07
776 3187 5.5367440289150238e-07
777 3191 5.4739227876392778e-07
778 3195 5.4105789107168369e-07
779 3199 5.3467227192617721e-07
780 3203 5.2823652238444179e-07
781 3207 5.2175181590824086e-07
782 3211 5.1521940623726255e-07
783 3215 5.0864064385991053e-07
784 3219 5.0201701143088683e-07
785 3223 4.9535020355897202e-07
786 3227 4.8864231537599215e-07
787 3231 4.8189630989301821e-07
788 3237 4.771380636485824e-07
789 3241 4.7233584448996702e-07
790 3245 4.6748849061900743e-07
791 3249 4.6259589289758684e-07
792 3253 4.5765836632219512e-07
793 3257 4.5267642432817254e-07
794 3261 4.4765069268692353e-07
795 3265 4.4258187510096099e-07
796 3269 4.3747073934027362e-07
797 3273 4.3231811235111467e-07
798 3277 4.2712488017376335e-07
799 3281 4.2189199183625535e-07
800 3285 4.1662046889383378e-07
801 3289 4.1131142589834893e-07
802 3293 4.059661148971339e-07
803 3297 4.0058602613614493e-07
804 3301 3.9517312645560449e-07
805 3307 3.9135511592622046e-07
806 3311 3.8750085417317734e-07
807 3315 3.8360936917226926e-07
808 3319 3.7968057564745583e-07
809 3323 3.7571472121378762e-07
810 3327 3.7171220127176769e-07
811 3331 3.676734929210358e-07
812 3335 3.6359913007700416e-07
813 3339 3.5948969383287918e-07
814 3343 3.5534580886021278e-07
815 3347 3.5116814243219536e-07
816 3351 3.469574048452035e-07
817 3355 3.4271435097171327e-07
818 3359 3.3843978343525869e-07
819 3363 3.3413455892060676e-07
820 3367 3.2979960139783029e-07
821 3371 3.2543593155441852e-07
822 3375 3.2104473592625577e-07
823 3379 3.1662753772112966e-07
824 3385 3.1351417254256859e-07
825 3389 3.1037104358834947e-07
826 3393 3.0719786120022908e-07
827 3397 3.0399473677865075e-07
828 3401 3.007619506768809e-07
829 3405 2.9749986917853047e-07
830 3409 2.942089130387172e-07
831 3413 2.9088954510533122e-07
832 3417 2.8754226548577239e-07
833 3421 2.8416761000270251e-07
834 3425 2.8076615039624826e-07
835 3429 2.7733849594677522e-07
836 3433 2.7388529709412311e-07
837 3437 2.704072529185682e-07
838 3441 2.6690512710987685e-07
839 3445 2.6337978378573722e-07
840 3449 2.5983227189939589e-07
841 3453 2.5626403399384457e-07
842 3459 2.5374762810193812e-07
843 3463 2.5120756087128194e-07
844 3467 2.4864333670830654e-07
845 3471 2.4605494152947478e-07
846 3475 2.4344255679023539e-07
847 3479 2.4080645709897951e-07
848 3483 2.3814697128735293e-07
849 3487 2.3546446692940634e-07
850 3491 2.3275934415880889e-07
851 3495 2.3003203351475271e-07
852 3499 2.2728299593515602e-07
853 3503 2.245127244831851e-07
854 3507 2.2172174850237253e-07
855 3511 2.1891064243119585e-07
856 3515 2.1608004486107624e-07
857 3519 2.1323070148049158e-07
858 3523 2.1036356648774929e-07
859 3529 2.0834162168859835e-07
860 3533 2.0630012506651842e-07
861 3537 2.0423868832927454e-07
862 3541 2.0215731004530839e-07
863 3545 2.0005613579320627e-07
864 3549 1.9793537825837583e-07
865 3553 1.9579528883159199e-07
866 3557 1.9363614699431046e-07
867 3561 1.9145825626303649e-07
868 3565 1.8926194272773904e-07
869 3569 1.8704755471237934e-07
870 3573 1.8481546301634098e-07
871 3577 1.8256606163335703e-07
872 3581 1.8029976912296182e-07
873 3585 1.7801703125269659e-07
874 3589 1.75718326429085e-07
875 3593 1.7340417767111608e-07
876 3597 1.7107518058869934e-07
877 3601 1.6873207228318871e-07
878 3605 1.663759096521669e-07
879 3611 1.6471464770552155e-07
880 3615 1.6303792561427062e-07
881 3619 1.6134551140464786e-07
882 3623 1.5963742855251645e-07
883 3627 1.5791381264952014e-07
884 3631 1.561748567442773e-07
885 3635 1.5442078941402945e-07
886 3639 1.5265186577572047e-07
887 3643 1.50868364128984e-07
888 3647 1.4907058555137401e-07
889 3651 1.472588558841397e-07
890 3655 1.4543353099324134e-07
891 3659 1.4359500830047481e-07
892 3663 1.4174375204372178e-07
893 3667 1.3988035047995561e-07
894 3673 1.3856555724836701e-07
895 3677 1.3723794834223567e-07
896 3681 1.3589711340211582e-07
897 3685 1.3454300122892716e-07
898 3689 1.3317568426350194e-07
899 3693 1.3179528595148352e-07
900 3697 1.3040195669085622e-07
901 3701 1.2899586539753706e-07
902 3705 1.2757719645330416e-07
903 3709 1.2614614863756117e-07
904 3713 1.2470293483226003e-07
905 3717 1.2324778206283155e-07
906 3721 1.2178093170727535e-07
907 3725 1.2030263984451409e-07
908 3729 1.1881317778084145e-07
909 3733 1.1731283294167572e-07
910 3737 1.1580191056819837e-07
911 3741 1.1428073729266607e-07
912 3745 1.1274966934604943e-07
913 3749 1.1120911257561946e-07
914 3753 1.0965957405579097e-07
915 3757 1.0810180194762034e-07
916 3763 1.0700383649131957e-07
917 3767 1.0589574011349398e-07
918 3771 1.0477743334550095e-07
919 3775 1.0364896182560113e-07
920 3779 1.025104309825972e-07
921 3783 1.0136197974626336e-07
922 3787 1.0020376968988631e-07
923 3791 9.903598083280934e-08
924 3795 9.7858810957838305e-08
925 3799 9.6672477696747852e-08
926 3803 9.5477224412074204e-08
927 3807 9.4273333265571289e-08
928 3811 9.3061153997819557e-08
929 3817 9.2205509488152344e-08
930 3821 9.1341441126692884e-08
931 3825 9.046858898724811e-08
932 3829 8.9586895473016665e-08
933 3833 8.8696397663702526e-08
934 3837 8.7797168350589123e-08
935 3841 8.6889297981503474e-08
936 3845 8.5972888762808811e-08
937 3849 8.5048052678643881e-08
938 3853 8.4114910847607977e-08
939 3857 8.3173593369502208e-08
940 3861 8.2224239369790261e-08
941 3865 8.126699711407956e-08
942 3869 8.0302024171158724e-08
943 3873 7.9329487592781372e-08
944 3877 7.8349564147058926e-08
945 3881 7.7362440621285044e-08
946 3885 7.6368314317769797e-08
947 3889 7.5367393994614448e-08
948 3893 7.4359901899491759e-08
949 3897 7.3346078618877521e-08
950 3901 7.2326195444236079e-08
951 3905 7.1300587728153615e-08
952 3909 7.0269749670358745e-08
953 3915 6.9543560756269617e-08
954 3919 6.8810716895755813e-08
955 3923 6.807121930258402e-08
956 3927 6.7325123211940758e-08
957 3931 6.6572512652053308e-08
958 3935 6.5813489970830898e-08
959 3939 6.5048171753012356e-08
960 3943 6.4276688049317097e-08
961 3947 6.3499184222060484e-08
962 3951 6.271582629589543e-08
963 3955 6.1926812950756131e-08
964 3961 6.1369776396719562e-08
965 3965 6.0807147307610338e-08
966 3969 6.0238668494029479e-08
967 3973 5.9664300161790612e-08
968 3977 5.9084064705796472e-08
969 3981 5.8498006387330195e-08
970 3985 5.7906179967073368e-08
971 3989 5.7308647299271144e-08
972 3993 5.670547628579109e-08
973 3997 5.6096740576703718e-08
974 4001 5.5482519538505388e-08
975 4005 5.4862898310488953e-08
976 4009 5.4237967899490642e-08
977 4013 5.3607825283049552e-08
978 4017 5.2972573520518263e-08
979 4021 5.2332321866478939e-08
980 4025 5.1687185885380122e-08
981 4029 5.1037287578151303e-08
982 4033 5.0382755547937792e-08
983 4037 4.9723725224798479e-08
984 4041 4.9060339312108992e-08
985 4045 4.8392748726470626e-08
986 4049 4.772111493046755e-08
987 4053 4.704561612536971e-08
988 4057 4.6366464747087317e-08
989 4061 4.5683959594131419e-08
990 4067 4.5203473278463094e-08
991 4071 4.4718617628410533e-08
992 4075 4.4229425649713755e-08
993 4079 4.3735950659673639e-08
994 4083 4.323825870323527e-08
995 4087 4.2736425568600293e-08
996 4091 4.2230536193853066e-08
997 4095 4.1720685925558019e-08
998 4099 4.1206984230400229e-08
999 4103 4.0689563046965309e-08
1000 4109 4.0324219586225161e-08
1001 4113 3.9955220552382663e-08
1002 4117 3.958238240924541e-08
1003 4121 3.9205674789057647e-08
1004 4125 3.8825110880164655e-08
1005 4129 3.8440718996568901e-08
1006 4133 3.8052534587227369e-08
1007 4137 3.7660597831574387e-08
1008 4141 3.7264952900541092e-08
1009 4145 3.6865647745574293e-08
1010 4149 3.6462734069746819e-08
1011 4153 3.6056267363568165e-08
1012 4157 3.5646306963301122e-08
1013 4161 3.5232916121437573e-08
1014 4165 3.4816162079497865e-08
1015 4169 3.439611614277454e-08
1016 4173 3.3972853754974897e-08
1017 4177 3.3546454587168315e-08
1018 4181 3.3117002639766392e-08
1019 4185 3.2684586401449219e-08
1020 4189 3.2249299141705521e-08
1021 4193 3.1811239542876141e-08
1022 4197 3.1370513257457647e-08
1023 4201 3.0927237047774057e-08
1024 4205 3.0481550452658765e-08
1025 4209 3.0033650521028538e-08
1026 4215 2.9718311795769982e-08
1027 4219 2.940009916295648e-08
1028 4223 2.9079033480901502e-08
1029 4227 2.8755149215494664e-08
1030 4231 2.842848931308115e-08
1031 4235 2.8099103168184439e-08
1032 4239 2.7767046209525883e-08
1033 4243 2.7432380695317265e-08
1034 4247 2.7095178130984509e-08
1035 4251 2.6755524700597787e-08
1036 4257 2.6515693863213347e-08
1037 4261 2.6273459142946455e-08
1038 4265 2.6028699389629022e-08
1039 4269 2.5781394433656935e-08
1040 4273 2.5531552752482507e-08
1041 4277 2.5279192755574193e-08
1042 4281 2.5024337527135987e-08
1043 4285 2.476701325345258e-08
1044 4289 2.4507248738243952e-08
1045 4293 2.4245075262634967e-08
1046 4297 2.3980526569691599e-08
1047 4301 2.3713638886250259e-08
1048 4305 2.3444450965863496e-08
1049 4309 2.3173004128541561e-08
1050 4313 2.2899342315629631e-08
1051 4317 2.2623512131504292e-08
1052 4321 2.2345562901834553e-08
1053 4325 2.2065546722998668e-08
1054 4329 2.178351853518232e-08
1055 4333 2.1499536220233627e-08
1056 4337 2.1213660786200399e-08
1057 4341 2.0925956766626754e-08
1058 4345 2.0636493195249586e-08
1059 4349 2.0345346189724057e-08
1060 4353 2.0052606222472765e-08
1061 4357 1.9758399753576671e-08
1062 4363 1.955126897360739e-08
1063 4367 1.93422447948385e-08
1064 4371 1.9131341308552669e-08
1065 4375 1.8918581257763486e-08
1066 4379 1.8703992795467428e-08
1067 4383 1.8487608205722754e-08
1068 4387 1.8269463622713379e-08
1069 4391 1.8049599514030911e-08
1070 4395 1.7828062143226352e-08
1071 4399 1.7604906880263804e-08
1072 4405 1.7447348146365827e-08
1073 4409 1.7288199210056607e-08
1074 4413 1.7127386055331156e-08
1075 4417 1.6964896962293485e-08
1076 4421 1.6800737907573583e-08
1077 4425 1.6634921054060105e-08
1078 4429 1.6467461521034436e-08
1079 4433 1.6298376427834183e-08
1080 4437 1.6127684594612023e-08
1081 4441 1.595540646575929e-08
1082 4445 1.5781564096793742e-08
1083 4449 1.5606181175246977e-08
1084 4453 1.5429283043645172e-08
1085 4457 1.5250896734457552e-08
1086 4461 1.5071050996782793e-08
1087 4465 1.4889776335513899e-08
1088 4469 1.4707105037383315e-08
1089 4473 1.4523071209973328e-08
1090 4477 1.4337710824489373e-08
1091 4481 1.4151061778043811e-08
1092 4485 1.3963164004553864e-08
1093 4489 1.3774059710111898e-08
1094 4493 1.3583793941578462e-08
1095 4497 1.3392416099448489e-08
1096 4501 1.3199984173617851e-08
1097 4505 1.300657732787347e-08
1098 4509 1.2812335214039628e-08
1099 4517 1.2716295009196554e-08
1100 4521 1.2619349876901978e-08
1101 4525 1.252124713313056e-08
1102 4529 1.2421964628585255e-08
1103 4533 1.2321501430291497e-08
1104 4537 1.2219859451921538e-08
1105 4541 1.2117041604477423e-08
1106 4545 1.2013051594281167e-08
1107 4549 1.1907893921243772e-08
1108 4553 1.1801573899625574e-08
1109 4557 1.1694097683062081e-08
1110 4561 1.1585472287456411e-08
1111 4565 1.1475705622019379e-08
1112 4569 1.1364806510339221e-08
1113 4573 1.1252784717643133e-08
1114 4577 1.1139650977628115e-08
1115 4581 1.1025417014655316e-08
1116 4585 1.0910095574653279e-08
1117 4589 1.0793700441006105e-08
1118 4593 1.0676246467711314e-08
1119 4597 1.0557749595620796e-08
1120 4601 1.0438226884617245e-08
1121 4605 1.0317696526819809e-08
1122 4609 1.0196177874670081e-08
1123 4613 1.0073691459796748e-08
1124 4617 9.9502590150779802e-09
1125 4621 9.8259034918678406e-09
1126 4625 9.7006490791684002e-09
1127 4629 9.5745212202808086e-09
1128 4633 9.4475466327992257e-09
1129 4637 9.3197533150111154e-09
1130 4641 9.191170567465682e-09
1131 4645 9.0618289964328552e-09
1132 4649 8.9317605333701467e-09
1133 4653 8.800998432237179e-09
1134 4657 8.6695772829447403e-09
1135 4661 8.5375330120516676e-09
1136 4665 8.404902887190589e-09
1137 4669 8.2717255133803195e-09
1138 4673 8.1380408342889107e-09
1139 4677 8.0038901286423461e-09
1140 4681 7.8693160230662464e-09
1141 4685 7.7343625537305239e-09
1142 4689 7.5990755268750187e-09
1143 4693 7.4635043320841115e-09
1144 4697 7.3277115558081481e-09
1145 4701 7.1918262509326387e-09
1146 4709 7.125022299235464e-09
1147 4713 7.0575739724881714e-09
1148 4717 6.9894491084259907e-09
1149 4721 6.9206412165846712e-09
1150 4725 6.851152369152397e-09
1151 4729 6.7809879894582167e-09
1152 4733 6.7101551374295985e-09
1153 4737 6.6386619150112723e-09
1154 4741 6.5665172517230968e-09
1155 4745 6.4937308237771763e-09
1156 4749 6.4203130328922575e-09
1157 4753 6.3462749993877765e-09
1158 4757 6.2716285768002702e-09
1159 4761 6.1963863675228721e-09
1160 4765 6.1205617514251577e-09
1161 4769 6.0441689304476501e-09
1162 4773 5.9672230192705353e-09
1163 4777 5.8897402318889409e-09
1164 4781 5.8117383086190908e-09
1165 4785 5.733237539357407e-09
1166 4789 5.6542633942563003e-09
1167 4793 5.5748535879480198e-09
1168 4799 5.5188691759012477e-09
1169 4803 5.4623610506211536e-09
1170 4807 5.4053241391207653e-09
1171 4811 5.3477601888859548e-09
1172 4815 5.2896741539389614e-09
1173 4819 5.2310727552619604e-09
1174 4823 5.1719638792915499e-09
1175 4827 5.1123563484427928e-09
1176 4831 5.0522598655667331e-09
1177 4835 4.9916850929937602e-09
1178 4839 4.9306438940911811e-09
1179 4843 4.8691498807665505e-09
1180 4847 4.8072196227896135e-09
1181 4853 4.7635063159445485e-09
1182 4857 4.7193530238193415e-09
1183 4861 4.6747436806420288e-09
1184 4865 4.6296759895707456e-09
1185 4869 4.5841519385853686e-09
1186 4873 4.5381751489013208e-09
1187 4877 4.4917500644291272e-09
1188 4881 4.4448817032533028e-09
1189 4885 4.3975755639958176e-09
1190 4889 4.3498376095365277e-09
1191 4893 4.3016742538283339e-09
1192 4897 4.2530923702555834e-09
1193 4901 4.2040992988192884e-09
1194 4905 4.1547028534831502e-09
1195 4909 4.1049113277664514e-09
1196 4913 4.0547335115212652e-09
1197 4917 4.004178699990124e-09
1198 4921 3.9532567151011323e-09
1199 4925 3.9019779363192908e-09
1200 4929 3.8503533718798924e-09
1201 4933 3.7983948135360419e-09
1202 4937 3.7461152303415304e-09
1203 4941 3.6935298163866031e-09
1204 4945 3.6406589399589284e-09
1205 4949 3.5875368874560699e-09
1206 4957 3.5612654674776897e-09
1207 4961 3.5347418713557871e-09
1208 4965 3.5078954815888315e-09
1209 4969 3.4807209585486807e-09
1210 4973 3.4532180117449634e-09
1211 4977 3.4253869687113314e-09
1212 4981 3.397228397698519e-09
1213 4985 3.3687430757100831e-09
1214 4989 3.3399319901145997e-09
1215 4993 3.3107963475226092e-09
1216 4997 3.2813375773650961e-09
1217 5001 3.2515573414658435e-09
1218 5005 3.2214575399078289e-09
1219 5009 3.1910403197037427e-09
1220 5013 3.1603080795491729e-09
1221 5017 3.1292634797432094e-09
1222 5021 3.0979094463445139e-09
1223 5025 3.0662491829805446e-09
1224 5029 3.03428617174869e-09
1225 5033 3.0020241840689713e-09
1226 5037 2.9694672859746056e-09
1227 5041 2.9366198470119508e-09
1228 5045 2.9034865427119449e-09
1229 5049 2.8700723658168771e-09
1230 5053 2.8363826275170143e-09
1231 5057 2.8024229673568595e-09
1232 5061 2.7681993565166006e-09
1233 5065 2.7337181045128275e-09
1234 5069 2.6989858642003361e-09
1235 5073 2.6640096367280013e-09
1236 5077 2.628796772520436e-09
1237 5081 2.5933549833846661e-09
1238 5085 2.5576923370873963e-09
1239 5089 2.5218172685433398e-09
1240 5093 2.4857385765031287e-09
1241 5097 2.4494654293984713e-09
1242 5101 2.4130073657510724e-09
1243 5105 2.3763742973575122e-09
1244 5109 2.3395765061846032e-09
1245 5113 2.3026246484002454e-09
1246 5117 2.265529749178247e-09
1247 5121 2.2283032076991424e-09
1248 5125 2.1909567895264209e-09
1249 5129 2.1535026272441696e-09
1250 5133 2.1159532214881304e-09
1251 5137 2.0783214585872158e-09
1252 5141 2.0406207208801473e-09
1253 5145 2.0028655319020281e-09
1254 5149 1.9650753113881112e-09
1255 5153 1.927297410986441e-09
1256 5163 1.9142623870036421e-09
1257 5167 1.9011113657881745e-09
1258 5171 1.887791383056109e-09
1259 5175 1.8743003735197071e-09
1260 5179 1.8606379973472095e-09
1261 5183 1.8468040661595878e-09
1262 5187 1.8327984849968353e-09
1263 5191 1.8186212481603003e-09
1264 5195 1.8042724471056973e-09
1265 5199 1.7897522708535101e-09
1266 5203 1.7750610110104723e-09
1267 5207 1.7601990645739233e-09
1268 5211 1.7451669372465679e-09
1269 5215 1.729965252213899e-09
1270 5219 1.7145947437083156e-09
1271 5223 1.6990562698286812e-09
1272 5227 1.6833508143225744e-09
1273 5231 1.6674794861677985e-09
1274 5235 1.6514435278635544e-09
1275 5239 1.635244317484332e-09
1276 5243 1.6188833724072304e-09
1277 5247 1.6023623525665567e-09
1278 5251 1.5856830651969107e-09
1279 5255 1.5688474672571434e-09
1280 5259 1.551857669880489e-09
1281 5263 1.534715942984961e-09
1282 5267 1.5174247136362167e-09
1283 5271 1.4999865779649649e-09
1284 5275 1.4824042954371813e-09
1285 5279 1.464680797712792e-09
1286 5283 1.4468191904407323e-09
1287 5287 1.4288227531480801e-09
1288 5291 1.4106949471960154e-09
1289 5295 1.3924394141250832e-09
1290 5299 1.3740599794700043e-09
1291 5303 1.355560655800633e-09
1292 5307 1.3369456413932607e-09
1293 5311 1.3182193271295339e-09
1294 5315 1.2993862928741542e-09
1295 5319 1.2804513126699361e-09
1296 5323 1.2614193545773195e-09
1297 5327 1.2422955783862292e-09
1298 5331 1.2230853390396184e-09
1299 5335 1.203794188399978e-09
1300 5339 1.1844278698015478e-09
1301 5343 1.1649923230062586e-09
1302 5347 1.1454936772178789e-09
1303 5351 1.1259382552288095e-09
1304 5355 1.1063325680471146e-09
1305 5359 1.08668331210917e-09
1306 5363 1.0669973727516914e-09
1307 5367 1.0472818282944117e-09
1308 5371 1.0275439992766886e-09
1309 5375 1.0077917798608132e-09
1310 5379 9.8803576198922086e-10
1311 5383 9.6830358031691324e-10
1312 5393 9.6149751598799572e-10
1313 5397 9.5463396943887267e-10
1314 5401 9.4768467104183367e-10
1315 5405 9.4064812630085202e-10
1316 5409 9.3352419720111983e-10
1317 5413 9.263128708746297e-10
1318 5417 9.190141888623672e-10
1319 5421 9.1162824437032222e-10
1320 5425 9.0415518177579438e-10
1321 5429 8.9659519994398933e-10
1322 5433 8.8894855084190894e-10
1323 5437 8.8121554715948319e-10
1324 5441 8.7339655944911961e-10
1325 5445 8.6549201901943123e-10
1326 5449 8.5750242194237084e-10
1327 5453 8.4942832777155334e-10
1328 5457 8.4127036453181268e-10
1329 5461 8.3302922879137213e-10
1330 5465 8.247056863411118e-10
1331 5469 8.1630057846552668e-10
1332 5473 8.0781481921658664e-10
1333 5477 7.9924939932458699e-10
1334 5481 7.9060538782904159e-10
1335 5485 7.8188393502656609e-10
1336 5489 7.7308627056905631e-10
1337 5493 7.6421370928041581e-10
1338 5497 7.5526764995340605e-10
1339 5501 7.4624957883577707e-10
1340 5505 7.3716107061293533e-10
1341 5509 7.2800379008850367e-10
1342 5513 7.1877949141535326e-10
1343 5517 7.094900214351844e-10
1344 5521 7.0013732193466417e-10
1345 5525 6.9072342840294765e-10
1346 5529 6.8125047254228432e-10
1347 5533 6.7172068282405392e-10
1348 5537 6.6213638496827439e-10
1349 5541 6.5250000170512258e-10
1350 5545 6.428140540755249e-10
1351 5549 6.330811654639877e-10
1352 5553 6.2330405373967141e-10
1353 5557 6.134855379608753e-10
1354 5561 6.0362853712451042e-10
1355 5565 5.9373606637612207e-10
1356 5569 5.8381124197203603e-10
1357 5573 5.7385727522395282e-10
1358 5577 5.6387747547649837e-10
1359 5581 5.5387524817227494e-10
1360 5585 5.4385410369666664e-10
1361 5589 5.3381769428383984e-10
1362 5593 5.2377005507061794e-10
1363 5597 5.1371706358280171e-10
1364 5603 5.0667873058550282e-10
1365 5609 5.0171609394449549e-10
1366 5613 4.9670572704474024e-10
1367 5617 4.9164705944462007e-10
1368 5621 4.8654019811633792e-10
1369 5625 4.813855456202303e-10
1370 5629 4.7618365330674738e-10
1371 5633 4.7093516840138446e-10
1372 5637 4.656408097104843e-10
1373 5641 4.6030136117081306e-10
1374 5645 4.5491766716252284e-10
1375 5649 4.4949063598342991e-10
1376 5653 4.4402124831204037e-10
1377 5657 4.3851057169550795e-10
1378 5661 4.3295979995377483e-10
1379 5665 4.2737032905712904e-10
1380 5669 4.2174394454689189e-10
1381 5675 4.1777458064610207e-10
1382 5679 4.1376596395384914e-10
1383 5683 4.0971718339165393e-10
1384 5687 4.0562816954994441e-10
1385 5691 4.014991630119823e-10
1386 5695 3.9733053944668931e-10
1387 5699 3.9312275341586197e-10
1388 5703 3.8887631403686401e-10
1389 5707 3.8459177715434482e-10
1390 5711 3.8026974084698947e-10
1391 5715 3.7591084779817721e-10
1392 5719 3.7151578383477064e-10
1393 5723 3.6708527948372327e-10
1394 5727 3.6262011146415172e-10
1395 5731 3.5812110452638772e-10
1396 5735 3.5358914270225587e-10
1397 5739 3.4902517770904359e-10
1398 5743 3.4443026121456593e-10
1399 5747 3.3980561815501192e-10
1400 5751 3.3515283744359492e-10
1401 5755 3.3047436518214569e-10
1402 5763 3.2815942994152249e-10
1403 5767 3.2582170475952346e-10
1404 5771 3.2345457964757762e-10
1405 5775 3.2105768675829595e-10
1406 5779 3.1863098737214928e-10
1407 5783 3.1617447453578752e-10
1408 5787 3.1368816311493502e-10
1409 5791 3.111720815285444e-10
1410 5795 3.0862627695167325e-10
1411 5799 3.0605081532978508e-10
1412 5803 3.0344578066337129e-10
1413 5807 3.0081127779869882e-10
1414 5811 2.9814742970562372e-10
1415 5815 2.954543825013169e-10
1416 5819 2.9273230240999799e-10
1417 5823 2.8998137809809289e-10
1418 5827 2.8720182131170403e-10
1419 5831 2.843938674727641e-10
1420 5835 2.8155777515788667e-10
1421 5839 2.7869382773019541e-10
1422 5843 2.7580233568698728e-10
1423 5847 2.7288363320290303e-10
1424 5851 2.6993808247888388e-10
1425 5855 2.6696607185974182e-10
1426 5859 2.6396802015269251e-10
1427 5863 2.6094437099935599e-10
1428 5867 2.5789559803111297e-10
1429 5871 2.5482220551296309e-10
1430 5875 2.517247292808023e-10
1431 5879 2.4860373208549993e-10
1432 5883 2.4545980975909123e-10
1433 5887 2.4229358852506755e-10
1434 5891 2.3910572813281034e-10
1435 5895 2.3589691866998385e-10
1436 5899 2.3266788394900863e-10
1437 5903 2.2941938053595061e-10
1438 5907 2.2615219853796798e-10
1439 5911 2.2286716089098404e-10
1440 5915 2.1956512535611802e-10
1441 5919 2.1624698254127107e-10
1442 5923 2.1291365523334834e-10
1443 5927 2.0956610300380652e-10
1444 5931 2.0620531634320105e-10
1445 5935 2.0283232345662344e-10
1446 5939 1.9944818178649371e-10
1447 5943 1.9605398580414767e-10
1448 5947 1.9265086860687141e-10
1449 5951 1.8924002051160456e-10
1450 5955 1.8582280514753128e-10
1451 5959 1.8240135339505387e-10
1452 5965 1.8000376980234916e-10
1453 5971 1.7831178200908943e-10
1454 5975 1.7660323791192709e-10
1455 5979 1.7487762153734522e-10
1456 5983 1.7313485823930209e-10
1457 5987 1.7137503310716159e-10
1458 5991 1.6959829928796075e-10
1459 5995 1.6780484561395897e-10
1460 5999 1.6599488794893273e-10
1461 6003 1.6416866094615089e-10
1462 6007 1.6232641789031255e-10
1463 6011 1.6046843204991049e-10
1464 6015 1.5859499447108284e-10
1465 6019 1.5670641433226967e-10
1466 6023 1.5480302312056922e-10
1467 6027 1.5288517160283397e-10
1468 6031 1.5095323477360542e-10
1469 6035 1.4900762007334291e-10
1470 6039 1.4704877714109358e-10
1471 6043 1.4507723361948017e-10
1472 6047 1.4309368137623593e-10
1473 6053 1.4169543617929022e-10
1474 6057 1.4028359295857051e-10
1475 6061 1.3885805418251107e-10
1476 6065 1.3741887488887762e-10
1477 6069 1.3596617880095302e-10
1478 6073 1.3450012453423945e-10
1479 6077 1.3302089700732349e-10
1480 6081 1.3152869746852448e-10
1481 6085 1.3002374612655733e-10
1482 6089 1.2850627927820411e-10
1483 6093 1.2697654927687157e-10
1484 6097 1.2543482965957755e-10
1485 6101 1.2388141344280175e-10
1486 6105 1.2231662451889568e-10
1487 6109 1.2074083380590079e-10
1488 6113 1.1915449280087209e-10
1489 6117 1.1755822867713004e-10
1490 6123 1.1643186956987349e-10
1491 6127 1.1529467039397187e-10
1492 6131 1.1414633512869218e-10
1493 6135 1.1298682232768697e-10
1494 6139 1.1181619606999208e-10
1495 6143 1.1063456243809085e-10
1496 6147 1.0944205491601548e-10
1497 6151 1.0823882436120622e-10
1498 6155 1.0702503577060554e-10
1499 6159 1.0580086863816115e-10
1500 6163 1.0456651311215834e-10
1501 6167 1.0332217527093406e-10
1502 6171 1.0206807642767214e-10
1503 6175 1.0080445140287957e-10
1504 6179 9.9531558756886751e-11
1505 6183 9.824968996146738e-11
1506 6187 9.6959190145440109e-11
1507 6191 9.5660519866981291e-11
1508 6197 9.4744477831728057e-11
1509 6201 9.3819498298145102e-11
1510 6205 9.2885409439128145e-11
1511 6209 9.1942204673675175e-11
1512 6213 9.0989945647022525e-11
1513 6217 9.002872228046962e-11
1514 6221 8.9058648900320874e-11
1515 6225 8.8079845836393856e-11
1516 6229 8.7092449529505276e-11
1517 6233 8.609660422850519e-11
1518 6237 8.5092467604570964e-11
1519 6241 8.4080203493612253e-11
1520 6245 8.3059991161043583e-11
1521 6249 8.203202210468775e-11
1522 6253 8.0996501570547848e-11
1523 6257 7.9953660705232799e-11
1524 6261 7.8903765289914735e-11
1525 6265 7.7847157280805085e-11
1526 6271 7.7102074877059971e-11
1527 6275 7.6349641921040945e-11
1528 6279 7.5589763458285039e-11
1529 6283 7.4822453415892422e-11
1530 6287 7.4047767575207416e-11
1531 6291 7.3265784966782352e-11
1532 6295 7.2476596503346373e-11
1533 6299 7.1680303343901573e-11
1534 6303 7.0877013923461056e-11
1535 6307 7.0066848400141448e-11
1536 6311 6.924993154610168e-11
1537 6315 6.8426399261977637e-11
1538 6319 6.7596395666789941e-11
1539 6323 6.676007506827644e-11
1540 6327 6.5917603355319487e-11
1541 6331 6.5069162139787742e-11
1542 6335 6.4214959692572352e-11
1543 6339 6.3355252199036872e-11
1544 6343 6.2490401787890879e-11
1545 6349 6.1880389171710335e-11
1546 6353 6.1264546916403329e-11
1547 6357 6.064276957724839e-11
1548 6361 6.0015055755981169e-11
1549 6365 5.9381448575617567e-11
1550 6369 5.8742012172656834e-11
1551 6373 5.8096823238670377e-11
1552 6377 5.7445968957948896e-11
1553 6381 5.6789544531212042e-11
1554 6385 5.6127652063675723e-11
1555 6389 5.5460402819275164e-11
1556 6393 5.4787916387551731e-11
1557 6397 5.4110324557366854e-11
1558 6401 5.342777497090551e-11
1559 6405 5.2740441609706816e-11
1560 6409 5.2048550804813998e-11
1561 6415 5.1560327094347169e-11
1562 6419 5.1067292142490855e-11
1563 6423 5.0569309910194147e-11
1564 6427 5.0066365542170993e-11
1565 6431 4.9558484442587186e-11
1566 6435 4.9045711799305466e-11
1567 6439 4.8528101871770315e-11
1568 6443 4.8005716535085198e-11
1569 6447 4.7478622380519393e-11
1570 6451 4.6946893587012114e-11
1571 6455 4.6410607793681187e-11
1572 6459 4.5869848234403381e-11
1573 6463 4.5324704677103379e-11
1574 6467 4.4775271870293961e-11
1575 6471 4.4221650084816734e-11
1576 6475 4.36639463808765e-11
1577 6479 4.3102278081854448e-11
1578 6483 4.2536771717476087e-11
1579 6487 4.1967575649932649e-11
1580 6491 4.1394880475032602e-11
1581 6495 4.0818974771312023e-11
1582 6503 4.053406545868519e-11
1583 6507 4.0246296043453378e-11
1584 6511 3.9954896834969814e-11
1585 6515 3.9659824591088128e-11
1586 6519 3.9361074775028742e-11
1587 6523 3.905864627544819e-11
1588 6527 3.8752540218014896e-11
1589 6531 3.8442759884155309e-11
1590 6535 3.8129311324932059e-11
1591 6539 3.7812201672031095e-11
1592 6543 3.7491441143181677e-11
1593 6547 3.7167042227495023e-11
1594 6551 3.6839019052840564e-11
1595 6555 3.6507389870838304e-11
1596 6559 3.6172174740739073e-11
1597 6563 3.5833396342546933e-11
1598 6567 3.5491080211109134e-11
1599 6571 3.5145254443092514e-11
1600 6575 3.4795950234186994e-11
1601 6579 3.4443202244585235e-11
1602 6583 3.4087049109757114e-11
1603 6587 3.372753081245761e-11
1604 6591 3.3364690747276356e-11
1605 6595 3.2998577497664532e-11
1606 6599 3.2629241565351288e-11
1607 6603 3.2256736386966041e-11
1608 6607 3.1881120921395875e-11
1609 6611 3.150245719170346e-11
1610 6615 3.1120808923161235e-11
1611 6619 3.0736245289116548e-11
1612 6623 3.0348839291556582e-11
1613 6627 2.9958668853418096e-11
1614 6631 2.9565812590147013e-11
1615 6635 2.9170356214600836e-11
1616 6639 2.8772388096784639e-11
1617 6643 2.8372000807150372e-11
1618 6647 2.7969291102443475e-11
1619 6651 2.7564359916092453e-11
1620 6655 2.715731248998365e-11
1621 6659 2.6748257508661535e-11
1622 6663 2.633730873644436e-11
1623 6667 2.5924583551541788e-11
1624 6671 2.551020354646635e-11
1625 6675 2.5094294486779571e-11
1626 6679 2.4676986224977211e-11
1627 6683 2.4258417210891923e-11
1628 6687 2.3838735897423671e-11
1629 6691 2.3418135761077683e-11
1630 6695 2.2997028296346991e-11
1631 6703 2.2789798809031659e-11
1632 6707 2.2580564933836813e-11
1633 6711 2.2369177706011412e-11
1634 6715 2.2155606984440156e-11
1635 6719 2.1939854278512698e-11
1636 6723 2.1721934399801014e-11
1637 6727 2.1501866020641075e-11
1638 6731 2.1279672051612149e-11
1639 6735 2.1055377555327727e-11
1640 6739 2.0829009074277404e-11
1641 6743 2.06005972090037e-11
1642 6747 2.0370173232885835e-11
1643 6751 2.0137769328397233e-11
1644 6755 1.9903424765835738e-11
1645 6759 1.9667175563484393e-11
1646 6763 1.9429062400952769e-11
1647 6767 1.9189129056219529e-11
1648 6771 1.8947420827509252e-11
1649 6775 1.8703985820439136e-11
1650 6779 1.845887591717744e-11
1651 6783 1.8212144933496044e-11
1652 6787 1.7963852545336835e-11
1653 6791 1.7714068969704357e-11
1654 6795 1.7462884613698668e-11
1655 6799 1.7210445398114296e-11
1656 6807 1.7085647361130796e-11
1657 6811 1.6959598821403799e-11
1658 6815 1.6832001974284374e-11
1659 6819 1.6702834724523326e-11
1660 6823 1.6572096209580773e-11
1661 6827 1.6439786204216049e-11
1662 6831 1.6305909317291545e-11
1663 6835 1.6170466335251147e-11
1664 6839 1.6033462004964893e-11
1665 6843 1.5894902627261148e-11
1666 6847 1.5754793928467668e-11
1667 6851 1.5613142762642371e-11
1668 6855 1.5469959037736485e-11
1669 6859 1.5325251747513034e-11
1670 6863 1.5179030477012252e-11
1671 6867 1.5031308170531659e-11
1672 6871 1.4882098066011796e-11
1673 6875 1.4731416340926658e-11
1674 6879 1.4579276691823041e-11
1675 6883 1.442569772005033e-11
1676 6887 1.427069872984822e-11
1677 6891 1.4114298540424407e-11
1678 6895 1.3956518984388526e-11
1679 6899 1.3797383246295612e-11
1680 6903 1.3636916409159862e-11
1681 6907 1.3475144576806379e-11
1682 6911 1.3312095532678166e-11
1683 6915 1.3147798460289109e-11
1684 6919 1.2982285166503356e-11
1685 6923 1.2815587363635555e-11
1686 6927 1.2647738523788528e-11
1687 6931 1.2478777156081893e-11
1688 6935 1.2308740074718448e-11
1689 6939 1.2137665725449101e-11
1690 6943 1.1965596116818229e-11
1691 6947 1.1792573536962052e-11
1692 6951 1.1618643369356929e-11
1693 6955 1.1443851404897332e-11
1694 6959 1.1268247088632871e-11
1695 6963 1.1091880174120666e-11
1696 6967 1.0914803854973533e-11
1697 6971 1.0737070437097931e-11
1698 6975 1.0558737156530457e-11
1699 6979 1.0379866033234291e-11
1700 6983 1.0200540865597463e-11
1701 6987 1.0020933726408054e-11
1702 6995 9.9324943094222725e-12
1703 6999 9.8432001289113978e-12
1704 7003 9.7529716037403426e-12
1705 7007 9.6617920340240414e-12
1706 7011 9.5696613354122666e-12
1707 7015 9.4765858851359531e-12
1708 7019 9.3825726269253198e-12
1709 7023 9.2876314480295949e-12
1710 7027 9.1917715661002057e-12
1711 7031 9.0950044357056951e-12
1712 7035 8.9973414804604944e-12
1713 7039 8.8987949191897326e-12
1714 7043 8.7993797955134017e-12
1715 7047 8.6991090376294727e-12
1716 7051 8.5979982580188497e-12
1717 7055 8.4960647150397263e-12
1718 7059 8.3933261963301409e-12
1719 7063 8.2897997124077951e-12
1720 7067 8.1855052450865969e-12
1721 7071 8.0804635830316763e-12
1722 7075 7.9746968177619036e-12
1723 7079 7.8682280681644864e-12
1724 7083 7.7610807437689934e-12
1725 7087 7.6532821799723567e-12
1726 7091 7.5448617858674521e-12
1727 7095 7.4358561788273813e-12
1728 7099 7.326321537511576e-12
1729 7105 7.249186810392059e-12
1730 7109 7.1713516657082215e-12
1731 7113 7.0928209636422494e-12
1732 7117 7.0136025128198355e-12
1733 7121 6.9337070235210308e-12
1734 7125 6.8531472548105256e-12
1735 7129 6.7719376313991922e-12
1736 7133 6.6900948204575714e-12
1737 7139 6.6322787841314546e-12
1738 7143 6.5738686881446473e-12
1739 7147 6.5148295348138539e-12
1740 7151 6.4551534530641508e-12
1741 7155 6.3948424180915366e-12
1742 7159 6.3339006817046812e-12
1743 7163 6.2723334976080055e-12
1744 7167 6.2101451344335403e-12
1745 7171 6.1473422991744221e-12
1746 7175 6.0839324041893936e-12
1747 7179 6.0199201186726836e-12
1748 7183 5.955315223446326e-12
1749 7187 5.8901252502369741e-12
1750 7191 5.8243608562744623e-12
1751 7195 5.7580292231882065e-12
1752 7199 5.6911419283877774e-12
1753 7203 5.6237095441720552e-12
1754 7207 5.5557440016414141e-12
1755 7211 5.4872579333423416e-12
1756 7215 5.4182639761067792e-12
1757 7219 5.3487748030365582e-12
1758 7223 5.278804351582082e-12
1759 7227 5.2083689352639173e-12
1760 7231 5.1374836345421594e-12
1761 7235 5.0661651752982257e-12
1762 7239 4.9944314797736934e-12
1763 7243 4.9223006460293757e-12
1764 7247 4.8497954636214509e-12
1765 7251 4.7769465715027735e-12
1766 7255 4.7038063004511396e-12
1767 7263 4.6676776001852517e-12
1768 7267 4.6311963386382496e-12
1769 7271 4.5942859463996288e-12
1770 7275 4.5569388865307397e-12
1771 7279 4.519154696110159e-12
1772 7283 4.4809341845598394e-12
1773 7287 4.4422792029421509e-12
1774 7291 4.4031915638250965e-12
1775 7295 4.3636726205638938e-12
1776 7299 4.3237257188425642e-12
1777 7303 4.2833526585393823e-12
1778 7307 4.2425575407567569e-12
1779 7311 4.2013422676147999e-12
1780 7315 4.1597118207970486e-12
1781 7319 4.1176686461932197e-12
1782 7323 4.0752188210667754e-12
1783 7327 4.0323664429195008e-12
1784 7331 3.9891164858445376e-12
1785 7335 3.945475158732832e-12
1786 7339 3.9014482206517166e-12
1787 7343 3.8570423007697921e-12
1788 7347 3.8122637838590776e-12


==> data/portfolio-targets-2026-09-29/fig_e2_convergence_synth1000_tos.txt <==
iter oracle y
1 5 0.047091349624952233
2 9 0.044952118402950311
3 13 0.043306482753886974
4 17 0.041923349263130447
5 21 0.040711084323550292
6 25 0.039622469197686007
7 29 0.038628842325654826
8 33 0.037711896000772974
9 37 0.036858538651913401
10 41 0.036059442664555269
11 45 0.035307359368028743
12 49 0.034596387178874234
13 53 0.03392193582439456
14 57 0.033280064556007787
15 61 0.032667621249217203
16 65 0.032081710136756834
17 69 0.031520100126677164
18 73 0.030980693014720197
19 77 0.030461674567808943
20 81 0.029961534685192307
21 85 0.029478909994662149
22 89 0.029012513685087185
23 93 0.02856133049556428
24 97 0.028124373133720838
25 101 0.027700765254546462
26 105 0.027289691174315862
27 109 0.026890451741792061
28 113 0.026502311709009484
29 117 0.026124661882795032
30 121 0.025756965441098779
31 125 0.025398716402504323
32 129 0.025049480623849148
33 133 0.02470884703973281
34 137 0.024376272579392358
35 141 0.024051531240940338
36 145 0.02373431435389772
37 149 0.023424308247653996
38 153 0.023121221191570118
39 157 0.022824784068499786
40 161 0.022534554635467378
41 165 0.022250375432156477
42 169 0.021972051757393692
43 173 0.021699375353888474
44 177 0.021432162523085184
45 181 0.021170221769163253
46 185 0.020913369623331585
47 189 0.020661405342987681
48 193 0.020414170513466071
49 197 0.020171504107104252
50 201 0.019933250350714506
51 205 0.019699291895737183
52 209 0.019469509007755868
53 213 0.019243810751539962
54 217 0.019022081474981609
55 221 0.018804199603366909
56 225 0.018590042071995102
57 229 0.01837952025806484
58 233 0.018172531116125868
59 237 0.017968968059789633
60 241 0.017768733465761619
61 245 0.017571735337916731
62 249 0.017377882034038492
63 253 0.017187097114141604
64 257 0.016999294070590837
65 261 0.016814416984104994
66 265 0.01663239379677801
67 269 0.016453160979761482
68 273 0.016276666744900366
69 277 0.016102842695612189
70 281 0.015931623127921173
71 285 0.015762944891364067
72 289 0.015596747760582244
73 293 0.01543298091231392
74 297 0.015271583383073757
75 301 0.015112495365415134
76 305 0.014955673771245915
77 309 0.014801068170387044
78 313 0.014648634330683565
79 317 0.014498320591415875
80 321 0.014350089634424293
81 325 0.014203893448010485
82 329 0.014059679292776652
83 333 0.013917424629691673
84 337 0.013777091320984225
85 341 0.013638650441424646
86 345 0.01350206683426592
87 349 0.013367305986080082
88 353 0.013234332367103989
89 357 0.013103115330255074
90 361 0.012973618556500182
91 365 0.012845813526607124
92 369 0.012719668576756726
93 373 0.012595147606576377
94 377 0.012472217614439932
95 381 0.012350846705108715
96 385 0.012231004873504264
97 389 0.01211265861805705
98 393 0.011995781299861119
99 397 0.011880345641419827
100 401 0.011766325902545683
101 405 0.01165370138529676
102 409 0.011542448902229612
103 413 0.011432542762188065
104 417 0.011323960625134898
105 421 0.011216682760662122
106 425 0.011110691788339457
107 429 0.011005964708062478
108 433 0.01090247911467127
109 437 0.010800213626549034
110 441 0.010699147163985725
111 445 0.0105992591935791
112 449 0.010500529728552949
113 453 0.010402939300583719
114 457 0.010306459589718566
115 461 0.010211083317153263
116 465 0.010116796002548495
117 469 0.010023579543534415
118 473 0.009931428797805248
119 477 0.0098403264809406796
120 481 0.0097502558160770091
121 485 0.0096612004776593513
122 489 0.0095731445617579652
123 493 0.0094860725642757805
124 497 0.0093999693631458183
125 501 0.0093148202028876612
126 505 0.0092306105101005818
127 509 0.009147329484848447
128 513 0.0090649670673977334
129 517 0.0089835102504317622
130 521 0.0089029494529981271
131 525 0.0088232786227765789
132 529 0.0087444897258208733
133 533 0.0086665672347891274
134 537 0.0085895030333004285
135 541 0.0085132844355404781
136 545 0.0084378991574717878
137 549 0.0083633328336862409
138 553 0.0082895678376984777
139 557 0.0082165944239497302
140 561 0.0081444039389118386
141 565 0.0080729831800918379
142 569 0.0080023190605997274
143 573 0.0079324009131668885
144 577 0.0078632181225046626
145 581 0.0077947602959705627
146 585 0.0077270165561856008
147 589 0.0076599796865281788
148 593 0.0075936400781334195
149 597 0.0075279881455087034
150 601 0.0074630139442216688
151 605 0.0073987081005901442
152 609 0.0073350616165589787
153 613 0.0072720656737451555
154 617 0.0072097116283162685
155 621 0.0071479910044465458
156 625 0.0070868954884381573
157 629 0.0070264169235302217
158 633 0.006966547305205505
159 637 0.0069072785586238219
160 641 0.0068486062396669687
161 645 0.0067905249205207508
162 649 0.0067330269456310141
163 653 0.0066761048083920482
164 657 0.0066197511442481977
165 661 0.0065639587260280406
166 665 0.0065087204592339026
167 669 0.0064540293775948452
168 673 0.0063998786390018041
169 677 0.0063462615217955865
170 681 0.0062931714213444196
171 685 0.0062406018468543602
172 689 0.0061885464183700049
173 693 0.0061369985856367468
174 697 0.0060859564881797284
175 701 0.0060354174372074694
176 705 0.0059853769898533986
177 709 0.0059358305297089933
178 713 0.0058867719441625214
179 717 0.0058381950608066254
180 721 0.0057900968320143131
181 725 0.0057424717522871465
182 729 0.0056953132136880391
183 733 0.0056486154066547542
184 737 0.0056023726259895219
185 741 0.0055565792676563058
186 745 0.005511229825417299
187 749 0.0054663188877494976
188 753 0.0054218411350394997
189 757 0.005377791337002804
190 761 0.0053341643502812803
191 765 0.0052909551161854761
192 769 0.0052481586585585542
193 773 0.0052057700817454309
194 777 0.0051637845686550252
195 781 0.0051221973789063024
196 785 0.0050810038426852911
197 789 0.005040199436101781
198 793 0.0049997800168330876
199 797 0.0049597410099866557
200 801 0.004920078548327639
201 805 0.0048807885153488622
202 809 0.0048418658508299116
203 813 0.0048033062999239366
204 817 0.0047651056728181575
205 821 0.004727259845810068
206 825 0.0046897647602197091
207 829 0.0046526135091027538
208 833 0.0046158009714351456
209 837 0.0045793232316028417
210 841 0.0045431764405486057
211 845 0.0045073568135602171
212 849 0.0044718606282451922
213 853 0.0044366842226680435
214 857 0.0044018239936211741
215 861 0.0043672763950074259
216 865 0.0043330379363185779
217 869 0.004299105181198035
218 873 0.0042654747460785037
219 877 0.0042321432809178106
220 881 0.0041991084127480241
221 885 0.0041663666754356288
222 889 0.0041339148152094406
223 893 0.0041017496307607492
224 897 0.0040698679565899284
225 901 0.0040382667776644463
226 905 0.0040069432422747209
227 909 0.0039758943348621604
228 913 0.0039451170866900004
229 917 0.0039146085737693914
230 921 0.0038843659152422551
231 925 0.0038543862721135773
232 929 0.0038246668461808489
233 933 0.0037952048790793847
234 937 0.0037659976514024347
235 941 0.0037370424818742127
236 945 0.003708336726563522
237 949 0.0036798777781305338
238 953 0.0036516630651020274
239 957 0.003623690051171941
240 961 0.0035959562345249472
241 965 0.0035684591471813469
242 969 0.0035411963543618892
243 973 0.0035141654538713542
244 977 0.0034873640754998964
245 981 0.0034607898804412248
246 985 0.0034344405485659253
247 989 0.0034083149156005294
248 993 0.0033824132301632989
249 997 0.0033567331580501188
250 1001 0.0033312724015969954
251 1005 0.0033060286958528523
252 1009 0.0032809998067380754
253 1013 0.0032561835254338533
254 1017 0.00323157783816562
255 1021 0.0032071819170150459
256 1025 0.0031829936935041329
257 1029 0.003159011022070393
258 1033 0.0031352317898934935
259 1037 0.0031116539146248388
260 1041 0.0030882753429615404
261 1045 0.0030650940496279849
262 1049 0.0030421080365745871
263 1053 0.0030193153323032009
264 1057 0.002996713991272324
265 1061 0.0029743020933559617
266 1065 0.0029520777330530545
267 1069 0.0029300396180194825
268 1073 0.0029081864322044087
269 1077 0.0028865163227531445
270 1081 0.0028650274629178178
271 1085 0.0028437180505123099
272 1089 0.0028225862931336816
273 1093 0.0028016301264305876
274 1097 0.0027808478161983835
275 1101 0.0027602376525229029
276 1105 0.0027397979486627525
277 1109 0.0027195270401727816
278 1113 0.0026994232841841756
279 1117 0.0026794850587940782
280 1121 0.0026597107625342489
281 1125 0.0026400988138979703
282 1129 0.0026206476509108784
283 1133 0.0026013557307356045
284 1137 0.002582221529303061
285 1141 0.0025632435409651778
286 1145 0.0025444202781652369
287 1149 0.0025257502711229902
288 1153 0.0025072320675324218
289 1157 0.002488864232270494
290 1161 0.0024706453471156002
291 1165 0.0024525740104747377
292 1169 0.0024346488371185778
293 1173 0.0024168684579237861
294 1177 0.0023992315196220706
295 1181 0.002381736684555488
296 1185 0.0023643826304376465
297 1189 0.00234716805012048
298 1193 0.0023300916513662997
299 1197 0.0023131521566249038
300 1201 0.0022963483028154924
301 1205 0.0022796788411132158
302 1209 0.0022631425367401841
303 1213 0.0022467381687607422
304 1217 0.0022304645298809028
305 1221 0.0022143204262517731
306 1225 0.0021983046772768612
307 1229 0.0021824161154231263
308 1233 0.0021666535860356863
309 1237 0.0021510159471560533
310 1241 0.0021355020693438016
311 1245 0.002120110835501596
312 1249 0.0021048411407034468
313 1253 0.0020896918920261499
314 1257 0.0020746620083838025
315 1261 0.0020597504203653163
316 1265 0.0020449560700748761
317 1269 0.0020302779109752315
318 1273 0.0020157149077337944
319 1277 0.002001266036071446
320 1281 0.0019869302826139926
321 1285 0.0019727066447462194
322 1289 0.0019585941304684764
323 1293 0.0019445917582557304
324 1297 0.0019306985569190328
325 1301 0.0019169135654693507
326 1305 0.0019032358329837071
327 1309 0.0018896644184735782
328 1313 0.0018761983907554878
329 1317 0.0018628368283237725
330 1321 0.0018495788192254494
331 1325 0.001836423460937163
332 1329 0.0018233698602441312
333 1333 0.0018104171331210952
334 1337 0.0017975644046151933
335 1341 0.0017848108087307345
336 1345 0.0017721554883158293
337 1349 0.0017595975946082243
338 1353 0.0017471362912839016
339 1357 0.0017347707783489628
340 1361 0.0017225002281509299
341 1365 0.0017103238220129281
342 1369 0.0016982407498439616
343 1373 0.0016862502099217525
344 1377 0.0016743514087388788
345 1381 0.001662543560873901
346 1385 0.0016508258888743603
347 1389 0.0016391976231466684
348 1393 0.0016276580018507031
349 1397 0.0016162062707979618
350 1401 0.0016048416833526094
351 1405 0.0015935635003350252
352 1409 0.0015823709899275313
353 1413 0.0015712634275820967
354 1417 0.0015602400959298867
355 1421 0.0015493002846924981
356 1425 0.0015384432905948128
357 1429 0.0015276684172793765
358 1433 0.0015169749752222319
359 1437 0.0015063622816501743
360 1441 0.0014958296604593402
361 1445 0.0014853764421351241
362 1449 0.0014750019636733595
363 1453 0.0014647055685027435
364 1457 0.0014544866064084552
365 1461 0.0014443444334569608
366 1465 0.0014342784119219586
367 1469 0.0014242879102114416
368 1473 0.0014143723027958651
369 1477 0.0014045309701373673
370 1481 0.0013947632986200588
371 1485 0.0013850686804813268
372 1489 0.0013754465137441453
373 1493 0.001365896202150384
374 1497 0.0013564171550950624
375 1501 0.0013470087875615739
376 1505 0.001337670520057826
377 1509 0.0013284017785532996
378 1513 0.0013192019944170041
379 1517 0.0013100706043563041
380 1521 0.0013010070503566228
381 1525 0.0012920107761056543
382 1529 0.0012830812288105111
383 1533 0.0012742178658631368
384 1537 0.001265420149713302
385 1541 0.0012566875478113386
386 1545 0.0012480195325510778
387 1549 0.0012394155812135131
388 1553 0.0012308751759114104
389 1557 0.001222397803534945
390 1561 0.001213982955698285
391 1565 0.0012056301286870917
392 1569 0.0011973388234068957
393 1573 0.0011891085453322719
394 1577 0.0011809388044567877
395 1581 0.0011728291152437017
396 1585 0.0011647789965773673
397 1589 0.0011567879717153254
398 1593 0.0011488555682410608
399 1597 0.0011409813180174159
400 1601 0.0011331647571406263
401 1605 0.001125405425894983
402 1609 0.0011177028687080878
403 1613 0.0011100566341067115
404 1617 0.0011024662746732291
405 1621 0.0010949313470026176
406 1625 0.001087451411660023
407 1629 0.0010800260331388662
408 1633 0.0010726547798194977
409 1637 0.0010653372239283832
410 1641 0.0010580729414978022
411 1645 0.0010508615123260678
412 1649 0.0010437025199382494
413 1653 0.0010365955515473934
414 1657 0.0010295401980162369
415 1661 0.0010225360538193915
416 1665 0.0010155827170060191
417 1669 0.0010086797891629567
418 1673 0.0010018268753783169
419 1677 0.00099502358420552818
420 1681 0.00098826952762783417
421 1685 0.00098156432102322025
422 1689 0.00097490758312977256
423 1693 0.00096829893601148211
424 1697 0.00096173800502444208
425 1701 0.0009552244187834829
426 1705 0.00094875780912919046
427 1709 0.00094233781109535225
428 1713 0.00093596406287677699
429 1717 0.00092963620579751105
430 1721 0.00092335388427944559
431 1725 0.0009171167458112958
432 1729 0.0009109244409179466
433 1733 0.0009047766231301854
434 1737 0.00089867294895477434
435 1741 0.00089261307784488809
436 1745 0.00088659667217091259
437 1749 0.00088062339719157496
438 1753 0.00087469292102542817
439 1757 0.00086880491462266096
440 1761 0.00086295905173724638
441 1765 0.00085715500889942228
442 1769 0.00085139246538848239
443 1773 0.00084567110320589488
444 1777 0.00083999060704873006
445 1781 0.00083435066428339867
446 1785 0.00082875096491969553
447 1789 0.00082319120158514368
448 1793 0.00081767106949962877
449 1797 0.00081219026645033756
450 1801 0.00080674849276697548
451 1805 0.00080134545129727393
452 1809 0.00079598084738277057
453 1813 0.00079065438883487013
454 1817 0.00078536578591118259
455 1821 0.00078011475129212242
456 1825 0.00077490100005777414
457 1829 0.00076972424966503057
458 1833 0.00076458421992497126
459 1837 0.00075948063298050545
460 1841 0.00075441321328426829
461 1845 0.00074938168757675858
462 1849 0.00074438578486472797
463 1853 0.00073942523639980451
464 1857 0.00073449977565735519
465 1861 0.00072960913831558749
466 1865 0.00072475306223487911
467 1869 0.0007199312874373357
468 1873 0.00071514355608657859
469 1877 0.00071038961246774543
470 1881 0.00070566920296772175
471 1885 0.00070098207605558528
472 1889 0.0006963279822632569
473 1893 0.00069170667416637664
474 1897 0.00068711790636537219
475 1901 0.00068256143546674712
476 1905 0.00067803702006456225
477 1909 0.00067354442072212097
478 1913 0.00066908339995385379
479 1917 0.00066465372220739661
480 1921 0.00066025515384585966
481 1925 0.00065588746313028886
482 1929 0.00065155042020231748
483 1933 0.00064724379706699697
484 1937 0.00064296736757581195
485 1941 0.00063872090740988243
486 1945 0.00063450406861216969
487 1949 0.00063031655872364202
488 1953 0.00062615815753274654
489 1957 0.00062202864723561661
490 1961 0.00061792781223283014
491 1965 0.00061385543898992705
492 1969 0.00060981131593706528
493 1973 0.00060579523339396898
494 1977 0.00060180698351178794
495 1981 0.0005978463602265596
496 1985 0.00059391315922082484
497 1989 0.00059000717789105771
498 1993 0.00058612821531935186
499 1997 0.00058227607224824055
500 2001 0.0005784505510578944
501 2005 0.00057465145574513957
502 2009 0.00057087859190389247
503 2013 0.0005671317667067208
504 2017 0.00056341078888730984
505 2021 0.00055971546872367057
506 2025 0.00055604561802197476
507 2029 0.00055240105010091365
508 2033 0.0005487815797764916
509 2037 0.0005451870233472364
510 2041 0.0005416171985797401
511 2045 0.00053807192469451442
512 2049 0.00053455102235212934
513 2053 0.00053105431363960061
514 2057 0.00052758162205702628
515 2061 0.0005241327725044279
516 2065 0.00052070759126881139
517 2069 0.00051730590601140329
518 2073 0.00051392754575509223
519 2077 0.00051057234087203117
520 2081 0.00050724012307140881
521 2085 0.00050393072538738718
522 2089 0.00050064398216717826
523 2093 0.0004973797290592914
524 2097 0.00049413780300190896
525 2101 0.00049091804221140561
526 2105 0.00048772028617100386
527 2109 0.00048454437561956779
528 2113 0.00048139015254051434
529 2117 0.00047825746015085736
530 2121 0.00047514614289037967
531 2125 0.0004720560464109133
532 2129 0.00046898701756574603
533 2133 0.00046593890439914715
534 2137 0.00046291155613599071
535 2141 0.00045990482317151247
536 2145 0.00045691855706115849
537 2149 0.00045395261051054282
538 2153 0.00045100683736552447
539 2157 0.00044808109260236758
540 2161 0.00044517523231802611
541 2165 0.00044228911372050763
542 2169 0.00043942259511934938
543 2173 0.00043657553591619399
544 2177 0.0004337477965954444
545 2181 0.0004309392387150367
546 2185 0.00042814972489728246
547 2189 0.00042537911881982831
548 2193 0.00042262728520667812
549 2197 0.00041989408981933044
550 2201 0.00041717939944798608
551 2205 0.00041448308190285206
552 2209 0.000411805006005528
553 2213 0.00040914504158047905
554 2217 0.00040650305944658937
555 2221 0.00040387893140880293
556 2225 0.00040127253024983838
557 2229 0.0003986837297219962
558 2233 0.00039611240453902793
559 2237 0.00039355843036810711
560 2241 0.00039102168382185442
561 2245 0.00038850204245045021
562 2249 0.00038599938473383094
563 2253 0.00038351359007394173
564 2257 0.00038104453878707488
565 2261 0.00037859211209628432
566 2265 0.00037615619212386336
567 2269 0.00037373666188389291
568 2273 0.00037133340527487042
569 2277 0.00036894630707239967
570 2281 0.00036657525292195509
571 2285 0.00036422012933170377
572 2289 0.00036188082366541178
573 2293 0.00035955722413539616
574 2297 0.0003572492197955622
575 2301 0.0003549567005344948
576 2305 0.00035267955706861232
577 2309 0.00035041768093539526
578 2313 0.0003481709644866581
579 2317 0.00034593930088191045
580 2321 0.00034372258408175196
581 2325 0.00034152070884134743
582 2329 0.00033933357070395305
583 2333 0.0003371610659945032
584 2337 0.00033500309181325828
585 2341 0.00033285954602950744
586 2345 0.00033073032727533406
587 2349 0.0003286153349394292
588 2353 0.00032651446916097041
589 2357 0.0003244276308235521
590 2361 0.00032235472154916911
591 2365 0.00032029564369226199
592 2369 0.00031825030033380569
593 2373 0.00031621859527545729
594 2377 0.00031420043303375723
595 2381 0.00031219571883438408
596 2385 0.00031020435860645466
597 2389 0.00030822625897688186
598 2393 0.00030626132726477968
599 2397 0.00030430947147591479
600 2401 0.0003023706002972191
601 2405 0.00030044462309133528
602 2409 0.00029853144989122577
603 2413 0.00029663099139481811
604 2417 0.00029474315895971332
605 2421 0.00029286786459791533
606 2425 0.00029100502097063777
607 2429 0.00028915454138312883
608 2433 0.00028731633977956307
609 2437 0.00028549033073796767
610 2441 0.0002836764294651895
611 2445 0.00028187455179192367
612 2449 0.00028008461416776065
613 2453 0.00027830653365630228
614 2457 0.00027654022793030357
615 2461 0.00027478561526686067
616 2465 0.0002730426145426457
617 2469 0.00027131114522917715
618 2473 0.00026959112738813407
619 2477 0.00026788248166671465
620 2481 0.00026618512929302616
621 2485 0.00026449899207152335
622 2489 0.00026282399237848291
623 2493 0.00026116005315751867
624 2497 0.00025950709791513327
625 2501 0.00025786505071630499
626 2505 0.00025623383618012457
627 2509 0.00025461337947545366
628 2513 0.00025300360631664014
629 2517 0.00025140444295924664
630 2521 0.000249815816195835
631 2525 0.00024823765335178191
632 2529 0.00024666988228112043
633 2533 0.00024511243136243326
634 2537 0.00024356522949476529
635 2541 0.00024202820609358836
636 2545 0.00024050129108678028
637 2549 0.00023898441491065382
638 2553 0.00023747750850601392
639 2557 0.00023598050331424773
640 2561 0.00023449333127345122
641 2565 0.00023301592481457604
642 2569 0.00023154821685763307
643 2573 0.00023009014080790552
644 2577 0.00022864163055220392
645 2581 0.00022720262045514792
646 2585 0.00022577304535549003
647 2589 0.00022435284056245827
648 2593 0.0002229419418521333
649 2597 0.0002215402854638592
650 2601 0.00022014780809668266
651 2605 0.00021876444690581583
652 2609 0.0002173901394991419
653 2613 0.00021602482393373847
654 2617 0.00021466843871243381
655 2621 0.00021332092278039281
656 2625 0.00021198221552173288
657 2629 0.00021065225675615735
658 2633 0.00020933098673563464
659 2637 0.00020801834614108999
660 2641 0.00020671427607913393
661 2645 0.00020541871807880816
662 2649 0.00020413161408837276
663 2653 0.00020285290647210623
664 2657 0.00020158253800713516
665 2661 0.00020032045188029851
666 2665 0.00019906659168502877
667 2669 0.0001978209014182626
668 2673 0.0001965833254773697
669 2677 0.00019535380865712558
670 2681 0.00019413229614668421
671 2685 0.00019291873352659733
672 2689 0.00019171306676584414
673 2693 0.0001905152422188918
674 2697 0.00018932520662277486
675 2701 0.00018814290709421019
676 2705 0.00018696829112672418
677 2709 0.00018580130658780035
678 2713 0.00018464190171606438
679 2717 0.00018349002511848267
680 2721 0.00018234562576758401
681 2725 0.00018120865299870733
682 2729 0.0001800790565072634
683 2733 0.00017895678634603185
684 2737 0.00017784179292247489
685 2741 0.00017673402699606297
686 2745 0.00017563343967564031
687 2749 0.00017453998241679028
688 2753 0.00017345360701924727
689 2757 0.00017237426562430357
690 2761 0.00017130191071225705
691 2765 0.00017023649509986772
692 2769 0.00016917797193784489
693 2773 0.00016812629470834082
694 2777 0.00016708141722247661
695 2781 0.00016604329361788507
696 2785 0.00016501187835626856
697 2789 0.00016398712622098355
698 2793 0.00016296899231463469
699 2797 0.00016195743205670048
700 2801 0.00016095240118117095
701 2805 0.00015995385573420155
702 2809 0.00015896175207179373
703 2813 0.00015797604685748447
704 2817 0.00015699669706006344
705 2821 0.00015602365995130273
706 2825 0.00015505689310370656
707 2829 0.00015409635438828157
708 2833 0.00015314200197231431
709 2837 0.00015219379431718162
710 2841 0.0001512516901761659
711 2845 0.00015031564859229509
712 2849 0.00014938562889619725
713 2853 0.00014846159070397205
714 2857 0.00014754349391507481
715 2861 0.00014663129871022836
716 2865 0.00014572496554934058
717 2869 0.00014482445516944369
718 2873 0.00014392972858264823
719 2877 0.00014304074707411398
720 2881 0.00014215747220003451
721 2885 0.00014127986578564642
722 2889 0.00014040788984583523
723 2893 0.00013954150895646717
724 2897 0.00013868068598030608
725 2901 0.00013782538373303003
726 2905 0.00013697556529365234
727 2909 0.0001361311940014252
728 2913 0.00013529223345332258
729 2917 0.00013445864750179635
730 2921 0.00013363040025265638
731 2925 0.00013280745606305305
732 2929 0.00013198977953949589
733 2933 0.0001311773355359313
734 2937 0.00013037008915185694
735 2941 0.00012956800573045167
736 2945 0.00012877105085674006
737 2949 0.00012797919035578738
738 2953 0.00012719239029089147
739 2957 0.00012641061696182145
740 2961 0.00012563383690305431
741 2965 0.0001248620168820405
742 2969 0.00012409512389747942
743 2973 0.00012333312517760853
744 2977 0.0001225759881785219
745 2981 0.00012182368058248527
746 2985 0.0001210761702962765
747 2989 0.00012033342544953345
748 2993 0.00011959541439313219
749 2997 0.00011886210569755222
750 3001 0.00011813346815127686
751 3005 0.00011740947075919946
752 3009 0.00011669008274104112
753 3013 0.00011597527352978179
754 3017 0.00011526501277010397
755 3021 0.00011455927031685446
756 3025 0.00011385801623351007
757 3029 0.00011316122079066059
758 3033 0.00011246885446449851
759 3037 0.00011178088793532882
760 3041 0.00011109729208608744
761 3045 0.00011041803800086564
762 3049 0.00010974309696344885
763 3053 0.00010907244045587817
764 3057 0.00010840604015700145
765 3061 0.00010774386794105746
766 3065 0.00010708589587625508
767 3069 0.00010643209622337084
768 3073 0.00010578244143435737
769 3077 0.00010513690415096139
770 3081 0.00010449545720335212
771 3085 0.00010385807360876137
772 3089 0.00010322472657013109
773 3093 0.00010259538947477097
774 3097 0.00010197003589303888
775 3101 0.00010134863957701116
776 3105 0.00010073117445917804
777 3109 0.00010011761465114383
778 3113 9.9507934442336708e-05
779 3117 9.890210829873109e-05
780 3121 9.8300110861577897e-05
781 3125 9.7701916946139953e-05
782 3129 9.7107501540448973e-05
783 3133 9.6516839804059067e-05
784 3137 9.5929907066817906e-05
785 3141 9.5346678827645535e-05
786 3145 9.4767130753318826e-05
787 3149 9.4191238677268332e-05
788 3153 9.3618978598386757e-05
789 3157 9.3050326679839645e-05
790 3161 9.2485259247892569e-05
791 3165 9.1923752790742266e-05
792 3169 9.1365783957356677e-05
793 3173 9.0811329556330191e-05
794 3177 9.0260366554733676e-05
795 3181 8.9712872076989314e-05
796 3185 8.9168823403744626e-05
797 3189 8.862819797075484e-05
798 3193 8.80909733677801e-05
799 3197 8.7557127337482818e-05
800 3201 8.7026637774336466e-05
801 3205 8.6499482723545394e-05
802 3209 8.5975640379971221e-05
803 3213 8.5455089087066528e-05
804 3217 8.4937807335816733e-05
805 3221 8.4423773763686277e-05
806 3225 8.3912967153578665e-05
807 3229 8.3405366432807808e-05
808 3233 8.2900950672060262e-05
809 3237 8.2399699084385468e-05
810 3241 8.1901591024178126e-05
811 3245 8.1406605986181766e-05
812 3249 8.0914723604479577e-05
813 3253 8.0425923651520126e-05
814 3257 7.9940186037126009e-05
815 3261 7.9457490807522074e-05
816 3265 7.8977818144371708e-05
817 3269 7.8501148363814032e-05
818 3273 7.8027461915509589e-05
819 3277 7.7556739381697389e-05
820 3281 7.7088961476259088e-05
821 3285 7.6624109043779977e-05
822 3289 7.6162163058629729e-05
823 3293 7.5703104624045596e-05
824 3297 7.5246914971220376e-05
825 3301 7.4793575458393651e-05
826 3305 7.4343067569961524e-05
827 3309 7.3895372915579625e-05
828 3313 7.3450473229286537e-05
829 3317 7.3008350368615891e-05
830 3321 7.2568986313735533e-05
831 3325 7.2132363166572911e-05
832 3329 7.1698463149968969e-05
833 3333 7.1267268606814099e-05
834 3337 7.0838761999207427e-05
835 3341 7.0412925907620014e-05
836 3345 6.9989743030060165e-05
837 3349 6.9569196181241632e-05
838 3353 6.9151268291769473e-05
839 3357 6.8735942407321273e-05
840 3361 6.8323201687837184e-05
841 3365 6.7913029406723352e-05
842 3369 6.7505408950046744e-05
843 3373 6.7100323815749149e-05
844 3377 6.6697757612857705e-05
845 3381 6.6297694060712066e-05
846 3385 6.5900116988184943e-05
847 3389 6.5505010332916452e-05
848 3393 6.5112358140547542e-05
849 3397 6.4722144563968213e-05
850 3401 6.4334353862563855e-05
851 3405 6.394897040146752e-05
852 3409 6.3565978650826616e-05
853 3413 6.3185363185057223e-05
854 3417 6.2807108682123248e-05
855 3421 6.2431199922810551e-05
856 3425 6.2057621790002522e-05
857 3429 6.1686359267972934e-05
858 3433 6.1317397441674809e-05
859 3437 6.0950721496036809e-05
860 3441 6.0586316715265897e-05
861 3445 6.0224168482153289e-05
862 3449 5.9864262277386856e-05
863 3453 5.9506583678870016e-05
864 3457 5.9151118361039763e-05
865 3461 5.8797852094198355e-05
866 3465 5.8446770743838282e-05
867 3469 5.8097860269988976e-05
868 3473 5.7751106726550344e-05
869 3477 5.7406496260641771e-05
870 3481 5.7064015111950802e-05
871 3485 5.6723649612092754e-05
872 3489 5.6385386183970127e-05
873 3493 5.6049211341135915e-05
874 3497 5.5715111687165854e-05
875 3501 5.5383073915030463e-05
876 3505 5.5053084806474861e-05
877 3509 5.4725131231402219e-05
878 3513 5.4399200147262681e-05
879 3517 5.407527859844296e-05
880 3521 5.375335371566424e-05
881 3525 5.3433412715383883e-05
882 3529 5.3115442899203615e-05
883 3533 5.2799431653271368e-05
884 3537 5.2485366447702149e-05
885 3541 5.2173234835994038e-05
886 3545 5.1863024454449643e-05
887 3549 5.1554723021604815e-05
888 3553 5.1248318337656726e-05
889 3557 5.0943798283903678e-05
890 3561 5.0641150822175467e-05
891 3565 5.0340363994285006e-05
892 3569 5.0041425921469315e-05
893 3573 4.9744324803844895e-05
894 3577 4.9449048919859409e-05
895 3581 4.9155586625750214e-05
896 3585 4.8863926355010281e-05
897 3589 4.8574056617856202e-05
898 3593 4.8285966000689395e-05
899 3597 4.799964316558121e-05
900 3601 4.7715076849744558e-05
901 3605 4.7432255865016128e-05
902 3609 4.7151169097347103e-05
903 3613 4.6871805506285919e-05
904 3617 4.6594154124473175e-05
905 3621 4.631820405713901e-05
906 3625 4.6043944481605311e-05
907 3629 4.5771364646785721e-05
908 3633 4.5500453872694482e-05
909 3637 4.5231201549957321e-05
910 3641 4.496359713932396e-05
911 3645 4.4697630171188258e-05
912 3649 4.4433290245111555e-05
913 3653 4.4170567029340655e-05
914 3657 4.3909450260343573e-05
915 3661 4.3649929742333369e-05
916 3665 4.3391995346811637e-05
917 3669 4.3135637012097062e-05
918 3673 4.2880844742875208e-05
919 3677 4.2627608609738646e-05
920 3681 4.2375918748734663e-05
921 3685 4.2125765360921234e-05
922 3689 4.1877138711916532e-05
923 3693 4.1630029131455636e-05
924 3697 4.1384427012956735e-05
925 3701 4.1140322813078944e-05
926 3705 4.0897707051296829e-05
927 3709 4.0656570309463227e-05
928 3713 4.0416903231383974e-05
929 3717 4.0178696522399674e-05
930 3721 3.9941940948954701e-05
931 3725 3.9706627338190031e-05
932 3729 3.9472746577518324e-05
933 3733 3.9240289614223144e-05
934 3737 3.900924745504071e-05
935 3741 3.8779611165757084e-05
936 3745 3.855137187080704e-05
937 3749 3.8324520752868698e-05
938 3753 3.809904905247387e-05
939 3757 3.7874948067604305e-05
940 3761 3.7652209153307817e-05
941 3765 3.7430823721303527e-05
942 3769 3.7210783239596666e-05
943 3773 3.6992079232100936e-05
944 3777 3.6774703278249476e-05
945 3781 3.6558647012618563e-05
946 3785 3.634390212455474e-05
947 3789 3.6130460357805832e-05
948 3793 3.5918313510139159e-05
949 3797 3.5707453432984352e-05
950 3801 3.5497872031064582e-05
951 3805 3.5289561262032144e-05
952 3809 3.5082513136115515e-05
953 3813 3.4876719715752161e-05
954 3817 3.4672173115242501e-05
955 3821 3.446886550039486e-05
956 3825 3.4266789088172964e-05
957 3829 3.4065936146350156e-05
958 3833 3.3866298993168119e-05
959 3837 3.3667869996992092e-05
960 3841 3.3470641575966531e-05
961 3845 3.3274606197684952e-05
962 3849 3.3079756378848971e-05
963 3853 3.2886084684940907e-05
964 3857 3.2693583729887262e-05
965 3861 3.2502246175732985e-05
966 3865 3.2312064732320021e-05
967 3869 3.2123032156955271e-05
968 3873 3.1935141254097386e-05
969 3877 3.1748384875032406e-05
970 3881 3.1562755917558387e-05
971 3885 3.1378247325671367e-05
972 3889 3.1194852089253627e-05
973 3893 3.1012563243764102e-05
974 3897 3.0831373869925026e-05
975 3901 3.0651277093424244e-05
976 3905 3.0472266084607085e-05
977 3909 3.0294334058172758e-05
978 3913 3.0117474272880425e-05
979 3917 2.9941680031244708e-05
980 3921 2.9766944679250166e-05
981 3925 2.9593261606048371e-05
982 3929 2.942062424367458e-05
983 3933 2.9249026066749308e-05
984 3937 2.9078460592205088e-05
985 3941 2.890892137898736e-05
986 3945 2.8740402027779397e-05
987 3949 2.8572896180719099e-05
988 3953 2.8406397521121796e-05
989 3957 2.8240899773200463e-05
990 3961 2.8076396701790653e-05
991 3965 2.7912882112078484e-05
992 3969 2.775034984933118e-05
993 3973 2.7588793798623171e-05
994 3977 2.7428207884570898e-05
995 3981 2.726858607106682e-05
996 3985 2.7109922361016626e-05
997 3989 2.6952210796075347e-05
998 3993 2.679544545638719e-05
999 3997 2.6639620460331053e-05
1000 4001 2.6484729964255568e-05
1001 4005 2.6330768162234634e-05
1002 4009 2.6177729285807369e-05
1003 4013 2.6025607603728946e-05
1004 4017 2.5874397421721285e-05
1005 4021 2.5724093082225084e-05
1006 4025 2.557468896415194e-05
1007 4029 2.5426179482644489e-05
1008 4033 2.527855908882784e-05
1009 4037 2.51318222695768e-05
1010 4041 2.4985963547265788e-05
1011 4045 2.4840977479538957e-05
1012 4049 2.4696858659075251e-05
1013 4053 2.4553601713349164e-05
1014 4057 2.4411201304397922e-05
1015 4061 2.4269652128596821e-05
1016 4065 2.4128948916421259e-05
1017 4069 2.3989086432226804e-05
1018 4073 2.3850059474018159e-05
1019 4077 2.3711862873224621e-05
1020 4081 2.3574491494476494e-05
1021 4085 2.3437940235387519e-05
1022 4089 2.3302204026330402e-05
1023 4093 2.3167277830219551e-05
1024 4097 2.303315664229445e-05
1025 4101 2.2899835489906211e-05
1026 4105 2.2767309432300177e-05
1027 4109 2.263557356040247e-05
1028 4113 2.2504622996611798e-05
1029 4117 2.2374452894591909e-05
1030 4121 2.2245058439056421e-05
1031 4125 2.2116434845568123e-05
1032 4129 2.1988577360333249e-05
1033 4133 2.1861481259990907e-05
1034 4137 2.173514185142154e-05
1035 4141 2.1609554471535146e-05
1036 4145 2.1484714487078469e-05
1037 4149 2.1360617294434212e-05
1038 4153 2.1237258319423981e-05
1039 4157 2.1114633017114178e-05
1040 4161 2.0992736871621871e-05
1041 4165 2.0871565395916741e-05
1042 4169 2.0751114131637594e-05
1043 4173 2.0631378648894557e-05
1044 4177 2.0512354546084846e-05
1045 4181 2.0394037449704804e-05
1046 4185 2.0276423014161396e-05
1047 4189 2.0159506921586543e-05
1048 4193 2.0043284881658815e-05
1049 4197 1.9927752631415277e-05
1050 4201 1.9812905935072862e-05
1051 4205 1.9698740583848099e-05
1052 4209 1.9585252395773833e-05
1053 4213 1.9472437215529195e-05
1054 4217 1.9360290914260351e-05
1055 4221 1.9248809389400476e-05
1056 4225 1.9137988564505019e-05
1057 4229 1.9027824389070534e-05
1058 4233 1.8918312838365531e-05
1059 4237 1.8809449913266255e-05
1060 4241 1.8701231640077782e-05
1061 4245 1.859365407037445e-05
1062 4249 1.8486713280823585e-05
1063 4253 1.8380405373030116e-05
1064 4257 1.8274726473365454e-05
1065 4261 1.8169672732805459e-05
1066 4265 1.8065240326767558e-05
1067 4269 1.7961425454950539e-05
1068 4273 1.7858224341175354e-05
1069 4277 1.7755633233225542e-05
1070 4281 1.765364840268559e-05
1071 4285 1.7552266144788551e-05
1072 4289 1.7451482778257485e-05
1073 4293 1.7351294645153701e-05
1074 4297 1.7251698110719797e-05
1075 4301 1.7152689563231247e-05
1076 4305 1.7054265413838961e-05
1077 4309 1.6956422096420467e-05
1078 4313 1.6859156067437581e-05
1079 4317 1.6762463805774433e-05
1080 4321 1.6666341812604279e-05
1081 4325 1.6570786611235498e-05
1082 4329 1.6475794746962926e-05
1083 4333 1.6381362786929869e-05
1084 4337 1.6287487319983366e-05
1085 4341 1.6194164956526236e-05
1086 4345 1.6101392328385813e-05
1087 4349 1.6009166088663089e-05
1088 4353 1.5917482911596386e-05
1089 4357 1.5826339492426474e-05
1090 4361 1.5735732547253747e-05
1091 4365 1.5645658812905492e-05
1092 4369 1.5556115046796232e-05
1093 4373 1.5467098026797321e-05
1094 4377 1.53786045510952e-05
1095 4381 1.5290631438069201e-05
1096 4385 1.5203175526150289e-05
1097 4389 1.5116233673692025e-05
1098 4393 1.5029802758843001e-05
1099 4397 1.4943879679413726e-05
1100 4401 1.4858461352751853e-05
1101 4405 1.4773544715610035e-05
1102 4409 1.4689126724021792e-05
1103 4413 1.4605204353174831e-05
1104 4417 1.4521774597286644e-05
1105 4421 1.4438834469477966e-05
1106 4425 1.4356381001650672e-05
1107 4429 1.4274411244364147e-05
1108 4433 1.4192922266717564e-05
1109 4437 1.4111911156222401e-05
1110 4441 1.4031375018686832e-05
1111 4445 1.3951310978097871e-05
1112 4449 1.387171617649345e-05
1113 4453 1.3792587773857048e-05
1114 4457 1.3713922947992759e-05
1115 4461 1.363571889440965e-05
1116 4465 1.3557972826211864e-05
1117 4469 1.3480681973977579e-05
1118 4473 1.3403843585645256e-05
1119 4477 1.3327454926407485e-05
1120 4481 1.3251513278591444e-05
1121 4485 1.3176015941552939e-05
1122 4489 1.3100960231558851e-05
1123 4493 1.3026343481683412e-05
1124 4497 1.295216304169716e-05
1125 4501 1.2878416277957222e-05
1126 4505 1.2805100573299365e-05
1127 4509 1.2732213326931028e-05
1128 4513 1.2659751954328052e-05
1129 4517 1.2587713887123793e-05
1130 4521 1.2516096573007263e-05
1131 4525 1.244489747562138e-05
1132 4529 1.2374114074452076e-05
1133 4533 1.2303743864732939e-05
1134 4537 1.2233784357340357e-05
1135 4541 1.2164233078689335e-05
1136 4545 1.2095087570638136e-05
1137 4549 1.2026345390380367e-05
1138 4553 1.1958004110357301e-05
1139 4557 1.1890061318146302e-05
1140 4561 1.1822514616372924e-05
1141 4565 1.1755361622605543e-05
1142 4569 1.1688599969263744e-05
1143 4573 1.1622227303521657e-05
1144 4577 1.1556241287210002e-05
1145 4581 1.1490639596724177e-05
1146 4585 1.1425419922928966e-05
1147 4589 1.136057997106214e-05
1148 4593 1.1296117460646325e-05
1149 4597 1.123203012539527e-05
1150 4601 1.1168315713118414e-05
1151 4605 1.1104971985633572e-05
1152 4609 1.1041996718676079e-05
1153 4613 1.0979387701808986e-05
1154 4617 1.0917142738333142e-05
1155 4621 1.0855259645198025e-05
1156 4625 1.0793736252914483e-05
1157 4629 1.073257040546614e-05
1158 4633 1.067175996022662e-05
1159 4637 1.0611302787866231e-05
1160 4641 1.0551196772271679e-05
1161 4645 1.0491439810460756e-05
1162 4649 1.0432029812492772e-05
1163 4653 1.0372964701389884e-05
1164 4657 1.0314242413052557e-05
1165 4661 1.0255860896175598e-05
1166 4665 1.0197818112164252e-05
1167 4669 1.0140112035057356e-05
1168 4673 1.0082740651441658e-05
1169 4677 1.0025701960372934e-05
1170 4681 9.9689939732937026e-06
1171 4685 9.9126147139544648e-06
1172 4689 9.8565622183392398e-06
1173 4693 9.800834534579714e-06
1174 4697 9.7454297228820111e-06
1175 4701 9.6903458554465687e-06
1176 4705 9.6355810163938918e-06
1177 4709 9.5811333016851337e-06
1178 4713 9.52700081904858e-06
1179 4717 9.473181687901578e-06
1180 4721 9.4196740392782674e-06
1181 4725 9.366476015752089e-06
1182 4729 9.3135857713653738e-06
1183 4733 9.2610014715529396e-06
1184 4737 9.2087212930703364e-06
1185 4741 9.1567434239218221e-06
1186 4745 9.1050660632867009e-06
1187 4749 9.0536874214477927e-06
1188 4753 9.0026057197212487e-06
1189 4757 8.9518191903897825e-06
1190 4761 8.901326076626197e-06
1191 4765 8.8511246324241003e-06
1192 4769 8.8012131225338718e-06
1193 4773 8.7515898223884806e-06
1194 4777 8.7022530180389128e-06
1195 4781 8.6532010060855284e-06
1196 4785 8.6044320936072366e-06
1197 4789 8.5559445981004834e-06
1198 4793 8.5077368474094263e-06
1199 4797 8.4598071796579318e-06
1200 4801 8.4121539431877567e-06
1201 4805 8.3647754964927428e-06
1202 4809 8.3176702081497066e-06
1203 4813 8.2708364567597527e-06
1204 4817 8.2242726308822841e-06
1205 4821 8.1779771289711482e-06
1206 4825 8.131948359310838e-06
1207 4829 8.0861847399552079e-06
1208 4833 8.0406846986658671e-06
1209 4837 7.9954466728468072e-06
1210 4841 7.9504691094899535e-06
1211 4845 7.9057504651055199e-06
1212 4849 7.8612892056665727e-06
1213 4853 7.8170838065467479e-06
1214 4857 7.7731327524644031e-06
1215 4861 7.7294345374198949e-06
1216 4865 7.6859876646347783e-06
1217 4869 7.6427906464987407e-06
1218 4873 7.5998420045035212e-06
1219 4877 7.5571402691936295e-06
1220 4881 7.5146839801030002e-06
1221 4885 7.4724716857008246e-06
1222 4889 7.4305019433328071e-06
1223 4893 7.3887733191671558e-06
1224 4897 7.34728438813486e-06
1225 4901 7.3060337338790579e-06
1226 4905 7.2650199486949108e-06
1227 4909 7.2242416334802134e-06
1228 4913 7.1836973976747898e-06
1229 4917 7.1433858592097623e-06
1230 4921 7.1033056444548389e-06
1231 4925 7.0634553881614832e-06
1232 4929 7.0238337334131453e-06
1233 4933 6.9844393315697712e-06
1234 4937 6.9452708422177155e-06
1235 4941 6.9063269331170418e-06
1236 4945 6.8676062801462165e-06
1237 4949 6.8291075672571571e-06
1238 4953 6.7908294864222416e-06
1239 4957 6.7527707375776257e-06
1240 4961 6.714930028582657e-06
1241 4965 6.6773060751608419e-06
1242 4969 6.6398976008556646e-06
1243 4973 6.6027033369800846e-06
1244 4977 6.5657220225673437e-06
1245 4981 6.5289524043198941e-06
1246 4985 6.4923932365658421e-06
1247 4989 6.456043281208212e-06
1248 4993 6.4199013076727008e-06
1249 4997 6.3839660928692223e-06
1250 5001 6.3482364211376491e-06
1251 5005 6.3127110842049054e-06
1252 5009 6.277388881134674e-06
1253 5013 6.2422686182842344e-06
1254 5017 6.2073491092601882e-06
1255 5021 6.1726291748673466e-06
1256 5025 6.1381076430676987e-06
1257 5029 6.1037833489326087e-06
1258 5033 6.0696551346007926e-06
1259 5037 6.0357218492331785e-06
1260 5041 6.0019823489652747e-06
1261 5045 5.9684354968711542e-06
1262 5049 5.9350801629101055e-06
1263 5053 5.9019152238913354e-06
1264 5057 5.8689395634256479e-06
1265 5061 5.8361520718850601e-06
1266 5065 5.8035516463622531e-06
1267 5069 5.7711371906232012e-06
1268 5073 5.7389076150701034e-06
1269 5077 5.7068618366983071e-06
1270 5081 5.6749987790519365e-06
1271 5085 5.6433173721888085e-06
1272 5089 5.6118165526348928e-06
1273 5093 5.5804952633437679e-06
1274 5097 5.5493524536591915e-06
1275 5101 5.5183870792727436e-06
1276 5105 5.487598102185495e-06
1277 5109 5.4569844906687425e-06
1278 5113 5.4265452192205448e-06
1279 5117 5.3962792685332666e-06
1280 5121 5.3661856254514637e-06
1281 5125 5.3362632829311497e-06
1282 5129 5.3065112400048163e-06
1283 5133 5.2769285017443719e-06
1284 5137 5.2475140792174766e-06
1285 5141 5.2182669894610545e-06
1286 5145 5.189186255429671e-06
1287 5149 5.1602709059708024e-06
1288 5153 5.1315199757798294e-06
1289 5157 5.102932505369892e-06
1290 5161 5.0745075410308417e-06
1291 5165 5.0462441347943495e-06
1292 5169 5.0181413443996838e-06
1293 5173 4.9901982332568737e-06
1294 5177 4.9624138704122601e-06
1295 5181 4.9347873305102833e-06
1296 5185 4.9073176937639476e-06
1297 5189 4.8800040459139825e-06
1298 5193 4.8528454781995181e-06
1299 5197 4.8258410873199744e-06
1300 5201 4.7989899754052696e-06
1301 5205 4.7722912499787516e-06
1302 5209 4.7457440239215111e-06
1303 5213 4.7193474154463639e-06
1304 5217 4.6931005480589093e-06
1305 5221 4.6670025505225809e-06
1306 5225 4.641052556834068e-06
1307 5229 4.6152497061822874e-06
1308 5233 4.5895931429237521e-06
1309 5237 4.5640820165446685e-06
1310 5241 4.5387154816290676e-06
1311 5245 4.5134926978307624e-06
1312 5249 4.4884128298414535e-06
1313 5253 4.4634750473570772e-06
1314 5257 4.438678525046272e-06
1315 5261 4.4140224425210619e-06
1316 5265 4.3895059843108863e-06
1317 5269 4.3651283398206829e-06
1318 5273 4.3408887033105312e-06
1319 5277 4.3167862738638791e-06
1320 5281 4.2928202553526292e-06
1321 5285 4.2689898564142768e-06
1322 5289 4.2452942904177017e-06
1323 5293 4.2217327754352578e-06
1324 5297 4.1983045342124586e-06
1325 5301 4.1750087941415419e-06
1326 5305 4.1518447872318115e-06
1327 5309 4.1288117500792846e-06
1328 5313 4.1059089238396581e-06
1329 5317 4.0831355542028431e-06
1330 5321 4.0604908913586926e-06
1331 5325 4.0379741899734064e-06
1332 5329 4.015584709162336e-06
1333 5333 3.9933217124585289e-06
1334 5337 3.9711844677923382e-06
1335 5341 3.949172247457962e-06
1336 5345 3.9272843280883112e-06
1337 5349 3.9055199906299731e-06
1338 5353 3.8838785203127341e-06
1339 5357 3.8623592066277227e-06
1340 5361 3.8409613432964702e-06
1341 5365 3.8196842282523049e-06
1342 5369 3.7985271636045076e-06
1343 5373 3.7774894556191131e-06
1344 5377 3.7565704146910995e-06
1345 5381 3.735769355322588e-06
1346 5385 3.7150855960889754e-06
1347 5389 3.6945184596243129e-06
1348 5393 3.6740672725874559e-06
1349 5397 3.6537313656452875e-06
1350 5401 3.6335100734400074e-06
1351 5405 3.6134027345692302e-06
1352 5409 3.5934086915645293e-06
1353 5413 3.5735272908590209e-06
1354 5417 3.5537578827708403e-06
1355 5421 3.5340998214776405e-06
1356 5425 3.5145524649872344e-06
1357 5429 3.4951151751223186e-06
1358 5433 3.4757873174925703e-06
1359 5437 3.4565682614698437e-06
1360 5441 3.4374573801701394e-06
1361 5445 3.4184540504286117e-06
1362 5449 3.3995576527709691e-06
1363 5453 3.3807675714002257e-06
1364 5457 3.3620831941680405e-06
1365 5461 3.3435039125554817e-06
1366 5465 3.3250291216479764e-06
1367 5469 3.3066582201130299e-06
1368 5473 3.2883906101811814e-06
1369 5477 3.2702256976255469e-06
1370 5481 3.2521628917323681e-06
1371 5485 3.2342016052870223e-06
1372 5489 3.2163412545506319e-06
1373 5493 3.1985812592363252e-06
1374 5497 3.1809210424921992e-06
1375 5501 3.1633600308762299e-06
1376 5505 3.1458976543394442e-06
1377 5509 3.1285333462006928e-06
1378 5513 3.1112665431280926e-06
1379 5517 3.0940966851193617e-06
1380 5521 3.0770232154826889e-06
1381 5525 3.0600455808137146e-06
1382 5529 3.0431632309754183e-06
1383 5533 3.0263756190814944e-06
1384 5537 3.00968220147091e-06
1385 5541 2.9930824376932265e-06
1386 5545 2.9765757904892743e-06
1387 5549 2.9601617257665928e-06
1388 5553 2.9438397125852436e-06
1389 5557 2.9276092231355865e-06
1390 5561 2.9114697327186142e-06
1391 5565 2.8954207197327844e-06
1392 5569 2.8794616656491473e-06
1393 5573 2.863592054991653e-06
1394 5577 2.8478113753228919e-06
1395 5581 2.8321191172256214e-06
1396 5585 2.8165147742836286e-06
1397 5589 2.8009978430574033e-06
1398 5593 2.7855678230762926e-06
1399 5597 2.7702242168133629e-06
1400 5601 2.7549665296685346e-06
1401 5605 2.739794269953227e-06
1402 5609 2.724706948871401e-06
1403 5613 2.7097040804994412e-06
1404 5617 2.6947851817742228e-06
1405 5621 2.6799497724690814e-06
1406 5625 2.6651973751830174e-06
1407 5629 2.650527515317486e-06
1408 5633 2.635939721064848e-06
1409 5637 2.6214335233873191e-06
1410 5641 2.6070084560040284e-06
1411 5645 2.5926640553699102e-06
1412 5649 2.5783998606610373e-06
1413 5653 2.5642154137604491e-06
1414 5657 2.550110259238073e-06
1415 5661 2.5360839443382655e-06
1416 5665 2.5221360189571336e-06
1417 5669 2.5082660356346787e-06
1418 5673 2.494473549531883e-06
1419 5677 2.4807581184195874e-06
1420 5681 2.4671193026579714e-06
1421 5685 2.4535566651873098e-06
1422 5689 2.4400697715086406e-06
1423 5693 2.4266581896658173e-06
1424 5697 2.4133214902339273e-06
1425 5701 2.4000592463019015e-06
1426 5705 2.3868710334607133e-06
1427 5709 2.373756429783034e-06
1428 5713 2.3607150158124334e-06
1429 5717 2.3477463745463556e-06
1430 5721 2.3348500914201383e-06
1431 5725 2.3220257542981696e-06
1432 5729 2.30927295345016e-06
1433 5733 2.2965912815464267e-06
1434 5737 2.2839803336341001e-06
1435 5741 2.271439707129334e-06
1436 5745 2.2589690018002132e-06
1437 5749 2.2465678197547945e-06
1438 5753 2.2342357654225324e-06
1439 5757 2.2219724455444461e-06
1440 5761 2.209777469160001e-06
1441 5765 2.1976504475878985e-06
1442 5769 2.185590994415529e-06
1443 5773 2.1735987254887551e-06
1444 5777 2.1616732588919534e-06
1445 5781 2.1498142149383967e-06
1446 5785 2.1380212161544408e-06
1447 5789 2.1262938872711939e-06
1448 5793 2.1146318552056292e-06
1449 5797 2.1030347490469834e-06
1450 5801 2.0915022000500933e-06
1451 5805 2.0800338416175809e-06
1452 5809 2.0686293092869268e-06
1453 5813 2.0572882407199665e-06
1454 5817 2.0460102756877836e-06
1455 5821 2.0347950560571441e-06
1456 5825 2.0236422257833032e-06
1457 5829 2.0125514308929999e-06
1458 5833 2.0015223194702282e-06
1459 5837 1.9905545416503131e-06
1460 5841 1.9796477496019117e-06
1461 5845 1.9688015975170457e-06
1462 5849 1.9580157415985062e-06
1463 5853 1.9472898400476333e-06
1464 5857 1.9366235530557204e-06
1465 5861 1.9260165427836253e-06
1466 5865 1.9154684733598933e-06
1467 5869 1.9049790108622597e-06
1468 5873 1.894547823308904e-06
1469 5877 1.8841745806466269e-06
1470 5881 1.8738589547369919e-06
1471 5885 1.8636006193473693e-06
1472 5889 1.8533992501405128e-06
1473 5893 1.843254524659041e-06
1474 5897 1.8331661223179484e-06
1475 5901 1.8231337243924049e-06
1476 5905 1.8131570140069097e-06
1477 5909 1.8032356761215077e-06
1478 5913 1.7933693975232204e-06
1479 5917 1.7835578668165474e-06
1480 5921 1.7738007744089877e-06
1481 5925 1.7640978125039862e-06
1482 5929 1.7544486750871751e-06
1483 5933 1.7448530579179216e-06
1484 5937 1.735310658517159e-06
1485 5941 1.725821176157153e-06
1486 5945 1.7163843118529848e-06
1487 5949 1.7069997683471253e-06
1488 5953 1.6976672501063925e-06
1489 5957 1.6883864633070731e-06
1490 5961 1.6791571158226813e-06
1491 5965 1.6699789172199018e-06
1492 5969 1.660851578745207e-06
1493 5973 1.6517748133126098e-06
1494 5977 1.6427483354957092e-06
1495 5981 1.6337718615206259e-06
1496 5985 1.6248451092527582e-06
1497 5989 1.6159677981874936e-06
1498 5993 1.6071396494391472e-06
1499 5997 1.5983603857383408e-06
1500 6001 1.5896297314111101e-06
1501 6005 1.5809474123801414e-06
1502 6009 1.572313156147417e-06
1503 6013 1.5637266917892057e-06
1504 6017 1.5551877499452812e-06
1505 6021 1.5466960628094809e-06
1506 6025 1.5382513641218736e-06
1507 6029 1.5298533891565141e-06
1508 6033 1.5215018747176542e-06
1509 6037 1.5131965591251244e-06
1510 6041 1.5049371822056702e-06
1511 6045 1.4967234852902642e-06
1512 6049 1.4885552111966151e-06
1513 6053 1.4804321042275353e-06
1514 6057 1.4723539101576051e-06
1515 6061 1.464320376225529e-06
1516 6065 1.4563312511279034e-06
1517 6069 1.4483862850068767e-06
1518 6073 1.4404852294422906e-06
1519 6077 1.4326278374464437e-06
1520 6081 1.4248138634531318e-06
1521 6085 1.417043063305731e-06
1522 6089 1.409315194257198e-06
1523 6093 1.4016300149555964e-06
1524 6097 1.3939872854353299e-06
1525 6101 1.3863867671129376e-06
1526 6105 1.3788282227755638e-06
1527 6109 1.371311416574394e-06
1528 6113 1.3638361140159773e-06
1529 6117 1.3564020819557457e-06
1530 6121 1.3490090885894713e-06
1531 6125 1.3416569034404614e-06
1532 6129 1.334345297362269e-06
1533 6133 1.327074042517451e-06
1534 6137 1.3198429123819791e-06
1535 6141 1.3126516817316255e-06
1536 6145 1.3055001266343839e-06
1537 6149 1.2983880244435991e-06
1538 6153 1.2913151537889541e-06
1539 6157 1.2842812945729306e-06
1540 6161 1.2772862279579379e-06
1541 6165 1.270329736364002e-06
1542 6169 1.2634116034565733e-06
1543 6173 1.2565316141432105e-06
1544 6177 1.2496895545637588e-06
1545 6181 1.2428852120843519e-06
1546 6185 1.2361183752886408e-06
1547 6189 1.229388833973549e-06
1548 6193 1.2226963791401984e-06
1549 6197 1.216040802985741e-06
1550 6201 1.2094218988962852e-06
1551 6205 1.2028394614449253e-06
1552 6209 1.1962932863765691e-06
1553 6213 1.1897831706077006e-06
1554 6217 1.1833089122184391e-06
1555 6221 1.1768703104421616e-06
1556 6225 1.1704671656611571e-06
1557 6229 1.1640992794004675e-06
1558 6233 1.1577664543192101e-06
1559 6237 1.1514684942081522e-06
1560 6241 1.1452052039765371e-06
1561 6245 1.1389763896514829e-06
1562 6249 1.1327818583666113e-06
1563 6253 1.1266214183586703e-06
1564 6257 1.1204948789619062e-06
1565 6261 1.1144020505975255e-06
1566 6265 1.1083427447713382e-06
1567 6269 1.1023167740638871e-06
1568 6273 1.0963239521289814e-06
1569 6277 1.0903640936827071e-06
1570 6281 1.0844370144995442e-06
1571 6285 1.0785425314033566e-06
1572 6289 1.0726804622662745e-06
1573 6293 1.0668506259989837e-06
1574 6297 1.0610528425444966e-06
1575 6301 1.055286932872634e-06
1576 6305 1.0495527189764444e-06
1577 6309 1.0438500238624017e-06
1578 6313 1.0381786715463224e-06
1579 6317 1.0325384870490858e-06
1580 6321 1.026929296385691e-06
1581 6325 1.0213509265662902e-06
1582 6329 1.0158032055830074e-06
1583 6333 1.0102859624106054e-06
1584 6337 1.0047990269983196e-06
1585 6341 9.9934223026328451e-07
1586 6345 9.9391540408472352e-07
1587 6349 9.8851838130002269e-07
1588 6353 9.8315099569714218e-07
1589 6357 9.7781308201274001e-07
1590 6361 9.7250447592221288e-07
1591 6365 9.6722501403496905e-07
1592 6369 9.6197453389357075e-07
1593 6373 9.5675287395952139e-07
1594 6377 9.5155987361711935e-07
1595 6381 9.4639537316401713e-07
1596 6385 9.4125921380555888e-07
1597 6389 9.3615123764730053e-07
1598 6393 9.3107128769611867e-07
1599 6397 9.2601920784867864e-07
1600 6401 9.2099484289098049e-07
1601 6405 9.1599803848857069e-07
1602 6409 9.1102864118461101e-07
1603 6413 9.0608649839317886e-07
1604 6417 9.0117145839830164e-07
1605 6421 8.9628337034065529e-07
1606 6425 8.9142208422223626e-07
1607 6429 8.8658745089289641e-07
1608 6433 8.8177932205032924e-07
1609 6437 8.7699755023433498e-07
1610 6441 8.7224198882035728e-07
1611 6445 8.6751249201806145e-07
1612 6449 8.6280891486167472e-07
1613 6453 8.5813111320824526e-07
1614 6457 8.5347894373320646e-07
1615 6461 8.4885226392365405e-07
1616 6465 8.4425093207436579e-07
1617 6469 8.3967480728541492e-07
1618 6473 8.3512374945232483e-07
1619 6477 8.3059761926723411e-07
1620 6481 8.2609627820909375e-07
1621 6485 8.2161958854608162e-07
1622 6489 8.1716741332315889e-07
1623 6493 8.1273961636072274e-07
1624 6497 8.0833606224982369e-07
1625 6501 8.0395661635036164e-07
1626 6505 7.9960114478372248e-07
1627 6509 7.9526951442957656e-07
1628 6513 7.9096159291920369e-07
1629 6517 7.8667724863600789e-07
1630 6521 7.8241635070464823e-07
1631 6525 7.7817876899160376e-07
1632 6529 7.7396437409956731e-07
1633 6533 7.6977303736463217e-07
1634 6537 7.6560463084773491e-07
1635 6541 7.6145902733348911e-07
1636 6545 7.573361003272495e-07
1637 6549 7.5323572404923563e-07
1638 6553 7.491577734274035e-07
1639 6557 7.4510212410145946e-07
1640 6561 7.4106865240963285e-07
1641 6565 7.3705723539130941e-07
1642 6569 7.3306775077990053e-07
1643 6573 7.2910007699828645e-07
1644 6577 7.2515409315366732e-07
1645 6581 7.2122967904314421e-07
1646 6585 7.1732671513661945e-07
1647 6589 7.1344508257795978e-07
1648 6593 7.0958466318452063e-07
1649 6597 7.0574533944091856e-07
1650 6601 7.0192699449299667e-07
1651 6605 6.9812951214713931e-07
1652 6609 6.9435277686288504e-07
1653 6613 6.905966737554473e-07
1654 6617 6.8686108858386852e-07
1655 6621 6.8314590775360019e-07
1656 6625 6.7945101830958345e-07
1657 6629 6.7577630793318803e-07
1658 6633 6.7212166494084864e-07
1659 6637 6.6848697827547864e-07
1660 6641 6.6487213750653927e-07
1661 6645 6.6127703282799708e-07
1662 6649 6.5770155504941251e-07
1663 6653 6.5414559559747928e-07
1664 6657 6.5060904650764893e-07
1665 6661 6.470918004263548e-07
1666 6665 6.4359375060309239e-07
1667 6669 6.4011479088721608e-07
1668 6673 6.3665481572718443e-07
1669 6677 6.3321372016575793e-07
1670 6681 6.297913998337318e-07
1671 6685 6.2638775095073898e-07
1672 6689 6.2300267032101178e-07
1673 6693 6.1963605532944393e-07
1674 6697 6.1628780393600946e-07
1675 6701 6.1295781467567158e-07
1676 6705 6.0964598665294785e-07
1677 6709 6.0635221954137394e-07
1678 6713 6.0307641357606233e-07
1679 6717 5.9981846955611761e-07
1680 6721 5.9657828883374803e-07
1681 6725 5.9335577331879502e-07
1682 6729 5.9015082547401203e-07
1683 6733 5.8696334830442817e-07
1684 6737 5.8379324536261627e-07
1685 6741 5.8064042074448487e-07
1686 6745 5.7750477908116392e-07
1687 6749 5.7438622554277793e-07
1688 6753 5.7128466582887531e-07
1689 6757 5.6820000616965661e-07
1690 6761 5.6513215332053236e-07
1691 6765 5.6208101456329114e-07
1692 6769 5.5904649769574891e-07
1693 6773 5.5602851103562359e-07
1694 6777 5.5302696341430088e-07
1695 6781 5.5004176417271988e-07
1696 6785 5.4707282316359352e-07
1697 6789 5.4412005074414989e-07
1698 6793 5.4118335777151359e-07
1699 6797 5.3826265560696343e-07
1700 6801 5.3535785610414726e-07
1701 6805 5.3246887161405551e-07
1702 6809 5.2959561497721254e-07
1703 6813 5.2673799952168977e-07
1704 6817 5.2389593906411146e-07
1705 6821 5.2106934790029529e-07
1706 6825 5.1825814080936429e-07
1707 6829 5.1546223304558137e-07
1708 6833 5.1268154034007477e-07
1709 6837 5.0991597889280219e-07
1710 6841 5.0716546537321825e-07
1711 6845 5.0442991691969248e-07
1712 6849 5.0170925113206757e-07
1713 6853 4.9900338607282441e-07
1714 6857 4.9631224026103539e-07
1715 6861 4.9363573267515042e-07
1716 6865 4.9097378274139864e-07
1717 6869 4.8832631034091698e-07
1718 6873 4.8569323580331873e-07
1719 6877 4.8307447990058316e-07
1720 6881 4.8046996384997785e-07
1721 6885 4.7787960930918391e-07
1722 6889 4.7530333837244215e-07
1723 6893 4.7274107357050884e-07
1724 6897 4.7019273786778957e-07
1725 6901 4.6765825465827368e-07
1726 6905 4.6513754776254643e-07
1727 6909 4.6263054142870213e-07
1728 6913 4.6013716032687892e-07
1729 6917 4.5765732954894896e-07
1730 6921 4.5519097460482052e-07
1731 6925 4.5273802142049334e-07
1732 6929 4.5029839633609384e-07
1733 6933 4.4787202610095748e-07
1734 6937 4.4545883787577281e-07
1735 6941 4.4305875922655579e-07
1736 6945 4.4067171812243027e-07
1737 6949 4.3829764293639818e-07
1738 6953 4.3593646243921602e-07
1739 6957 4.3358810580052826e-07
1740 6961 4.3125250258564363e-07
1741 6965 4.2892958275179615e-07
1742 6969 4.2661927664500867e-07
1743 6973 4.2432151500352341e-07
1744 6977 4.2203622894925374e-07
1745 6981 4.1976334998931926e-07
1746 6985 4.1750281001054577e-07
1747 6989 4.1525454128121528e-07
1748 6993 4.1301847644633549e-07
1749 6997 4.1079454852752356e-07
1750 7001 4.0858269091795034e-07
1751 7005 4.0638283738307836e-07
1752 7009 4.0419492205461127e-07
1753 7013 4.0201887943615924e-07
1754 7017 3.9985464439166627e-07
1755 7021 3.9770215215018057e-07
1756 7025 3.9556133829949683e-07
1757 7029 3.9343213878861231e-07
1758 7033 3.9131448992006398e-07
1759 7037 3.8920832835369332e-07
1760 7041 3.8711359109934159e-07
1761 7045 3.8503021551972664e-07
1762 7049 3.8295813932510655e-07
1763 7053 3.80897300571429e-07
1764 7057 3.788476376608975e-07
1765 7061 3.7680908933667699e-07
1766 7065 3.7478159468343349e-07
1767 7069 3.7276509312533352e-07
1768 7073 3.7075952442208307e-07
1769 7077 3.6876482866840637e-07
1770 7081 3.6678094629268175e-07
1771 7085 3.6480781805424968e-07
1772 7089 3.6284538504261564e-07
1773 7093 3.6089358867323183e-07
1774 7097 3.5895237068887754e-07
1775 7101 3.5702167315119245e-07
1776 7105 3.5510143845085279e-07
1777 7109 3.5319160929237355e-07
1778 7113 3.5129212870223823e-07
1779 7117 3.4940294002351275e-07
1780 7121 3.475239869119182e-07
1781 7125 3.4565521333654989e-07
1782 7129 3.4379656357829991e-07
1783 7133 3.4194798222608707e-07
1784 7137 3.4010941417788908e-07
1785 7141 3.3828080463597249e-07
1786 7145 3.364620991081701e-07
1787 7149 3.3465324340463538e-07
1788 7153 3.3285418363517365e-07
1789 7157 3.3106486620828654e-07
1790 7161 3.2928523783185993e-07
1791 7165 3.2751524550792719e-07
1792 7169 3.2575483653104967e-07
1793 7173 3.2400395849110573e-07
1794 7177 3.2226255926626337e-07
1795 7181 3.2053058702630676e-07
1796 7185 3.188079902247505e-07
1797 7189 3.1709471760352628e-07
1798 7193 3.1539071818640662e-07
1799 7197 3.13695941282691e-07
1800 7201 3.1201033648131763e-07
1801 7205 3.1033385364950428e-07
1802 7209 3.0866644293360515e-07
1803 7213 3.0700805475439192e-07
1804 7217 3.0535863980737509e-07
1805 7221 3.0371814906394297e-07
1806 7225 3.0208653376487615e-07
1807 7229 3.0046374542120784e-07
1808 7233 2.9884973581386033e-07
1809 7237 2.9724445698654621e-07
1810 7241 2.9564786125423927e-07
1811 7245 2.9405990119224502e-07
1812 7249 2.9248052963681234e-07
1813 7253 2.9090969969079573e-07
1814 7257 2.8934736471026974e-07
1815 7261 2.8779347831333446e-07
1816 7265 2.8624799437558371e-07
1817 7269 2.8471086702388965e-07
1818 7273 2.8318205063988463e-07
1819 7277 2.8166149986074936e-07
1820 7281 2.8014916957122185e-07
1821 7285 2.7864501490620581e-07
1822 7289 2.7714899125020131e-07
1823 7293 2.7566105423299349e-07
1824 7297 2.7418115972942359e-07
1825 7301 2.7270926385758627e-07
1826 7305 2.7124532298106047e-07
1827 7309 2.6978929370339168e-07
1828 7313 2.6834113286556297e-07
1829 7317 2.669007975495802e-07
1830 7321 2.6546824507300026e-07
1831 7325 2.6404343299040072e-07
1832 7329 2.6262631909044438e-07
1833 7333 2.6121686139476918e-07
1834 7337 2.5981501815734282e-07
1835 7341 2.5842074786111976e-07
1836 7345 2.5703400922126645e-07
1837 7349 2.5565476117693253e-07
1838 7353 2.5428296289730279e-07
1839 7357 2.5291857377477238e-07
1840 7361 2.5156155342854222e-07
1841 7365 2.5021186169802883e-07
1842 7369 2.4886945864488925e-07
1843 7373 2.4753430455126507e-07
1844 7377 2.4620635991818197e-07
1845 7381 2.4488558546572967e-07
1846 7385 2.4357194213119498e-07
1847 7389 2.4226539106474283e-07
1848 7393 2.4096589363297401e-07
1849 7397 2.3967341141333796e-07
1850 7401 2.3838790619728303e-07
1851 7405 2.3710933998695797e-07
1852 7409 2.3583767499236366e-07
1853 7413 2.3457287363251532e-07
1854 7417 2.3331489853598069e-07
1855 7421 2.3206371253351015e-07
1856 7425 2.3081927866226497e-07
1857 7429 2.295815601635967e-07
1858 7433 2.2835052047992692e-07
1859 7437 2.2712612325877136e-07
1860 7441 2.259083323438647e-07
1861 7445 2.2469711177784099e-07
1862 7449 2.2349242580580696e-07
1863 7453 2.222942388660395e-07
1864 7457 2.211025155923114e-07
1865 7461 2.1991722081801415e-07
1866 7465 2.1873831956284823e-07
1867 7469 2.1756577704709219e-07
1868 7473 2.1639955867541551e-07
1869 7477 2.1523963004584099e-07
1870 7481 2.1408595694722977e-07
1871 7485 2.129385053552219e-07
1872 7489 2.1179724143160646e-07
1873 7493 2.1066213152627407e-07
1874 7497 2.0953314217525963e-07
1875 7501 2.0841024009434687e-07
1876 7505 2.0729339218704994e-07
1877 7509 2.0618256553652946e-07
1878 7513 2.0507772740716159e-07
1879 7517 2.0397884524374122e-07
1880 7521 2.028858866708386e-07
1881 7525 2.0179881948886072e-07
1882 7529 2.0071761167844674e-07
1883 7533 1.9964223139293498e-07
1884 7537 1.9857264696156308e-07
1885 7541 1.9750882689005428e-07
1886 7545 1.9645073985434186e-07
1887 7549 1.9539835470489391e-07
1888 7553 1.9435164046258659e-07
1889 7557 1.9331056631688574e-07
1890 7561 1.9227510162903852e-07
1891 7565 1.9124521592712868e-07
1892 7569 1.9022087890546165e-07
1893 7573 1.8920206042885867e-07
1894 7577 1.8818873052234801e-07
1895 7581 1.8718085937994598e-07
1896 7585 1.8617841735699574e-07
1897 7589 1.8518137497350238e-07
1898 7593 1.8418970290967984e-07
1899 7597 1.8320337200766247e-07
1900 7601 1.8222235326853595e-07
1901 7605 1.8124661785286469e-07
1902 7609 1.8027613708123262e-07
1903 7613 1.7931088242916743e-07
1904 7617 1.7835082553025992e-07
1905 7621 1.7739593817430175e-07
1906 7625 1.7644619230394536e-07
1907 7629 1.7550156001813431e-07
1908 7633 1.7456201356697669e-07
1909 7637 1.7362752535300741e-07
1910 7641 1.7269806793093649e-07
1911 7645 1.7177361400527878e-07
1912 7649 1.708541364311354e-07
1913 7653 1.6993960821167071e-07
1914 7657 1.6903000249749406e-07
1915 7661 1.6812529258860241e-07
1916 7665 1.672254519293626e-07
1917 7669 1.6633045411111168e-07
1918 7673 1.6544027286932496e-07
1919 7677 1.6455488208265215e-07
1920 7681 1.6367425577416491e-07
1921 7685 1.6279836810820447e-07
1922 7689 1.619271933920357e-07
1923 7693 1.6106070607227029e-07
1924 7697 1.6019888073698334e-07
1925 7701 1.5934169211203821e-07
1926 7705 1.5848911506383998e-07
1927 7709 1.5764112459387717e-07
1928 7713 1.5679769584111979e-07
1929 7717 1.5595880408242968e-07
1930 7721 1.5512442472987705e-07
1931 7725 1.542945333266956e-07
1932 7729 1.5346910555378312e-07
1933 7733 1.5264811722547756e-07
1934 7737 1.5183154428446177e-07
1935 7741 1.5101936280873295e-07
1936 7745 1.5021154900789046e-07
1937 7749 1.4940807921796496e-07
1938 7753 1.4860892990753282e-07
1939 7757 1.4781407767435066e-07
1940 7761 1.4702349923989131e-07
1941 7765 1.462371714576276e-07
1942 7769 1.4545507130653616e-07
1943 7773 1.4467717589127085e-07
1944 7777 1.43903462441357e-07
1945 7781 1.431339083103205e-07
1946 7785 1.4236849097598106e-07
1947 7789 1.4160718804082757e-07
1948 7793 1.4084997722925825e-07
1949 7797 1.4009683638513418e-07
1950 7801 1.3934774347588927e-07
1951 7805 1.386026765902141e-07
1952 7809 1.3786161393287751e-07
1953 7813 1.3712453383147484e-07
1954 7817 1.3639141473105059e-07
1955 7821 1.3566223519261814e-07
1956 7825 1.3493697389661706e-07
1957 7829 1.3421560964009338e-07
1958 7833 1.334981213336082e-07
1959 7837 1.327844880050575e-07
1960 7841 1.3207468879683187e-07
1961 7845 1.3136870296426542e-07
1962 7849 1.3066650987642939e-07
1963 7853 1.2996808901430522e-07
1964 7857 1.2927341997335008e-07
1965 7861 1.2858248245965263e-07
1966 7865 1.2789525628741725e-07
1967 7869 1.2721172138352337e-07
1968 7873 1.2653185778592979e-07
1969 7877 1.258556456380139e-07
1970 7881 1.2518306519281915e-07
1971 7885 1.2451409681374456e-07
1972 7889 1.2384872096735263e-07
1973 7893 1.2318691823022056e-07
1974 7897 1.2252866928317081e-07
1975 7901 1.2187395491256745e-07
1976 7905 1.2122275600898439e-07
1977 7909 1.2057505356902216e-07
1978 7913 1.1993082869233826e-07
1979 7917 1.1929006258108423e-07
1980 7921 1.1865273654075607e-07
1981 7925 1.1801883197823596e-07
1982 7929 1.1738833040205072e-07
1983 7933 1.1676121342139711e-07
1984 7937 1.1613746274731968e-07
1985 7941 1.155170601882692e-07
1986 7945 1.148999876523277e-07
1987 7949 1.1428622714853874e-07
1988 7953 1.1367576078095816e-07
1989 7957 1.1306857075359368e-07
1990 7961 1.1246463936604366e-07
1991 7965 1.1186394901532992e-07
1992 7969 1.1126648219244378e-07
1993 7973 1.1067222148647541e-07
1994 7977 1.1008114958098444e-07
1995 7981 1.0949324925248466e-07
1996 7985 1.089085033721438e-07
1997 7989 1.0832689490423284e-07
1998 7993 1.0774840690703821e-07
1999 7997 1.0717302252879306e-07
2000 8001 1.0660072501201028e-07
2001 8005 1.0603149768863394e-07
2002 8009 1.0546532398198316e-07
2003 8013 1.0490218740781051e-07
2004 8017 1.0434207156775686e-07
2005 8021 1.0378496015622461e-07
2006 8025 1.032308369538331e-07
2007 8029 1.026796858306053e-07
2008 8033 1.0213149074573284e-07
2009 8037 1.0158623574358329e-07
2010 8041 1.0104390495509688e-07
2011 8045 1.0050448260109145e-07
2012 8049 9.9967952984071083e-08
2013 8053 9.9434300494813717e-08
2014 8057 9.8903509608254878e-08
2015 8061 9.8375564883813117e-08
2016 8065 9.7850450964442272e-08
2017 8069 9.7328152578279179e-08
2018 8073 9.6808654534199969e-08
2019 8077 9.62919417241881e-08
2020 8081 9.5777999124393507e-08
2021 8085 9.5266811792262174e-08
2022 8089 9.4758364864024856e-08
2023 8093 9.4252643560031443e-08
2024 8097 9.3749633179256757e-08
2025 8101 9.3249319100180435e-08
2026 8105 9.275168678166287e-08
2027 8109 9.2256721762605902e-08
2028 8113 9.1764409657623478e-08
2029 8117 9.1274736162310211e-08
2030 8121 9.0787687049540345e-08
2031 8125 9.030324816862197e-08
2032 8129 8.9821405446230305e-08
2033 8133 8.9342144886403938e-08
2034 8137 8.8865452567803527e-08
2035 8141 8.8391314645656795e-08
2036 8145 8.7919717349966474e-08
2037 8149 8.7450646986556737e-08
2038 8153 8.6984089934236364e-08
2039 8157 8.6520032646335935e-08
2040 8161 8.6058461652023139e-08
2041 8165 8.5599363549695601e-08
2042 8169 8.5142725013489283e-08
2043 8173 8.4688532789400317e-08
2044 8177 8.4236773693743501e-08
2045 8181 8.378743461748013e-08
2046 8185 8.3340502520229132e-08
2047 8189 8.2895964433210532e-08
2048 8193 8.2453807458638079e-08
2049 8197 8.2014018766722956e-08
2050 8201 8.157658559980958e-08
2051 8205 8.1141495269289291e-08
2052 8209 8.0708735154658862e-08
2053 8213 8.0278292704372217e-08
2054 8217 7.985015543451117e-08
2055 8221 7.9424310929983224e-08
2056 8225 7.9000746841248757e-08
2057 8229 7.857945088617341e-08
2058 8233 7.8160410851241243e-08
2059 8237 7.7743614586799082e-08
2060 8241 7.732905001262492e-08
2061 8245 7.6916705109594763e-08
2062 8249 7.6506567925942089e-08
2063 8253 7.6098626576933826e-08
2064 8257 7.5692869237997931e-08
2065 8261 7.5289284151747281e-08
2066 8265 7.4887859623106784e-08
2067 8269 7.448858402241212e-08
2068 8273 7.4091445780211006e-08
2069 8277 7.369643339246047e-08
2070 8281 7.3303535416908161e-08
2071 8285 7.291274047120412e-08
2072 8289 7.2524037237572171e-08
2073 8293 7.2137414457845143e-08
2074 8297 7.1752860936877126e-08
2075 8301 7.1370365537020725e-08
2076 8305 7.0989917184341162e-08
2077 8309 7.0611504862864362e-08
2078 8313 7.023511761708139e-08
2079 8317 6.9860744550622784e-08
2080 8321 6.9488374827000764e-08
2081 8325 6.9117997666941593e-08
2082 8329 6.8749602351709205e-08
2083 8333 6.8383178217867046e-08
2084 8337 6.8018714662506201e-08
2085 8341 6.765620113826649e-08
2086 8345 6.7295627156486868e-08
2087 8349 6.6936982284088101e-08
2088 8353 6.658025614483241e-08
2089 8357 6.6225438419582786e-08
2090 8361 6.5872518843842236e-08
2091 8365 6.5521487208573169e-08
2092 8369 6.5172333361960101e-08
2093 8373 6.4825047205232005e-08
2094 8377 6.4479618696263475e-08
2095 8381 6.4136037844313086e-08
2096 8385 6.3794294714994013e-08
2097 8389 6.3454379428743202e-08
2098 8393 6.3116282156835825e-08
2099 8397 6.277999312455839e-08
2100 8401 6.244550261192795e-08
2101 8405 6.2112800950235545e-08
2102 8409 6.178187852253944e-08
2103 8413 6.1452725765275272e-08
2104 8417 6.1125333164407338e-08
2105 8421 6.0799691259591795e-08
2106 8425 6.0475790641360587e-08
2107 8429 6.0153621950860815e-08
2108 8433 5.9833175880358628e-08
2109 8437 5.9514443170827499e-08
2110 8441 5.9197414616040435e-08
2111 8445 5.8882081058073128e-08
2112 8449 5.8568433387722848e-08
2113 8453 5.8256462545574686e-08
2114 8457 5.7946159522947583e-08
2115 8461 5.7637515357684448e-08
2116 8465 5.7330521137407275e-08
2117 8469 5.7025167997083087e-08
2118 8473 5.6721447121040197e-08
2119 8477 5.6419349739836229e-08
2120 8481 5.6118867131995654e-08
2121 8485 5.5819990623125938e-08
2122 8489 5.5522711585978661e-08
2123 8493 5.5227021439623433e-08
2124 8497 5.4932911650596095e-08
2125 8501 5.4640373730929123e-08
2126 8505 5.4349399237268901e-08
2127 8509 5.4059979773917036e-08
2128 8513 5.3772106989465773e-08
2129 8517 5.3485772577063655e-08
2130 8521 5.3200968275969605e-08
2131 8525 5.2917685870481943e-08
2132 8529 5.2635917187986693e-08
2133 8533 5.2355654101624205e-08
2134 8537 5.2076888527334451e-08
2135 8541 5.1799612423247907e-08
2136 8545 5.1523817794311079e-08
2137 8549 5.1249496684942807e-08
2138 8553 5.097664118716733e-08
2139 8557 5.070524343111758e-08
2140 8561 5.0435295592213851e-08
2141 8565 5.0166789888106055e-08
2142 8569 4.9899718576679062e-08
2143 8573 4.9634073960209148e-08
2144 8577 4.9369848380650614e-08
2145 8581 4.9107034220636553e-08
2146 8585 4.8845623906316619e-08
2147 8589 4.8585609904167192e-08
2148 8593 4.8326984718859433e-08
2149 8597 4.8069740898532269e-08
2150 8601 4.7813871030614751e-08
2151 8605 4.7559367743160533e-08
2152 8609 4.7306223702264014e-08
2153 8613 4.7054431615507622e-08
2154 8617 4.6803984227699054e-08
2155 8621 4.655487432539111e-08
2156 8625 4.6307094733140384e-08
2157 8629 4.6060638313895741e-08
2158 8633 4.5815497968064704e-08
2159 8637 4.5571666635346608e-08
2160 8641 4.5329137295805289e-08
2161 8645 4.5087902964123362e-08
2162 8649 4.4847956694021228e-08
2163 8653 4.4609291576913898e-08
2164 8657 4.4371900741312108e-08
2165 8661 4.4135777351877025e-08
2166 8665 4.3900914611203619e-08
2167 8669 4.3667305759129057e-08
2168 8673 4.3434944071204151e-08
2169 8677 4.3203822858991746e-08
2170 8681 4.2973935469692092e-08
2171 8685 4.2745275287357709e-08
2172 8689 4.2517835732029492e-08
2173 8693 4.2291610257914882e-08
2174 8697 4.2066592357281678e-08
2175 8701 4.1842775553450385e-08
2176 8705 4.1620153407916751e-08
2177 8709 4.1398719515348204e-08
2178 8713 4.1178467505628172e-08
2179 8717 4.0959391043908856e-08
2180 8721 4.0741483825513671e-08
2181 8725 4.0524739585785044e-08
2182 8729 4.0309152089299278e-08
2183 8733 4.0094715135288342e-08
2184 8737 3.9881422556906117e-08
2185 8741 3.9669268221255688e-08
2186 8745 3.9458246027263927e-08
2187 8749 3.9248349907267734e-08
2188 8753 3.9039573825875802e-08
2189 8757 3.8831911781539785e-08
2190 8761 3.8625357802483423e-08
2191 8765 3.8419905953277609e-08
2192 8769 3.8215550325772622e-08
2193 8773 3.8012285046008062e-08
2194 8777 3.7810104271760951e-08
2195 8781 3.7609002193364662e-08
2196 8785 3.7408973030479815e-08
2197 8789 3.7210011033728859e-08
2198 8793 3.70121104872744e-08
2199 8797 3.6815265702813476e-08
2200 8801 3.6619471024900399e-08
2201 8805 3.6424720829073619e-08
2202 8809 3.6231009519364679e-08
2203 8813 3.6038331530227356e-08
2204 8817 3.5846681325576791e-08
2205 8821 3.5656053402865922e-08
2206 8825 3.5466442284879828e-08
2207 8829 3.5277842526058774e-08
2208 8833 3.5090248708071758e-08
2209 8837 3.4903655444751893e-08
2210 8841 3.471805737792406e-08
2211 8845 3.4533449175627328e-08
2212 8849 3.4349825538454305e-08
2213 8853 3.4167181193753545e-08
2214 8857 3.3985510897694398e-08
2215 8861 3.3804809434289349e-08
2216 8865 3.3625071614622728e-08
2217 8869 3.3446292280534468e-08
2218 8873 3.3268466298452013e-08
2219 8877 3.3091588566618062e-08
2220 8881 3.2915654005680538e-08
2221 8885 3.2740657566292865e-08
2222 8889 3.2566594226793435e-08
2223 8893 3.2393458991423992e-08
2224 8897 3.222124689245681e-08
2225 8901 3.2049952986387367e-08
2226 8905 3.1879572359959106e-08
2227 8909 3.1710100123017423e-08
2228 8913 3.1541531414041608e-08
2229 8917 3.1373861396922298e-08
2230 8921 3.120708526148457e-08
2231 8925 3.1041198222663664e-08
2232 8929 3.0876195522553714e-08
2233 8933 3.0712072428250693e-08
2234 8937 3.0548824232522159e-08
2235 8941 3.0386446253230533e-08
2236 8945 3.0224933832864623e-08
2237 8949 3.0064282338248613e-08
2238 8953 2.9904487164854119e-08
2239 8957 2.9745543730021315e-08
2240 8961 2.9587447475869865e-08
2241 8965 2.9430193869507122e-08
2242 8969 2.9273778401419032e-08
2243 8973 2.9118196587783392e-08
2244 8977 2.8963443968945074e-08
2245 8981 2.8809516108241099e-08
2246 8985 2.8656408593514474e-08
2247 8989 2.8504117036280647e-08
2248 8993 2.8352637069994497e-08
2249 8997 2.820196435557807e-08
2250 9001 2.8052094573063551e-08
2251 9005 2.7903023427059049e-08
2252 9009 2.7754746645566384e-08
2253 9013 2.7607259980697728e-08
2254 9017 2.7460559206176431e-08
2255 9021 2.7314640117938794e-08
2256 9025 2.7169498536003068e-08
2257 9029 2.7025130301291817e-08
2258 9033 2.6881531277784162e-08
2259 9037 2.673869735230441e-08
2260 9041 2.6596624433942575e-08
2261 9045 2.6455308451380605e-08
2262 9049 2.6314745358794983e-08
2263 9053 2.6174931129698491e-08
2264 9057 2.6035861759745707e-08
2265 9061 2.5897533264941875e-08
2266 9065 2.5759941684402715e-08
2267 9069 2.56230830779012e-08
2268 9073 2.5486953526302261e-08
2269 9077 2.5351549132577199e-08
2270 9081 2.5216866018247773e-08
2271 9085 2.5082900327456725e-08
2272 9089 2.494964822624376e-08
2273 9093 2.4817105899273119e-08
2274 9097 2.468526955129795e-08
2275 9101 2.4554135409285635e-08
2276 9105 2.4423699718748657e-08
2277 9109 2.4293958748277653e-08
2278 9113 2.4164908782483421e-08
2279 9117 2.4036546128949308e-08
2280 9121 2.3908867113119063e-08
2281 9125 2.378186808208657e-08
2282 9129 2.3655545399655967e-08
2283 9133 2.3529895452958207e-08
2284 9137 2.3404914645293283e-08
2285 9141 2.3280599401766791e-08
2286 9145 2.3156946165614892e-08
2287 9149 2.3033951398600074e-08
2288 9153 2.2911611581749179e-08
2289 9157 2.2789923215238983e-08
2290 9161 2.2668882818583501e-08
2291 9165 2.2548486928908284e-08
2292 9169 2.2428732101265643e-08
2293 9173 2.2309614912379983e-08
2294 9177 2.2191131953247572e-08
2295 9181 2.207327983707158e-08
2296 9185 2.1956055193461821e-08
2297 9189 2.1839454669038152e-08
2298 9193 2.1723474930621293e-08
2299 9197 2.1608112660345453e-08
2300 9201 2.149336456041956e-08
2301 9205 2.1379227351076471e-08
2302 9209 2.1265697767072242e-08
2303 9213 2.1152772563030573e-08
2304 9217 2.1040448511254538e-08
2305 9221 2.0928722399670613e-08
2306 9225 2.0817591036512851e-08
2307 9229 2.0707051243626013e-08
2308 9233 2.0597099860787708e-08
2309 9237 2.0487733745496533e-08
2310 9241 2.0378949773245588e-08
2311 9245 2.027074483416621e-08
2312 9249 2.0163115835729174e-08
2313 9253 2.0056059702622413e-08
2314 9257 1.9949573375187864e-08
2315 9261 1.9843653809534991e-08
2316 9265 1.9738297981092213e-08
2317 9269 1.9633502878616674e-08
2318 9273 1.9529265507373239e-08
2319 9277 1.9425582890105192e-08
2320 9281 1.9322452063690169e-08
2321 9285 1.921987008270852e-08
2322 9289 1.9117834017044195e-08
2323 9293 1.9016340951501897e-08
2324 9297 1.8915387987907806e-08
2325 9301 1.8814972240762979e-08
2326 9305 1.8715090842633059e-08
2327 9309 1.8615740941214656e-08
2328 9313 1.8516919699320755e-08
2329 9317 1.8418624294319673e-08
2330 9321 1.8320851919508684e-08
2331 9325 1.8223599783338246e-08
2332 9329 1.8126865108655558e-08
2333 9333 1.8030645132441516e-08
2334 9337 1.7934937107657462e-08
2335 9341 1.7839738301633897e-08
2336 9345 1.7745045997957029e-08
2337 9349 1.7650857492005524e-08
2338 9353 1.7557170093683896e-08
2339 9357 1.7463981130842341e-08
2340 9361 1.7371287940900506e-08
2341 9365 1.7279087879465319e-08
2342 9369 1.7187378314487182e-08
2343 9373 1.7096156628451039e-08
2344 9377 1.7005420218493982e-08
2345 9381 1.6915166494681058e-08
2346 9385 1.6825392880636348e-08
2347 9389 1.6736096814568096e-08
2348 9393 1.664727574759768e-08
2349 9397 1.6558927146390752e-08
2350 9401 1.6471048489212982e-08
2351 9405 1.6383637269217977e-08
2352 9409 1.6296690991417992e-08
2353 9413 1.6210207175732487e-08
2354 9417 1.6124183356842508e-08
2355 9421 1.6038617077986045e-08
2356 9425 1.5953505899226154e-08
2357 9429 1.5868847391964604e-08
2358 9433 1.5784639141618158e-08
2359 9437 1.5700878746082307e-08
2360 9441 1.5617563814948028e-08
2361 9445 1.5534691974646197e-08
2362 9449 1.5452260859928301e-08
2363 9453 1.537026812046902e-08
2364 9457 1.5288711417206216e-08
2365 9461 1.5207588425222273e-08
2366 9465 1.5126896830034105e-08
2367 9469 1.5046634331489853e-08
2368 9473 1.4966798641126202e-08
2369 9477 1.4887387482048633e-08
2370 9481 1.4808398590190312e-08
2371 9485 1.4729829713970801e-08
2372 9489 1.4651678613980465e-08
2373 9493 1.4573943059981049e-08
2374 9497 1.4496620837035424e-08
2375 9501 1.4419709741820949e-08
2376 9505 1.4343207580547134e-08
2377 9509 1.4267112172667985e-08
2378 9513 1.4191421350742647e-08
2379 9517 1.4116132956256097e-08
2380 9521 1.4041244843367445e-08
2381 9525 1.3966754877697383e-08
2382 9529 1.3892660936866671e-08
2383 9533 1.3818960907883051e-08
2384 9537 1.3745652691246075e-08
2385 9541 1.3672734197988064e-08
2386 9545 1.360020335084143e-08
2387 9549 1.3528058082954525e-08
2388 9553 1.3456296336713677e-08
2389 9557 1.3384916069958026e-08
2390 9561 1.3313915248566868e-08
2391 9565 1.3243291849114231e-08
2392 9569 1.317304385977985e-08
2393 9573 1.3103169279676537e-08
2394 9577 1.3033666118009537e-08
2395 9581 1.296453239467755e-08
2396 9585 1.2895766140911212e-08
2397 9589 1.2827365396782225e-08
2398 9593 1.2759328215138473e-08
2399 9597 1.2691652657554925e-08
2400 9601 1.2624336796993462e-08
2401 9605 1.2557378716973372e-08
2402 9609 1.2490776509502498e-08
2403 9613 1.2424528279036544e-08
2404 9617 1.2358632136855927e-08
2405 9621 1.2293086209146701e-08
2406 9625 1.2227888628264543e-08
2407 9629 1.2163037536678937e-08
2408 9633 1.2098531090157274e-08
2409 9637 1.2034367450875241e-08
2410 9641 1.1970544791208717e-08
2411 9645 1.1907061295118137e-08
2412 9649 1.1843915156355651e-08
2413 9653 1.1781104574682614e-08
2414 9657 1.171862776489567e-08
2415 9661 1.1656482946966789e-08
2416 9665 1.1594668352097055e-08
2417 9669 1.1533182219667478e-08
2418 9673 1.1472022802212072e-08
2419 9677 1.1411188356124323e-08
2420 9681 1.1350677151650292e-08
2421 9685 1.1290487467082482e-08
2422 9689 1.1230617588744388e-08
2423 9693 1.1171065812596706e-08
2424 9697 1.1111830444457122e-08
2425 9701 1.1052909798775587e-08
2426 9705 1.0994302199294312e-08
2427 9709 1.0936005977122636e-08
2428 9713 1.0878019474947056e-08
2429 9717 1.0820341041647161e-08
2430 9721 1.0762969036697549e-08
2431 9725 1.0705901827366712e-08
2432 9729 1.064913779149627e-08
2433 9733 1.0592675312897466e-08
2434 9737 1.053651278595032e-08
2435 9741 1.0480648612858007e-08
2436 9745 1.0425081205448154e-08
2437 9749 1.036980898244668e-08
2438 9753 1.0314830371115922e-08
2439 9757 1.0260143807590482e-08
2440 9761 1.0205747736408884e-08
2441 9765 1.0151640611690257e-08
2442 9769 1.009782089394667e-08
2443 9773 1.0044287052171083e-08
2444 9777 9.9910375645620162e-09
2445 9781 9.9380709169622703e-09
2446 9785 9.8853856027024414e-09
2447 9789 9.8329801239040189e-09
2448 9793 9.7808529901419753e-09
2449 9797 9.7290027205594482e-09
2450 9801 9.6774278401365473e-09
2451 9805 9.6261268820277198e-09
2452 9809 9.5750983879934416e-09
2453 9813 9.5243409078100583e-09
2454 9817 9.473852997144386e-09
2455 9821 9.4236332215540713e-09
2456 9825 9.3736801525353002e-09
2457 9829 9.3239923723930527e-09
2458 9833 9.2745684667660255e-09
2459 9837 9.2254070318040248e-09
2460 9841 9.1765066684552158e-09
2461 9845 9.1278659882504828e-09
2462 9849 9.0794836082210636e-09
2463 9853 9.0313581546551251e-09
2464 9857 8.9834882580381733e-09
2465 9861 8.93587255916057e-09
2466 9865 8.88850970401513e-09
2467 9869 8.841398346316793e-09
2468 9873 8.7945371492202309e-09
2469 9877 8.7479247796902948e-09
2470 9881 8.7015599129194141e-09
2471 9885 8.6554412329619699e-09
2472 9889 8.6095674277611906e-09
2473 9893 8.5639371950835557e-09
2474 9897 8.5185492382453196e-09
2475 9901 8.4734022672560786e-09
2476 9905 8.4284950004044583e-09
2477 9909 8.3838261616178104e-09
2478 9913 8.3393944812834665e-09
2479 9917 8.2951986983627859e-09
2480 9921 8.2512375554774769e-09
2481 9925 8.2075098061421029e-09
2482 9929 8.1640142079452674e-09
2483 9933 8.1207495243985491e-09
2484 9937 8.0777145272204357e-09
2485 9941 8.0349079937411703e-09
2486 9945 7.9923287088325587e-09
2487 9949 7.9499754622433613e-09
2488 9953 7.9078470520265367e-09
2489 9957 7.8659422815334432e-09
2490 9961 7.824259960741394e-09
2491 9965 7.7827989073989996e-09
2492 9969 7.7415579421267374e-09
2493 9973 7.700535894980438e-09
2494 9977 7.659731601976405e-09
2495 9981 7.6191439020846323e-09
2496 9985 7.5787716444955303e-09
2497 9989 7.5386136837980032e-09
2498 9993 7.4986688773351538e-09
2499 9997 7.4589360934999042e-09
2500 10001 7.419414203563546e-09
2501 10005 7.3801020846996882e-09
2502 10009 7.3409986218009015e-09
2503 10013 7.3021027050870122e-09
2504 10017 7.2634132299966441e-09
2505 10021 7.2249290990910475e-09
2506 10025 7.1866492189740161e-09
2507 10029 7.1485725024289673e-09
2508 10033 7.1106978707704039e-09
2509 10037 7.0730242470687889e-09
2510 10041 7.0355505643039818e-09
2511 10045 6.9982757568794993e-09
2512 10049 6.9611987680687885e-09
2513 10053 6.9243185453683778e-09
2514 10057 6.8876340421314396e-09
2515 10061 6.851144217840481e-09
2516 10065 6.8148480367605074e-09
2517 10069 6.7787444693811134e-09
2518 10073 6.7428324905802268e-09
2519 10077 6.7071110813733103e-09
2520 10081 6.6715792280891966e-09
2521 10085 6.6362359234667407e-09
2522 10089 6.6010801639732641e-09
2523 10093 6.5661109531292951e-09
2524 10097 6.5313272984580667e-09
2525 10101 6.4967282130589175e-09
2526 10105 6.4623127152506403e-09
2527 10109 6.428079828698336e-09
2528 10113 6.3940285824635709e-09
2529 10117 6.3601580113365767e-09
2530 10121 6.3264671530384891e-09
2531 10125 6.292955053588021e-09
2532 10129 6.2596207616024954e-09
2533 10133 6.2264633317423043e-09
2534 10137 6.1934818231698023e-09
2535 10141 6.1606753012795198e-09
2536 10145 6.1280428351817756e-09
2537 10149 6.0955834996215459e-09
2538 10153 6.0632963738313311e-09
2539 10157 6.0311805417942277e-09
2540 10161 5.9992350939556301e-09
2541 10165 5.967459123905086e-09
2542 10169 5.9358517306647203e-09
2543 10173 5.9044120182586489e-09
2544 10177 5.8731390949486359e-09
2545 10181 5.8420320732270279e-09
2546 10185 5.8110900725151636e-09
2547 10189 5.780312214554193e-09
2548 10193 5.749697627524816e-09
2549 10197 5.7192454426820037e-09
2550 10201 5.6889547971167943e-09
2551 10205 5.658824832636234e-09
2552 10209 5.6288546936696839e-09
2553 10213 5.5990435320274448e-09
2554 10217 5.5693905020830671e-09
2555 10221 5.5398947629595121e-09
2556 10225 5.5105554795011635e-09
2557 10229 5.4813718196994839e-09
2558 10233 5.452342956228062e-09
2559 10237 5.4234680658199197e-09
2560 10241 5.3947463304844518e-09
2561 10245 5.3661769369054687e-09
2562 10249 5.3377590746099596e-09
2563 10253 5.3094919391568337e-09
2564 10257 5.2813747284408614e-09
2565 10261 5.2534066464958947e-09
2566 10265 5.2255869002058859e-09
2567 10269 5.1979147000528913e-09
2568 10273 5.1703892624766424e-09
2569 10277 5.1430098092215806e-09
2570 10281 5.1157755632277129e-09
2571 10285 5.0886857537945612e-09
2572 10289 5.0617396119008301e-09
2573 10293 5.0349363751664354e-09
2574 10297 5.008275282595479e-09
2575 10301 4.9817555809344466e-09
2576 10305 4.9553765183764373e-09
2577 10309 4.929137346324115e-09
2578 10313 4.9030373221480608e-09
2579 10317 4.8770757066135255e-09
2580 10321 4.8512517647608882e-09
2581 10325 4.8255647644266402e-09
2582 10329 4.8000139785705572e-09
2583 10333 4.7745986830175668e-09
2584 10337 4.7493181568922142e-09
2585 10341 4.7241716857463214e-09
2586 10345 4.6991585563588671e-09
2587 10349 4.674278060918547e-09
2588 10353 4.6495294945403582e-09
2589 10357 4.6249121548614862e-09
2590 10361 4.60042534662202e-09
2591 10365 4.5760683771467212e-09
2592 10369 4.5518405548188677e-09
2593 10373 4.5277411932947891e-09
2594 10377 4.5037696115232243e-09
2595 10381 4.4799251302563274e-09
2596 10385 4.4562070723451834e-09
2597 10389 4.4326147690815566e-09
2598 10393 4.4091475509525786e-09
2599 10397 4.3858047541765575e-09
2600 10401 4.3625857166874749e-09
2601 10405 4.3394897829235335e-09
2602 10409 4.3165162968328201e-09
2603 10413 4.2936646095591259e-09
2604 10417 4.270934072635749e-09
2605 10421 4.2483240443653128e-09
2606 10425 4.2258338822587966e-09
2607 10429 4.2034629520083498e-09
2608 10433 4.1812106192039166e-09
2609 10437 4.1590762545069636e-09
2610 10441 4.137059231795409e-09
2611 10445 4.1151589259057145e-09
2612 10449 4.0933747186602013e-09
2613 10453 4.0717059926320787e-09
2614 10457 4.0501521345142057e-09
2615 10461 4.0287125352962957e-09
2616 10465 4.0073865863559766e-09
2617 10469 3.9861736851361931e-09
2618 10473 3.9650732318742101e-09
2619 10477 3.944084628641549e-09
2620 10481 3.9232072810460965e-09
2621 10485 3.9024405994554825e-09
2622 10489 3.8817839947227608e-09
2623 10493 3.8612368838676165e-09
2624 10497 3.8407986830944936e-09
2625 10501 3.8204688164262496e-09
2626 10505 3.8002467068104668e-09
2627 10509 3.7801317841663813e-09
2628 10513 3.7601234774435845e-09
2629 10517 3.7402212209942411e-09
2630 10521 3.7204244524173311e-09
2631 10525 3.7007326111354751e-09
2632 10529 3.6811451400369408e-09
2633 10533 3.6616614846076561e-09
2634 10537 3.6422810930309338e-09
2635 10541 3.6230034191380798e-09
2636 10545 3.6038279144472521e-09
2637 10549 3.5847540399706114e-09
2638 10553 3.5657812540046155e-09
2639 10557 3.546909019594384e-09
2640 10561 3.5281368039713355e-09
2641 10565 3.5094640744055587e-09
2642 10569 3.4908903051480489e-09
2643 10573 3.4724149695547568e-09
2644 10577 3.4540375452648689e-09
2645 10581 3.4357575114196082e-09
2646 10585 3.4175743525837615e-09
2647 10589 3.3994875536301622e-09
2648 10593 3.3814966035737798e-09
2649 10597 3.3636009934226764e-09
2650 10601 3.3458002166585008e-09
2651 10605 3.3280937700201715e-09
2652 10609 3.3104811522839266e-09
2653 10613 3.2929618661620884e-09
2654 10617 3.2755354158319621e-09
2655 10621 3.2582013084568557e-09
2656 10625 3.2409590543454474e-09
2657 10629 3.223808165706082e-09
2658 10633 3.2067481572043322e-09
2659 10637 3.189778547493223e-09
2660 10641 3.1728988549431099e-09
2661 10645 3.1561086034792351e-09
2662 10649 3.1394073180739464e-09
2663 10653 3.1227945261244328e-09
2664 10657 3.1062697589474834e-09
2665 10661 3.0898325485297814e-09
2666 10665 3.0734824304962375e-09
2667 10669 3.0572189429685731e-09
2668 10673 3.0410416251951635e-09
2669 10677 3.0249500208959281e-09
2670 10681 3.0089436733437963e-09
2671 10685 2.9930221320427592e-09
2672 10689 2.9771849467888284e-09
2673 10693 2.9614316692042733e-09
2674 10697 2.9457618534114539e-09
2675 10701 2.9301750573960468e-09
2676 10705 2.9146708403320719e-09
2677 10709 2.8992487636670287e-09
2678 10713 2.8839083923828504e-09
2679 10717 2.868649293419584e-09
2680 10721 2.8534710335311607e-09
2681 10725 2.8383731846178405e-09
2682 10729 2.8233553196648722e-09
2683 10733 2.8084170140304874e-09
2684 10737 2.793557847183226e-09
2685 10741 2.7787773974349226e-09
2686 10745 2.7640752477144747e-09
2687 10749 2.7494509832338234e-09
2688 10753 2.7349041894322166e-09
2689 10757 2.7204344562704505e-09
2690 10761 2.7060413746244268e-09
2691 10765 2.6917245367503004e-09
2692 10769 2.6774835389225743e-09
2693 10773 2.6633179794136641e-09
2694 10777 2.6492274565838138e-09
2695 10781 2.6352115737604741e-09
2696 10785 2.6212699341295138e-09
2697 10789 2.6074021438920956e-09
2698 10793 2.5936078117226868e-09
2699 10797 2.5798865469116397e-09
2700 10801 2.5662379614475111e-09
2701 10805 2.5526616713582036e-09
2702 10809 2.5391572930526925e-09
2703 10813 2.5257244435144433e-09
2704 10817 2.5123627437921826e-09
2705 10821 2.4990718169515396e-09
2706 10825 2.4858512874128737e-09
2707 10829 2.472700780801017e-09
2708 10833 2.4596199271035619e-09
2709 10837 2.4466083559877623e-09
2710 10841 2.4336657000646845e-09
2711 10845 2.4207915933076481e-09
2712 10849 2.4079856727363726e-09
2713 10853 2.3952475757170701e-09
2714 10857 2.3825769431040567e-09
2715 10861 2.3699734171501297e-09
2716 10865 2.3574366423832918e-09
2717 10869 2.3449662643872406e-09
2718 10873 2.3325619316125636e-09
2719 10877 2.3202232919186806e-09
2720 10881 2.3079499984897776e-09
2721 10885 2.2957417039002206e-09
2722 10889 2.2835980633229581e-09
2723 10893 2.2715187345604138e-09
2724 10897 2.2595033754549363e-09
2725 10901 2.2475516472988114e-09
2726 10905 2.2356632124903473e-09
2727 10909 2.2238377348206027e-09
2728 10913 2.2120748816177366e-09
2729 10917 2.2003743199502072e-09
2730 10921 2.1887357193416519e-09
2731 10925 2.1771587507055023e-09
2732 10929 2.1656430887015708e-09
2733 10933 2.1541884073999076e-09
2734 10937 2.142794382843547e-09
2735 10941 2.1314606946280536e-09
2736 10945 2.1201870223372491e-09
2737 10949 2.108973047129987e-09
2738 10953 2.0978184515256466e-09
2739 10957 2.0867229229674201e-09
2740 10961 2.0756861455070187e-09
2741 10965 2.0647078092516215e-09
2742 10969 2.0537876046738805e-09
2743 10973 2.0429252229182029e-09
2744 10977 2.0321203574819689e-09
2745 10981 2.0213727032004487e-09
2746 10985 2.0106819571352109e-09
2747 10989 2.0000478168525787e-09
2748 10993 1.9894699818739744e-09
2749 10997 1.9789481544947794e-09
2750 11001 1.9684820379206208e-09
2751 11005 1.9580713354776698e-09
2752 11009 1.9477157548402042e-09
2753 11013 1.9374150019530137e-09
2754 11017 1.927168788250091e-09
2755 11021 1.9169768227302507e-09
2756 11025 1.9068388193427791e-09
2757 11029 1.8967544908776085e-09
2758 11033 1.8867235531593379e-09
2759 11037 1.8767457223756194e-09
2760 11041 1.8668207176995725e-09
2761 11045 1.8569482579247664e-09
2762 11049 1.8471280658983812e-09
2763 11053 1.8373598648442473e-09
2764 11057 1.8276433781576339e-09
2765 11061 1.8179783309963454e-09
2766 11065 1.8083644511545902e-09
2767 11069 1.7988014675951138e-09
2768 11073 1.7892891117221692e-09
2769 11077 1.7798271132088054e-09
2770 11081 1.7704152061934266e-09
2771 11085 1.7610531247832102e-09
2772 11089 1.7517406045863835e-09
2773 11093 1.7424773823770951e-09
2774 11097 1.7332631979875974e-09
2775 11101 1.7240977904972629e-09
2776 11105 1.7149809021374807e-09
2777 11109 1.7059122755586096e-09
2778 11113 1.6968916536680069e-09
2779 11117 1.6879187842237915e-09
2780 11121 1.6789934125507794e-09
2781 11125 1.6701152872546259e-09
2782 11129 1.661284158033448e-09
2783 11133 1.652499775584717e-09
2784 11137 1.6437618921015413e-09
2785 11141 1.6350702606937121e-09
2786 11145 1.6264246378025023e-09
2787 11149 1.6178247778298467e-09
2788 11153 1.6092704386055102e-09
2789 11157 1.6007613784432998e-09
2790 11161 1.5922973582976846e-09
2791 11165 1.5838781394455252e-09
2792 11169 1.5755034838595898e-09
2793 11173 1.5671731558137494e-09
2794 11177 1.5588869195569128e-09
2795 11181 1.5506445419453717e-09
2796 11185 1.5424457904912167e-09
2797 11189 1.5342904342906823e-09
2798 11193 1.5261782427756757e-09
2799 11197 1.5181089878352657e-09
2800 11201 1.5100824416364874e-09
2801 11205 1.5020983772318771e-09
2802 11209 1.4941565689727682e-09
2803 11213 1.486256795302839e-09
2804 11217 1.4783988306590453e-09
2805 11221 1.4705824550877816e-09
2806 11225 1.4628074478746585e-09
2807 11229 1.4550735898391838e-09
2808 11233 1.4473806631701712e-09
2809 11237 1.4397284502546412e-09
2810 11241 1.4321167359050698e-09
2811 11245 1.4245453052243801e-09
2812 11249 1.4170139449613299e-09
2813 11253 1.4095224434774423e-09
2814 11257 1.4020705875060178e-09
2815 11261 1.3946581696120363e-09
2816 11265 1.3872849786779049e-09
2817 11269 1.3799508070698885e-09
2818 11273 1.3726554482389938e-09
2819 11277 1.3653986965417616e-09
2820 11281 1.3581803491305993e-09
2821 11285 1.3510001996026882e-09
2822 11289 1.3438580475893545e-09
2823 11293 1.3367536904280154e-09
2824 11297 1.329686929659381e-09
2825 11301 1.3226575642883758e-09
2826 11305 1.315665397253742e-09
2827 11309 1.3087102311074033e-09
2828 11313 1.3017918689906252e-09
2829 11317 1.2949101179089316e-09
2830 11321 1.2880647817368721e-09
2831 11325 1.2812556677701214e-09
2832 11329 1.27448258544533e-09
2833 11333 1.2677453431414392e-09
2834 11337 1.2610437506620493e-09
2835 11341 1.2543776189918098e-09
2836 11345 1.2477467614506384e-09
2837 11349 1.241150989834987e-09
2838 11353 1.2345901190179895e-09
2839 11357 1.2280639639415711e-09
2840 11361 1.2215723395781445e-09
2841 11365 1.2151150655747254e-09
2842 11369 1.2086919582042684e-09
2843 11373 1.2023028363610099e-09
2844 11377 1.195947519916684e-09
2845 11381 1.1896258300257354e-09
2846 11385 1.1833375886916197e-09
2847 11389 1.17708261949228e-09
2848 11393 1.1708607447055305e-09
2849 11397 1.1646717900537429e-09
2850 11401 1.1585155799560902e-09
2851 11405 1.1523919428557461e-09
2852 11409 1.1463007045535605e-09
2853 11413 1.1402416941346694e-09
2854 11417 1.1342147399516318e-09
2855 11421 1.1282196729184843e-09
2856 11425 1.1222563245606301e-09
2857 11429 1.1163245260732786e-09
2858 11433 1.1104241099716913e-09
2859 11437 1.1045549122918046e-09
2860 11441 1.098716765594982e-09
2861 11445 1.0929095061199894e-09
2862 11449 1.0871329694467123e-09
2863 11453 1.0813869930572599e-09
2864 11457 1.0756714158415451e-09
2865 11461 1.0699860766608355e-09
2866 11465 1.0643308146901874e-09
2867 11469 1.0587054709994536e-09
2868 11473 1.0531098870555915e-09
2869 11477 1.0475439064920463e-09
2870 11481 1.042007370730007e-09
2871 11485 1.0365001245385266e-09
2872 11489 1.0310220121209973e-09
2873 11493 1.0255728801331225e-09
2874 11497 1.0201525739523917e-09
2875 11501 1.0147609425089763e-09
2876 11505 1.0093978326421256e-09
2877 11509 1.004063093032823e-09
2878 11513 9.9875657453495132e-10
2879 11517 9.934781274133534e-10
2880 11521 9.8822760261293293e-10
2881 11525 9.8300485275149793e-10
2882 11529 9.7780972972562873e-10
2883 11533 9.7264208799099881e-10
2884 11537 9.6750178202412036e-10
2885 11541 9.6238866733594727e-10
2886 11545 9.5730259900064277e-10
2887 11549 9.5224343482395354e-10
2888 11553 9.4721103121647778e-10
2889 11557 9.42205248001916e-10
2890 11561 9.3722594310455255e-10
2891 11565 9.3227297588218734e-10
2892 11569 9.2734620793998835e-10
2893 11573 9.2244550000285053e-10
2894 11577 9.1757071456386731e-10
2895 11581 9.1272171303589677e-10
2896 11585 9.0789835987112999e-10
2897 11589 9.0310051860422924e-10
2898 11593 8.9832805472304572e-10
2899 11597 8.9358083425410511e-10
2900 11601 8.888587222629377e-10
2901 11605 8.841615878298221e-10
2902 11609 8.7948929618610234e-10
2903 11613 8.7484171771342893e-10
2904 11617 8.7021872070135207e-10
2905 11621 8.6562017462377004e-10
2906 11625 8.610459513547991e-10
2907 11629 8.5649592017015903e-10
2908 11633 8.5196995500248734e-10
2909 11637 8.4746792777965352e-10
2910 11641 8.4298971160558688e-10
2911 11645 8.3853517961274466e-10
2912 11649 8.3410420657934459e-10
2913 11653 8.2969666781245293e-10
2914 11657 8.2531244080063259e-10
2915 11661 8.2095140116962013e-10
2916 11665 8.1661342560091455e-10
2917 11669 8.1229839221575944e-10
2918 11673 8.0800618049528869e-10
2919 11677 8.0373666862764565e-10
2920 11681 7.994897365490341e-10
2921 11685 7.9526526385882471e-10
2922 11689 7.9106313315410672e-10
2923 11693 7.8688322493334782e-10
2924 11697 7.8272542159907548e-10
2925 11701 7.7858960722157292e-10
2926 11705 7.7447566544956731e-10
2927 11709 7.7038347930418536e-10
2928 11713 7.663129344821334e-10
2929 11717 7.6226391535255335e-10
2930 11721 7.5823630894043722e-10
2931 11725 7.5423000200770341e-10
2932 11729 7.5024488171601266e-10
2933 11733 7.4628083458490994e-10
2934 11737 7.4233775032217997e-10
2935 11741 7.3841551832462437e-10
2936 11745 7.3451402746817121e-10
2937 11749 7.3063316837160702e-10
2938 11753 7.2677283026922822e-10
2939 11757 7.2293290687793131e-10
2940 11761 7.1911328789742061e-10
2941 11765 7.1531386761924346e-10
2942 11769 7.115345378887321e-10
2943 11773 7.0777519341162453e-10
2944 11777 7.0403572753890584e-10
2945 11781 7.0031603509913805e-10
2946 11785 6.96616011493985e-10
2947 11789 6.9293555417363875e-10
2948 11793 6.8927455814995512e-10
2949 11797 6.8563291979077461e-10
2950 11801 6.8201053760786815e-10
2951 11805 6.7840730927117938e-10
2952 11809 6.7482313353974669e-10
2953 11813 6.7125790959114314e-10
2954 11817 6.6771153654504628e-10
2955 11821 6.6418391527537767e-10
2956 11825 6.606749471041637e-10
2957 11829 6.571845326361325e-10
2958 11833 6.5371257273293504e-10
2959 11837 6.5025897130320935e-10
2960 11841 6.4682362994099729e-10
2961 11845 6.4340645294932629e-10
2962 11849 6.4000734412607087e-10
2963 11853 6.3662620776085504e-10
2964 11857 6.3326294800723252e-10
2965 11861 6.2991747141484708e-10
2966 11865 6.2658968279286421e-10
2967 11869 6.232794877361463e-10
2968 11873 6.1998679441164539e-10
2969 11877 6.1671151019563632e-10
2970 11881 6.134535431201159e-10
2971 11885 6.1021280103398142e-10
2972 11889 6.0698919245885641e-10
2973 11893 6.037826282446762e-10
2974 11897 6.0059301661146103e-10
2975 11901 5.9742026801783408e-10
2976 11905 5.9426429350850358e-10
2977 11909 5.9112500531907581e-10
2978 11913 5.8800231373121021e-10
2979 11917 5.8489613163648248e-10
2980 11921 5.8180637162329557e-10
2981 11925 5.7873294603300291e-10
2982 11929 5.7567576844820245e-10
2983 11933 5.7263475410755484e-10
2984 11937 5.6960981643512896e-10
2985 11941 5.6660087039900363e-10
2986 11945 5.6360783214043802e-10
2987 11949 5.6063061579022757e-10
2988 11953 5.5766913962227738e-10
2989 11957 5.5472331925487956e-10
2990 11961 5.5179307301585589e-10
2991 11965 5.4887831677810973e-10
2992 11969 5.4597896951755577e-10
2993 11973 5.4309494945742045e-10
2994 11977 5.4022617661138281e-10
2995 11981 5.3737256853658799e-10
2996 11985 5.3453404495050807e-10
2997 11989 5.317105278295581e-10
2998 11993 5.2890193631630475e-10
2999 11997 5.2610819195609671e-10
3000 12001 5.2332921678241913e-10
3001 12005 5.2056493125571244e-10
3002 12009 5.1781525780544192e-10
3003 12013 5.1508011998799199e-10
3004 12017 5.1235944029055046e-10
3005 12021 5.0965314279290309e-10
3006 12025 5.0696115126765721e-10
3007 12029 5.0428339015652423e-10
3008 12033 5.0161978326964956e-10
3009 12037 4.9897025555343406e-10
3010 12041 4.9633473383120918e-10
3011 12045 4.9371314404519368e-10
3012 12049 4.9110541046850682e-10
3013 12053 4.8851146235952752e-10
3014 12057 4.8593122505397868e-10
3015 12061 4.8336462640675329e-10
3016 12065 4.8081159465797187e-10
3017 12069 4.782720574055501e-10
3018 12073 4.7574594410637617e-10
3019 12077 4.7323318219855252e-10
3020 12081 4.7073370292994303e-10
3021 12085 4.6824743467860565e-10
3022 12089 4.6577430767350511e-10
3023 12093 4.6331425286783693e-10
3024 12097 4.6086720083007075e-10
3025 12101 4.5843308385598629e-10
3026 12105 4.5601183206673402e-10
3027 12109 4.5360337780944875e-10
3028 12113 4.5120765334683496e-10
3029 12117 4.4882459197089433e-10
3030 12121 4.4645412490200295e-10
3031 12125 4.4409618804166958e-10
3032 12129 4.4175071377845212e-10
3033 12133 4.3941763615799788e-10
3034 12137 4.370968890178661e-10
3035 12141 4.347884081480075e-10
3036 12145 4.3249212846039478e-10
3037 12149 4.3020798578873111e-10
3038 12153 4.279359148654988e-10
3039 12157 4.2567585314048523e-10
3040 12161 4.2342773475774547e-10
3041 12165 4.2119149894409385e-10
3042 12169 4.189670819543307e-10
3043 12173 4.1675442117425327e-10
3044 12177 4.1455345444724619e-10
3045 12181 4.1236412066418499e-10
3046 12185 4.1018635736836642e-10
3047 12189 4.0802010290258901e-10
3048 12193 4.0586529750635441e-10
3049 12197 4.0372188032698659e-10
3050 12201 4.0158979023285005e-10
3051 12205 3.9946896843183103e-10
3052 12209 3.9735935560337287e-10
3053 12213 3.9526089140266771e-10
3054 12217 3.9317351720769531e-10
3055 12221 3.9109717420450542e-10
3056 12225 3.890318040489028e-10
3057 12229 3.8697734920689191e-10
3058 12233 3.8493375139534088e-10
3059 12237 3.82900952881721e-10
3060 12241 3.8087889777022665e-10
3061 12245 3.7886752845690875e-10
3062 12249 3.7686678888474271e-10
3063 12253 3.7487662222520223e-10
3064 12257 3.7289697244236591e-10
3065 12261 3.7092778520811563e-10
3066 12265 3.6896900348301179e-10
3067 12269 3.6702057239757571e-10
3068 12273 3.6508243835713964e-10
3069 12277 3.6315454662977971e-10
3070 12281 3.6123684298385602e-10
3071 12285 3.5932927248941995e-10
3072 12289 3.5743178195893114e-10
3073 12293 3.5554431875933895e-10
3074 12297 3.5366683020825748e-10
3075 12301 3.5179926207702511e-10
3076 12305 3.4994156313478638e-10
3077 12309 3.480936806732623e-10
3078 12313 3.4625556281680773e-10
3079 12317 3.4442715859471835e-10
3080 12321 3.4260841449129963e-10
3081 12325 3.4079928187928414e-10
3082 12329 3.3899970919500356e-10
3083 12333 3.3720964527285115e-10
3084 12337 3.3542904085764083e-10
3085 12341 3.3365784509150611e-10
3086 12345 3.3189600835582237e-10
3087 12349 3.3014348044226029e-10
3088 12353 3.2840021368262254e-10
3089 12357 3.2666615741456808e-10
3090 12361 3.2494126375041482e-10
3091 12365 3.2322548399888448e-10
3092 12369 3.2151877178456394e-10
3093 12373 3.1982107732901363e-10
3094 12377 3.1813235367567222e-10
3095 12381 3.1645255263262091e-10
3096 12385 3.147816267185546e-10
3097 12389 3.1311952910817111e-10
3098 12393 3.1146621338634429e-10
3099 12397 3.0982163458622918e-10
3100 12401 3.08185745007731e-10
3101 12405 3.0655849843520073e-10
3102 12409 3.0493985079660082e-10
3103 12413 3.03329755105706e-10
3104 12417 3.0172816575835582e-10
3105 12421 3.001350388878357e-10
3106 12425 2.9855032893530884e-10
3107 12429 2.9697399241133323e-10
3108 12433 2.9540598350766569e-10
3109 12437 2.938462597676426e-10
3110 12441 2.9229477682245922e-10
3111 12445 2.9075149068139584e-10
3112 12449 2.8921635873874507e-10
3113 12453 2.8768933695948199e-10
3114 12457 2.861703841226298e-10
3115 12461 2.8465945550520421e-10
3116 12465 2.8315651060505744e-10
3117 12469 2.8166150605110148e-10
3118 12473 2.8017439922129799e-10
3119 12477 2.7869515075149807e-10
3120 12481 2.7722371601471544e-10
3121 12485 2.7576005572148774e-10
3122 12489 2.7430412812515628e-10
3123 12493 2.7285589180845166e-10
3124 12497 2.714153070762631e-10
3125 12501 2.6998233343461869e-10
3126 12505 2.6855692996089537e-10
3127 12509 2.6713905713731357e-10
3128 12513 2.6572867559657012e-10
3129 12517 2.6432574496458548e-10
3130 12521 2.6293022602182413e-10
3131 12525 2.6154207917855828e-10
3132 12529 2.6016126594686838e-10
3133 12533 2.5878774782879963e-10
3134 12537 2.5742148531063333e-10
3135 12541 2.5606244160626233e-10
3136 12545 2.5471057687066045e-10
3137 12549 2.5336585399948634e-10
3138 12553 2.5202823540625399e-10
3139 12557 2.5069768245489259e-10
3140 12561 2.4937415923794798e-10
3141 12565 2.4805762726798494e-10
3142 12569 2.4674804967577968e-10
3143 12573 2.4544539089967199e-10
3144 12577 2.4414961370479943e-10
3145 12581 2.4286068189432653e-10
3146 12585 2.4157855814488644e-10
3147 12589 2.4030320806917135e-10
3148 12593 2.3903459465690993e-10
3149 12597 2.3777268318137892e-10
3150 12601 2.3651743803233212e-10
3151 12605 2.3526882314797171e-10
3152 12609 2.340268044522319e-10
3153 12613 2.3279134686835675e-10
3154 12617 2.3156241586557663e-10
3155 12621 2.3033997683555562e-10
3156 12625 2.2912399540668277e-10
3157 12629 2.27914436150579e-10
3158 12633 2.2671126663536123e-10
3159 12637 2.2551445293003705e-10
3160 12641 2.243239614637703e-10
3161 12645 2.2313975838715229e-10
3162 12649 2.2196181088017262e-10
3163 12653 2.2079008517938033e-10
3164 12657 2.1962454823708496e-10
3165 12661 2.1846516866088171e-10
3166 12665 2.1731191299303719e-10
3167 12669 2.1616474848156995e-10
3168 12673 2.1502364376688712e-10
3169 12677 2.1388856634960068e-10
3170 12681 2.1275948505602236e-10
3171 12685 2.1163636738952073e-10
3172 12689 2.1051918290418076e-10
3173 12693 2.0940789884451399e-10
3174 12697 2.0830248447978673e-10
3175 12701 2.072029083333133e-10
3176 12705 2.061091406875739e-10
3177 12709 2.0502114985364961e-10
3178 12713 2.0393890686080243e-10
3179 12717 2.0286237970723583e-10
3180 12721 2.0179153888958576e-10
3181 12725 2.0072635442259845e-10
3182 12729 1.9966679528565089e-10
3183 12733 1.9861283306034513e-10
3184 12737 1.9756443729013219e-10
3185 12741 1.9652157888637035e-10
3186 12745 1.9548422817862574e-10
3187 12749 1.9445235758946001e-10
3188 12753 1.9342593626683813e-10
3189 12757 1.9240493603325107e-10
3190 12761 1.9138932936077921e-10
3191 12765 1.9037908672254128e-10
3192 12769 1.8937418042033159e-10
3193 12773 1.8837458050649122e-10
3194 12777 1.8738026024486461e-10
3195 12781 1.8639119207031328e-10
3196 12785 1.85407346800071e-10
3197 12789 1.8442869809142663e-10
3198 12793 1.8345521850096749e-10
3199 12797 1.8248688018039573e-10
3200 12801 1.8152365592408943e-10
3201 12805 1.8056551867396757e-10
3202 12809 1.7961244246953862e-10
3203 12813 1.7866440009844229e-10
3204 12817 1.7772136449769717e-10
3205 12821 1.7678330886758911e-10
3206 12825 1.758502077036738e-10
3207 12829 1.7492203458888676e-10
3208 12833 1.7399876374043926e-10
3209 12837 1.7308036948851184e-10
3210 12841 1.7216682488244345e-10
3211 12845 1.7125810473342212e-10
3212 12849 1.7035418361433981e-10
3213 12853 1.694550366218207e-10
3214 12857 1.6856063781936656e-10
3215 12861 1.6767096308251925e-10
3216 12865 1.6678598687334163e-10
3217 12869 1.6590568374378356e-10
3218 12873 1.6503002977380889e-10
3219 12877 1.6415900023760098e-10
3220 12881 1.6329257153535137e-10
3221 12885 1.624307178308811e-10
3222 12889 1.6157341606512083e-10
3223 12893 1.6072064149438085e-10
3224 12897 1.5987237040039034e-10
3225 12901 1.5902857873406144e-10
3226 12905 1.5818924284364379e-10
3227 12909 1.5735434035223974e-10
3228 12913 1.5652384604034059e-10
3229 12917 1.5569773781204302e-10
3230 12921 1.5487599294679207e-10
3231 12925 1.540585873613326e-10
3232 12929 1.5324549735260152e-10
3233 12933 1.5243670126610705e-10
3234 12937 1.5163217614695901e-10
3235 12941 1.5083189980959227e-10
3236 12945 1.5003584945336736e-10
3237 12949 1.4924400290368796e-10
3238 12953 1.4845633854129817e-10
3239 12957 1.476728332870587e-10
3240 12961 1.4689346529468573e-10
3241 12965 1.4611821323427717e-10
3242 12969 1.4534705464295181e-10
3243 12973 1.4457996911212137e-10
3244 12977 1.4381693429088833e-10
3245 12981 1.4305792804050139e-10
3246 12985 1.4230293039393232e-10
3247 12989 1.4155191782684241e-10
3248 12993 1.4080487101621473e-10
3249 12997 1.4006176972765446e-10
3250 13001 1.3932259237898589e-10
3251 13005 1.3858731779015343e-10
3252 13009 1.3785592609800182e-10
3253 13013 1.3712839635250578e-10
3254 13017 1.3640470910925847e-10
3255 13021 1.3568484235670518e-10
3256 13025 1.3496877717266528e-10
3257 13029 1.3425649372689331e-10
3258 13033 1.3354797019416589e-10
3259 13037 1.3284318839808145e-10
3260 13041 1.3214212768865362e-10
3261 13045 1.3144476896504412e-10
3262 13049 1.3075109329153091e-10
3263 13053 1.3006108082249008e-10
3264 13057 1.2937471112681767e-10
3265 13061 1.2869196492115915e-10
3266 13065 1.2801282299053128e-10
3267 13069 1.2733726809814071e-10
3268 13073 1.2666528010846362e-10
3269 13077 1.2599684017521212e-10
3270 13081 1.2533193002482701e-10
3271 13085 1.2467052948475357e-10
3272 13089 1.2401262174458521e-10
3273 13093 1.2335818836413689e-10
3274 13097 1.227072106860085e-10
3275 13101 1.2205966956142904e-10
3276 13105 1.2141554763761791e-10
3277 13109 1.2077482724917367e-10
3278 13113 1.2013748955527802e-10
3279 13117 1.1950351689707685e-10
3280 13121 1.1887289155063945e-10
3281 13125 1.1824559534058239e-10
3282 13129 1.1762161164787922e-10
3283 13133 1.1700092205401436e-10
3284 13137 1.1638350983005706e-10
3285 13141 1.1576935731952737e-10
3286 13145 1.1515844801795172e-10
3287 13149 1.1455076457824449e-10
3288 13153 1.1394628851141444e-10
3289 13157 1.1334500409875324e-10
3290 13161 1.1274689413860335e-10
3291 13165 1.1215194198009878e-10
3292 13169 1.1156013133128027e-10
3293 13173 1.109714455642327e-10
3294 13177 1.1038586707680798e-10
3295 13181 1.0980338012445543e-10
3296 13185 1.0922396835495642e-10
3297 13189 1.0864761632826508e-10
3298 13193 1.0807430823269225e-10
3299 13197 1.0750402569543686e-10
3300 13201 1.069367536864857e-10
3301 13205 1.0637247702778695e-10
3302 13209 1.0581117986169016e-10
3303 13213 1.0525284598023186e-10
3304 13217 1.0469745939162088e-10
3305 13221 1.0414500518734248e-10
3306 13225 1.0359546716233132e-10
3307 13229 1.0304883132253221e-10
3308 13233 1.025050813139968e-10
3309 13237 1.0196420163151254e-10
3310 13241 1.0142617728600751e-10
3311 13245 1.0089099301358625e-10
3312 13249 1.0035863445508541e-10
3313 13253 9.9829086025311412e-11
3314 13257 9.9302334202011101e-11
3315 13261 9.8778362456406472e-11
3316 13265 9.8257158208999608e-11
3317 13269 9.7738704382078297e-11
3318 13273 9.7222987943979756e-11
3319 13277 9.6709994120346266e-11
3320 13281 9.6199708470291392e-11
3321 13285 9.5692115819259474e-11
3322 13289 9.5187203064606635e-11
3323 13293 9.4684956717300468e-11
3324 13297 9.4185361264266968e-11
3325 13301 9.3688403649405622e-11
3326 13305 9.3194068509680065e-11
3327 13309 9.2702343622239716e-11
3328 13313 9.2213215623959305e-11
3329 13317 9.1726668236360222e-11
3330 13321 9.1242689842319822e-11
3331 13325 9.0761265599034304e-11
3332 13329 9.028238422455961e-11
3333 13333 8.9806030327960499e-11
3334 13337 8.933219080534417e-11
3335 13341 8.886085324912135e-11
3336 13345 8.8392003048487677e-11
3337 13349 8.7925627968242853e-11
3338 13353 8.746171468227463e-11
3339 13357 8.7000250329156232e-11
3340 13361 8.6541222646506466e-11
3341 13365 8.608461809713784e-11
3342 13369 8.5630423618603956e-11
3343 13373 8.5178626550479694e-11
3344 13377 8.4729214437287454e-11
3345 13381 8.4282175199261826e-11
3346 13385 8.3837495322807117e-11
3347 13389 8.3395163064188037e-11
3348 13393 8.2955165740748741e-11
3349 13397 8.2517491389039698e-11
3350 13401 8.208212648081613e-11
3351 13405 8.1649059752497981e-11
3352 13409 8.1218279587266014e-11
3353 13413 8.0789773981502379e-11
3354 13417 8.0363529377255644e-11
3355 13421 7.993953503766746e-11
3356 13425 7.9517777644780014e-11
3357 13429 7.9098247291826405e-11
3358 13433 7.8680931511419414e-11
3359 13437 7.826581889635873e-11
3360 13441 7.7852897567358561e-11
3361 13445 7.7442154607093051e-11
3362 13449 7.7033580225237613e-11
3363 13453 7.6627162792232543e-11
3364 13457 7.6222889986370297e-11
3365 13461 7.5820751452721769e-11
3366 13465 7.5420735756827881e-11
3367 13469 7.5022831564953388e-11
3368 13473 7.4627028367036654e-11
3369 13477 7.4233313712999061e-11
3370 13481 7.3841677980955226e-11
3371 13485 7.3452108357299946e-11
3372 13489 7.3064595222504024e-11
3373 13493 7.267912752706065e-11
3374 13497 7.2295694036025364e-11
3375 13501 7.191428512084518e-11
3376 13505 7.1534888874199861e-11
3377 13509 7.1157495880581439e-11
3378 13513 7.0782094093054181e-11
3379 13517 7.0408674041871756e-11
3380 13521 7.0037224973050396e-11
3381 13525 6.9667736447274072e-11
3382 13529 6.9300197775828258e-11
3383 13533 6.8934599276985138e-11
3384 13537 6.8570930423258803e-11
3385 13541 6.8209181229434765e-11
3386 13545 6.7849341365467476e-11
3387 13549 6.7491399872088976e-11
3388 13553 6.7135348501288864e-11
3389 13557 6.678117639471961e-11
3390 13561 6.6428874161873268e-11
3391 13565 6.6078431801665812e-11
3392 13569 6.5729838307193385e-11
3393 13573 6.5383084354161743e-11
3394 13577 6.5038160600112452e-11
3395 13581 6.4695057685792094e-11
3396 13585 6.4353765594845881e-11
3397 13589 6.4014273958687181e-11
3398 13593 6.3676574990805164e-11
3399 13597 6.3340657204997194e-11
3400 13601 6.3006512778806858e-11
3401 13605 6.2674131489830899e-11
3402 13609 6.2343504463591922e-11
3403 13613 6.2014623522932973e-11
3404 13617 6.1687477873218855e-11
3405 13621 6.1362059378070539e-11
3406 13625 6.1038358173069512e-11
3407 13629 6.0716364751108604e-11
3408 13633 6.0396071706106309e-11
3409 13637 6.0077467856426636e-11
3410 13641 5.9760545555083757e-11
3411 13645 5.9445295544708441e-11
3412 13649 5.9131709447096179e-11
3413 13653 5.8819779043989586e-11
3414 13657 5.8509494805247187e-11
3415 13661 5.8200848956922168e-11
3416 13665 5.7893830955262972e-11
3417 13669 5.7588434187497798e-11
3418 13673 5.7284648302630861e-11
3419 13677 5.6982466206027751e-11
3420 13681 5.6681878675327206e-11
3421 13685 5.6382876511477667e-11
3422 13689 5.6085453558839631e-11
3423 13693 5.578959939018462e-11
3424 13697 5.5495308248691226e-11
3425 13701 5.5202569342935224e-11
3426 13705 5.491137532066355e-11
3427 13709 5.4621718510886028e-11
3428 13713 5.4333589036540011e-11
3429 13717 5.4046980908582247e-11
3430 13721 5.3761885282449098e-11
3431 13725 5.3478293827240043e-11
3432 13729 5.3196199464526206e-11
3433 13733 5.2915593293832156e-11
3434 13737 5.2636468610725446e-11
3435 13741 5.2358816284747551e-11
3436 13745 5.2082629418572255e-11
3437 13749 5.1807900629306036e-11
3438 13753 5.1534620979109386e-11
3439 13757 5.1262783459251855e-11
3440 13761 5.0992381073852941e-11
3441 13765 5.0723405418319086e-11
3442 13769 5.0455849385498213e-11
3443 13773 5.018970467649632e-11
3444 13777 4.9924964759019958e-11
3445 13781 4.9661621797211508e-11
3446 13785 4.9399669126346005e-11
3447 13789 4.9139098895175493e-11
3448 13793 4.8879902552489898e-11
3449 13797 4.8622075175896059e-11
3450 13801 4.8365608070637271e-11
3451 13805 4.8110494171048068e-11
3452 13809 4.7856727297114359e-11
3453 13813 4.7604299703404875e-11
3454 13817 4.7353204085924366e-11
3455 13821 4.7103433221117852e-11
3456 13825 4.6854980544721954e-11
3457 13829 4.6607838292952289e-11
3458 13833 4.6362000999401561e-11
3459 13837 4.6117459785872904e-11
3460 13841 4.5874209559098677e-11
3461 13845 4.5632242802210709e-11
3462 13849 4.5391552721602402e-11
3463 13853 4.5152132618734753e-11
3464 13857 4.4913975992345837e-11
3465 13861 4.4677076979781005e-11
3466 13865 4.4441428355618801e-11
3467 13869 4.4207022966975281e-11
3468 13873 4.3973854225821955e-11
3469 13877 4.374191551928642e-11
3470 13881 4.3511201576260442e-11
3471 13885 4.3281703438316414e-11
3472 13889 4.3053416483048892e-11
3473 13893 4.2826334432087434e-11
3474 13897 4.2600450576103982e-11
3475 13901 4.2375758778622726e-11
3476 13905 4.2152253696748104e-11
3477 13909 4.1929926823737932e-11
3478 13913 4.1708772646778718e-11
3479 13917 4.1488785445677295e-11
3480 13921 4.1269959534267743e-11
3481 13925 4.1052288282884944e-11
3482 13929 4.0835765800339244e-11
3483 13933 4.0620386501061232e-11
3484 13937 4.0406143308793026e-11
3485 13941 4.0193030210475251e-11
3486 13945 3.9981041780361195e-11
3487 13949 3.9770172353983973e-11
3488 13953 3.9560414257446598e-11
3489 13957 3.9351764225027689e-11
3490 13961 3.9144214230310712e-11
3491 13965 3.8937759154616273e-11
3492 13969 3.8732393692568623e-11
3493 13973 3.8528112879452285e-11
3494 13977 3.8324908728970892e-11
3495 13981 3.8122776550411757e-11
3496 13985 3.7921711309716786e-11
3497 13989 3.7721706683357559e-11
3498 13993 3.7522757969774871e-11
3499 13997 3.7324858751714502e-11
3500 14001 3.7128004176918588e-11
3501 14005 3.6932187561176451e-11
3502 14009 3.6737404588718712e-11
3503 14013 3.6543649134050535e-11
3504 14017 3.6350916681351981e-11
3505 14021 3.6159200661300984e-11
3506 14025 3.5968496499415391e-11
3507 14029 3.5778797588143725e-11
3508 14033 3.5590100133840482e-11
3509 14037 3.5402398531896602e-11
3510 14041 3.5215686987045958e-11
3511 14045 3.5029960817015445e-11
3512 14049 3.4845214648364971e-11
3513 14053 3.4661443402099306e-11
3514 14057 3.4478641419375159e-11
3515 14061 3.4296804217073949e-11
3516 14065 3.4115926807153595e-11
3517 14069 3.3936001688787066e-11
3518 14073 3.3757026511027094e-11
3519 14077 3.3578995961446408e-11
3520 14081 3.3401905154169713e-11
3521 14085 3.3225748962385331e-11
3522 14089 3.3050521982136759e-11
3523 14093 3.2876219488915818e-11
3524 14097 3.2702836174049706e-11
3525 14101 3.253036732176471e-11
3526 14105 3.2358808494184997e-11
3527 14109 3.2188154785547703e-11
3528 14113 3.2018401968617405e-11
3529 14117 3.1849544765458108e-11
3530 14121 3.1681578569052628e-11
3531 14125 3.1514498306934913e-11
3532 14129 3.1348300127275956e-11
3533 14133 3.1182977196049387e-11
3534 14137 3.1018527654980223e-11
3535 14141 3.0854946347461734e-11
3536 14145 3.0692226727400205e-11
3537 14149 3.0530366407768701e-11
3538 14153 3.0369359500870959e-11
3539 14157 3.0209201820017799e-11
3540 14161 3.0049888883844496e-11
3541 14165 2.989141717355153e-11
3542 14169 2.9733781161195363e-11
3543 14173 2.9576976865765359e-11
3544 14177 2.94210006394303e-11
3545 14181 2.926584728005991e-11
3546 14185 2.9111511672120007e-11
3547 14189 2.895799104402998e-11
3548 14193 2.8805279876300494e-11
3549 14197 2.8653373747260562e-11
3550 14201 2.8502269645725484e-11
3551 14205 2.8351962039120101e-11
3552 14209 2.8202447919586394e-11
3553 14213 2.8053723092863108e-11
3554 14217 2.7905782479976373e-11
3555 14221 2.7758621741382052e-11
3556 14225 2.7612238243709586e-11
3557 14229 2.7466626162752888e-11
3558 14233 2.7321783375079605e-11
3559 14237 2.7177704191937389e-11
3560 14241 2.7034385467679909e-11
3561 14245 2.6891822369796161e-11
3562 14249 2.6750011090579474e-11
3563 14253 2.6608948333514695e-11
3564 14257 2.6468629324824072e-11
3565 14261 2.6329051362233033e-11
3566 14265 2.6190209675086823e-11
3567 14269 2.605209963956928e-11
3568 14273 2.5914719325279904e-11
3569 14277 2.5778062365384911e-11
3570 14281 2.5642127855927363e-11
3571 14285 2.5506909809449263e-11
3572 14289 2.5372404849821276e-11
3573 14293 2.5238609778473523e-11
3574 14297 2.5105520278653325e-11
3575 14301 2.4973132307339865e-11
3576 14305 2.4841443590263061e-11
3577 14309 2.4710448844528236e-11
3578 14313 2.4580146360114363e-11
3579 14317 2.445053020930476e-11
3580 14321 2.4321597818045441e-11
3581 14325 2.4193345660146459e-11
3582 14329 2.4065770149393215e-11
3583 14333 2.3938868607437297e-11
3584 14337 2.3812636431075146e-11
3585 14341 2.3687069320184676e-11
3586 14345 2.3562165175087604e-11
3587 14349 2.3437919951219392e-11
3588 14353 2.3314329566508452e-11
3589 14357 2.3191391343697669e-11
3590 14361 2.3069101723890378e-11
3591 14365 2.2947456534832014e-11
3592 14369 2.2826453512190637e-11
3593 14373 2.2706088950683543e-11
3594 14377 2.2586359970944385e-11
3595 14381 2.246726127836713e-11
3596 14385 2.2348791117291596e-11
3597 14389 2.2230946510016189e-11
3598 14393 2.2113722656836018e-11
3599 14397 2.1997117941481691e-11
3600 14401 2.1881127098678344e-11
3601 14405 2.1765748057089871e-11
3602 14409 2.1650978750902068e-11
3603 14413 2.1536814746204888e-11
3604 14417 2.1423252052141768e-11
3605 14421 2.1310289163748203e-11
3606 14425 2.1197922196097056e-11
3607 14429 2.1086147584449845e-11
3608 14433 2.0974963450550457e-11
3609 14437 2.0864364746397128e-11
3610 14441 2.0754349724697858e-11
3611 14445 2.0644914453715948e-11
3612 14449 2.0536057352869972e-11
3613 14453 2.0427774747689104e-11
3614 14457 2.0320062848369708e-11
3615 14461 2.0212919049588168e-11
3616 14465 2.0106339719254305e-11
3617 14469 2.000032321708827e-11
3618 14473 1.989486577189618e-11
3619 14477 1.9789964425553059e-11
3620 14481 1.9685616963473929e-11
3621 14485 1.9581819039863325e-11
3622 14489 1.9478569420364406e-11
3623 14493 1.9375864297706195e-11
3624 14497 1.9273700958131671e-11
3625 14501 1.9172076450762446e-11
3626 14505 1.9070988375269843e-11
3627 14509 1.8970432435348459e-11
3628 14513 1.8870407717360102e-11
3629 14517 1.8770911082247165e-11
3630 14521 1.8671938550988686e-11
3631 14525 1.8573487724195072e-11
3632 14529 1.8475556946536811e-11
3633 14533 1.8378142766412234e-11
3634 14537 1.8281241711088721e-11
3635 14541 1.818485191052013e-11
3636 14545 1.8088970887542617e-11
3637 14549 1.7993595758916309e-11
3638 14553 1.7898722656192454e-11
3639 14557 1.7804350938461227e-11
3640 14561 1.7710477503657745e-11
3641 14565 1.761709903944801e-11
3642 14569 1.7524212929564702e-11
3643 14573 1.7431815635867436e-11
3644 14577 1.7339906124540037e-11
3645 14581 1.7248481395148645e-11
3646 14585 1.7157538738125811e-11
3647 14589 1.7067076781615421e-11
3648 14593 1.6977090663760645e-11
3649 14597 1.6887579417813481e-11
3650 14601 1.6798540486405268e-11
3651 14605 1.6709970589490585e-11
3652 14609 1.662186885336123e-11
3653 14613 1.6534231888939141e-11
3654 14617 1.6447056522931397e-11
3655 14621 1.6360341230731387e-11
3656 14625 1.6274082903637653e-11
3657 14629 1.6188279691167734e-11
3658 14633 1.6102929233075575e-11
3659 14637 1.601802867771523e-11
3660 14641 1.5933575821820207e-11
3661 14645 1.5849568108078942e-11
3662 14649 1.5766004197830681e-11
3663 14653 1.5682880620448942e-11
3664 14657 1.560019537063577e-11
3665 14661 1.5517946647770426e-11
3666 14665 1.5436132027623203e-11
3667 14669 1.5354748404207272e-11
3668 14673 1.5273794285466778e-11
3669 14677 1.5193266863262311e-11
3670 14681 1.5113163374454405e-11
3671 14685 1.5033483124939208e-11
3672 14689 1.4954223391821477e-11
3673 14693 1.4875381952096948e-11
3674 14697 1.4796956413366574e-11
3675 14701 1.4718943545917758e-11
3676 14705 1.4641342852062732e-11
3677 14709 1.4564151946053942e-11
3678 14713 1.4487367237216441e-11
3679 14717 1.4410987903075868e-11
3680 14721 1.4335010672445618e-11
3681 14725 1.4259434813966109e-11
3682 14729 1.4184257739483919e-11
3683 14733 1.4109476909121053e-11
3684 14737 1.4035090626036832e-11
3685 14741 1.3961096526490985e-11
3686 14745 1.3887492531887197e-11
3687 14749 1.3814276533223367e-11
3688 14753 1.3741447560411126e-11
3689 14757 1.3669002121704271e-11
3690 14761 1.359693809785472e-11
3691 14765 1.3525254497677007e-11
3692 14769 1.3453949806940233e-11
3693 14773 1.3383020410046564e-11
3694 14777 1.331246530550621e-11
3695 14781 1.3242281668157695e-11
3696 14785 1.317246830454902e-11
3697 14789 1.3103023307718381e-11
3698 14793 1.3033944918587601e-11
3699 14797 1.2965230698968047e-11
3700 14801 1.2896878887835358e-11
3701 14805 1.2828886920853354e-11
3702 14809 1.2761253804367341e-11
3703 14813 1.269397762970225e-11
3704 14817 1.2627055750242127e-11
3705 14821 1.2560487258652829e-11
3706 14825 1.2494269973699955e-11
3707 14829 1.2428401517576148e-11
3708 14833 1.2362881616997241e-11
3709 14837 1.2297706702613256e-11
3710 14841 1.2232874461016299e-11
3711 14845 1.2168384447333606e-11
3712 14849 1.2104234911082953e-11
3713 14853 1.2040423184800863e-11
3714 14857 1.1976948032192324e-11
3715 14861 1.1913807936008586e-11
3716 14865 1.1851000152066501e-11
3717 14869 1.1788524579726475e-11
3718 14873 1.1726378465577303e-11
3719 14877 1.1664559879416335e-11
3720 14881 1.160306683946181e-11
3721 14885 1.1541898201339819e-11
3722 14889 1.1481052489134915e-11
3723 14893 1.142052757237722e-11
3724 14897 1.1360321440935907e-11
3725 14901 1.130043235253398e-11
3726 14905 1.1240860294609014e-11
3727 14909 1.1181602343770714e-11
3728 14913 1.1122657121041153e-11
3729 14917 1.106402201130685e-11
3730 14921 1.1005695456348215e-11
3731 14925 1.0947677821796685e-11
3732 14929 1.0889965130302909e-11
3733 14933 1.0832557386400568e-11
3734 14937 1.0775451660278574e-11
3735 14941 1.0718647644079916e-11
3736 14945 1.0662142747680175e-11
3737 14949 1.060593612301873e-11
3738 14953 1.0550025721695106e-11
3739 14957 1.049441150767942e-11
3740 14961 1.0439089600533694e-11
3741 14965 1.0384059363408294e-11
3742 14969 1.0329319744964134e-11
3743 14973 1.0274868281382841e-11
3744 14977 1.0220703435303183e-11
3745 14981 1.0166824267439679e-11
3746 14985 1.0113230997660952e-11
3747 14989 1.0059918605014658e-11
3748 14993 1.0006887833900863e-11
3749 14997 9.954137616520339e-12
3750 15001 9.9016650448104943e-12
3751 15005 9.8494685394345792e-12
3752 15009 9.7975477709209881e-12
3753 15013 9.745900806101802e-12
3754 15017 9.6945255490881765e-12
3755 15021 9.6434221833141706e-12
3756 15025 9.5925879286849148e-12
3757 15029 9.542022290625833e-12
3758 15033 9.4917229010924943e-12
3759 15037 9.4416874007272614e-12
3760 15041 9.3919164410877305e-12
3761 15045 9.3424083711510658e-12
3762 15049 9.2931615842937535e-12
3763 15053 9.2441743462740629e-12
3764 15057 9.1954451780602641e-12
3765 15061 9.1469735334725111e-12
3766 15065 9.0987570713533002e-12
3767 15069 9.0507945325343385e-12
3768 15073 9.0030845071501458e-12
3769 15077 8.9556266083915594e-12
3770 15081 8.908418955842669e-12
3771 15085 8.8614597376468007e-12
3772 15089 8.8147482560451934e-12
3773 15093 8.7682831455900805e-12
3774 15097 8.7220631090044606e-12
3775 15101 8.6760869403406233e-12
3776 15105 8.6303534944612607e-12
3777 15109 8.5848613728153661e-12
3778 15113 8.5396098218639504e-12
3779 15117 8.4945963346825926e-12
3780 15121 8.449819861325227e-12
3781 15125 8.4052791745702096e-12
3782 15129 8.3609737927253236e-12
3783 15133 8.3169009503336846e-12
3784 15137 8.2730611596335431e-12
3785 15141 8.2294520597443029e-12
3786 15145 8.1860737424720165e-12
3787 15149 8.1429240564084284e-12
3788 15153 8.1000014360216677e-12
3789 15157 8.0573049171723737e-12
3790 15161 8.0148346510118478e-12
3791 15165 7.9725882503959988e-12
3792 15169 7.930564561708966e-12
3793 15173 7.8887624918234871e-12
3794 15177 7.847180625500786e-12
3795 15181 7.8058183599056944e-12
3796 15185 7.76467301461887e-12
3797 15189 7.723745159390032e-12
3798 15193 7.6830326903045601e-12
3799 15197 7.6425356413550213e-12
3800 15201 7.6022518835497034e-12
3801 15205 7.5621807519713067e-12
3802 15209 7.5223208681535665e-12
3803 15213 7.4826710089770425e-12
3804 15217 7.4432301221705884e-12
3805 15221 7.4039962971680194e-12
3806 15225 7.3649701857585485e-12
3807 15229 7.326149497655472e-12
3808 15233 7.2875339630057491e-12
3809 15237 7.2491219487760155e-12
3810 15241 7.2109132122718236e-12
3811 15245 7.1729052359820113e-12
3812 15249 7.135097566676758e-12
3813 15253 7.097488687937404e-12
3814 15257 7.0600790108272245e-12
3815 15261 7.0228667663152168e-12
3816 15265 6.9858498500149402e-12
3817 15269 6.9490284828543253e-12
3818 15273 6.9124012309582436e-12
3819 15277 6.8759672593037235e-12
3820 15281 6.8397254139246726e-12
3821 15285 6.8036744875884086e-12
3822 15289 6.7678134225172788e-12
3823 15293 6.7321417442595518e-12
3824 15297 6.6966582065576432e-12
3825 15301 6.6613613369911649e-12
3826 15305 6.626250533698344e-12
3827 15309 6.591325285655399e-12
3828 15313 6.5565846900214058e-12
3829 15317 6.5220270733968425e-12
3830 15321 6.4876509149843148e-12
3831 15325 6.4534561153411776e-12
3832 15329 6.4194422466550133e-12
3833 15333 6.3856069448114875e-12
3834 15337 6.3519500248501444e-12
3835 15341 6.3184712060495532e-12
3836 15345 6.2851681512805856e-12
3837 15349 6.2520411798062594e-12
3838 15353 6.2190894920284742e-12
3839 15357 6.1863110941461663e-12
3840 15361 6.1537058334398147e-12
3841 15365 6.1212715980158622e-12
3842 15369 6.089008961154377e-12
3843 15373 6.0569154973214569e-12
3844 15377 6.0249918438285985e-12
3845 15381 5.9932364408842111e-12
3846 15385 5.9616488119061476e-12
3847 15389 5.9302281418516587e-12
3848 15393 5.898971626315867e-12
3849 15397 5.8678808826988207e-12
3850 15401 5.8369540169676437e-12
3851 15405 5.8061903576264155e-12
3852 15409 5.7755884867696649e-12
3853 15413 5.7451483298176399e-12
3854 15417 5.7148686462240577e-12
3855 15421 5.6847481019597574e-12
3856 15425 5.6547861928336446e-12
3857 15429 5.6249819413067987e-12
3858 15433 5.5953357321289134e-12
3859 15437 5.565845973381018e-12
3860 15441 5.5365114592606426e-12
3861 15445 5.5073307359001476e-12
3862 15449 5.4783052745650201e-12
3863 15453 5.449432188071082e-12
3864 15457 5.4207105763383109e-12
3865 15461 5.3921416810627935e-12
3866 15465 5.3637223764079566e-12
3867 15469 5.3354528442229042e-12
3868 15473 5.3073326594068374e-12
3869 15477 5.2793608534330672e-12
3870 15481 5.2515364517891881e-12
3871 15485 5.2238586221163768e-12
3872 15489 5.1963269968998779e-12
3873 15493 5.1689399116814789e-12
3874 15497 5.1416974875328998e-12
3875 15501 5.1145981795254387e-12
3876 15505 5.0876424390348967e-12
3877 15509 5.060828822367026e-12
3878 15513 5.034157343321465e-12
3879 15517 5.0076260948441399e-12
3880 15521 4.9812346521888722e-12
3881 15525 4.9549819688164023e-12
3882 15529 4.9288677368190523e-12
3883 15533 4.902891234926958e-12
3884 15537 4.8770508835128725e-12
3885 15541 4.8513475372808328e-12
3886 15545 4.8257793370954478e-12
3887 15549 4.8003466886607928e-12
3888 15553 4.7750475947417657e-12
3889 15557 4.7498823902744754e-12
3890 15561 4.7248492305500559e-12
3891 15565 4.6999486497307446e-12
3892 15569 4.6751797162272937e-12
3893 15573 4.6505402716173409e-12
3894 15577 4.6260313919321789e-12
3895 15581 4.6016510301102375e-12
3896 15585 4.5773993128827159e-12
3897 15589 4.5532759628342652e-12
3898 15593 4.5292796499935979e-12
3899 15597 4.5054093337648166e-12
3900 15601 4.4816656088886136e-12
3901 15605 4.4580472141798834e-12
3902 15609 4.4345525546781827e-12
3903 15613 4.4111818125229979e-12
3904 15617 4.3879339852181388e-12
3905 15621 4.3648087074469644e-12
3906 15625 4.341805574396541e-12
3907 15629 4.3189234960631307e-12
3908 15633 4.2961623209580791e-12
3909 15637 4.2735213350480259e-12
3910 15641 4.2509993664621018e-12
3911 15645 4.2285963173235493e-12
3912 15649 4.2063111740501139e-12
3913 15653 4.1841439870697201e-12
3914 15657 4.1620932288190912e-12
3915 15661 4.140159494272148e-12
3916 15665 4.1183406652539831e-12
3917 15669 4.0966377816029225e-12
3918 15673 4.0750481727172746e-12
3919 15677 4.05357234822124e-12
3920 15681 4.0322102404844535e-12
3921 15685 4.010960845428721e-12
3922 15689 3.9898234708703521e-12
3923 15693 3.9687973308096819e-12
3924 15697 3.9478820240728504e-12
3925 15701 3.9270765158310021e-12
3926 15705 3.9063815188115575e-12
3927 15709 3.8857954558107977e-12
3928 15713 3.8653177207981134e-12
3929 15717 3.8449481136351247e-12
3930 15721 3.8246855092403706e-12


==> data/portfolio-targets-2026-09-29/fig_e2_convergence_synth1000_vmtosls.txt <==
iter oracle y
1 5 0.047091349624952233
2 9 0.044952118402950311
3 13 0.042220094408705708
4 17 0.038452417423524968
5 21 0.033863177869474438
6 25 0.028850840704590593
7 29 0.023848770022037561
8 35 0.020894002441770747
9 39 0.018836949258230103
10 43 0.017411844996717999
11 47 0.016220558397165699
12 51 0.01492809864975681
13 55 0.013551710208772789
14 59 0.012148961283265461
15 63 0.010751971281072983
16 67 0.0094246866290348969
17 71 0.0082485623065207715
18 77 0.0076287574517013368
19 81 0.0071257001591781555
20 85 0.0066026165988418576
21 89 0.0060739335591743814
22 93 0.0055467050902178374
23 97 0.0050287603149867565
24 101 0.0045297679855987819
25 105 0.0040527188809080569
26 109 0.003606719772775028
27 113 0.0031881485266988347
28 117 0.0028120068779959712
29 121 0.002486913909299001
30 127 0.0023070174903037236
31 131 0.0021456410482906742
32 135 0.0019881473292926548
33 139 0.0018323068972861795
34 143 0.001681847066068335
35 147 0.0015354239099201392
36 151 0.0013968284952315477
37 155 0.0012628489074066947
38 159 0.0011393981681621296
39 163 0.0010198404876794985
40 169 0.0009511736959517225
41 173 0.0008874824747290577
42 177 0.00082605835950433956
43 181 0.00076612003518663401
44 185 0.00070828500862920001
45 189 0.00065260831443000389
46 193 0.00059936271844723702
47 197 0.00054861660092402162
48 201 0.00050055536302225502
49 205 0.00045518342246168928
50 209 0.00041266357799320355
51 213 0.00037297727337007948
52 219 0.00034850041073100841
53 223 0.00032636114198798035
54 227 0.00030487400878267257
55 231 0.00028418308021570211
56 235 0.00026427951124813418
57 239 0.0002452123715788794
58 243 0.00022700206202956149
59 247 0.0002096625760725907
60 251 0.00019321452416400954
61 255 0.00017764923715304212
62 259 0.00016298194763526047
63 263 0.00014918380188796052
64 267 0.00013629595918685739
65 271 0.00012423979556562399
66 275 0.0001133205826867075
67 281 0.00010644586871618726
68 285 0.00010019992150218883
69 289 9.4137741867826594e-05
70 293 8.8317849213047215e-05
71 297 8.2722180028774384e-05
72 301 7.7364320385473143e-05
73 305 7.2241065949690724e-05
74 309 6.7354879166164232e-05
75 313 6.2703947949656216e-05
76 317 5.8286185034936508e-05
77 321 5.4099028221839421e-05
78 325 5.0137622465860009e-05
79 329 4.6398585331807334e-05
80 333 4.287474949947321e-05
81 337 3.9562547514018679e-05
82 341 3.6452430298292958e-05
83 345 3.3543057345463272e-05
84 349 3.0821116634399454e-05
85 353 2.8289865726570858e-05
86 357 2.5961641642063654e-05
87 363 2.4496762264141351e-05
88 367 2.3135478665980948e-05
89 371 2.1830329621775627e-05
90 375 2.0576142849340234e-05
91 379 1.9375070487372165e-05
92 383 1.8225543512550517e-05
93 387 1.712704543987287e-05
94 391 1.6079117401115169e-05
95 395 1.5080156098991063e-05
96 399 1.4129991598964228e-05
97 403 1.3226404909991849e-05
98 407 1.2369426233339854e-05
99 411 1.1556278244418334e-05
100 415 1.0787360035889767e-05
101 419 1.0059247926938292e-05
102 423 9.3729305570680348e-06
103 427 8.7239670177476149e-06
104 431 8.1146634462573203e-06
105 435 7.5386718413023562e-06
106 439 7.0014442950872129e-06
107 443 6.4923417820315975e-06
108 447 6.0227303022776599e-06
109 451 5.5853473574710446e-06
110 457 5.3111884452998602e-06
111 461 5.0489571152678799e-06
112 465 4.7993327698445627e-06
113 469 4.5574020745240393e-06
114 473 4.3255066552603199e-06
115 477 4.1022216704273742e-06
116 481 3.8880886456287368e-06
117 485 3.6825496178430589e-06
118 489 3.4856511228032039e-06
119 493 3.2970616331112411e-06
120 497 3.1166670785454379e-06
121 501 2.9442027048720024e-06
122 505 2.7794914097923196e-06
123 509 2.6222902303234745e-06
124 513 2.4723932174561193e-06
125 517 2.3295662996595443e-06
126 521 2.1935889173381258e-06
127 525 2.0642333695195119e-06
128 529 1.9412711343258325e-06
129 533 1.8244823134380507e-06
130 537 1.7136330134994625e-06
131 541 1.6085148372137586e-06
132 545 1.5088879849536997e-06
133 549 1.4145623976299814e-06
134 553 1.3252871174465513e-06
135 557 1.2409029901184526e-06
136 561 1.1611335478125848e-06
137 565 1.0858771766243639e-06
138 569 1.0147948701999648e-06
139 573 9.4789910605465279e-07
140 577 8.8471066056457774e-07
141 581 8.2548488492656626e-07
142 585 7.6943751803193064e-07
143 589 7.173219530716428e-07
144 595 6.8300668715546789e-07
145 599 6.5104648151042136e-07
146 603 6.1998736052507719e-07
147 607 5.9030894345754478e-07
148 611 5.616695870218911e-07
149 615 5.3422845905109801e-07
150 619 5.0783902985625676e-07
151 623 4.8254750142670659e-07
152 627 4.5827666037115036e-07
153 631 4.3502970199573866e-07
154 635 4.1275544245958026e-07
155 639 3.9144020637840733e-07
156 643 3.7104377542340636e-07
157 647 3.5154543150095058e-07
158 651 3.3291025120489943e-07
159 655 3.1511455646201346e-07
160 659 2.9812643173777756e-07
161 663 2.8192112412106851e-07
162 667 2.6646878141982256e-07
163 671 2.5174448180262317e-07
164 675 2.3772000704484146e-07
165 679 2.2437078178466114e-07
166 683 2.1167007925290118e-07
167 687 1.995939454511708e-07
168 691 1.8811710966290407e-07
169 695 1.7721634497710729e-07
170 699 1.6686790480265271e-07
171 703 1.5704927879613058e-07
172 707 1.4773844517076152e-07
173 711 1.3891339788889348e-07
174 715 1.3055425218351507e-07
175 719 1.2263895332554349e-07
176 723 1.151506541787554e-07
177 727 1.0806599142623856e-07
178 731 1.013734122049982e-07
179 735 9.5045030901950214e-08
180 739 8.9079850567597373e-08
181 743 8.3440901938420428e-08
182 747 7.8178450972807392e-08
183 753 7.4713897649629881e-08
184 757 7.1433728232097492e-08
185 761 6.8262855800343099e-08
186 765 6.5214515800408753e-08
187 769 6.2276383609438545e-08
188 773 5.9450284171948824e-08
189 777 5.6730649362027789e-08
190 781 5.4116070449021399e-08
191 785 5.1602791812119756e-08
192 789 4.9188444157787381e-08
193 793 4.6869845425488117e-08
194 797 4.4644343126577976e-08
195 801 4.2508995582144531e-08
196 805 4.046109610195885e-08
197 809 3.8497842489517394e-08
198 813 3.6616560006511435e-08
199 817 3.4814556520881364e-08
200 821 3.3089226142478914e-08
201 825 3.1437980263278831e-08
202 829 2.9858299989259706e-08
203 833 2.8347700521742326e-08
204 837 2.6903760004664137e-08
205 841 2.5524099657319119e-08
206 845 2.4206400670838636e-08
207 849 2.2948392184004683e-08
208 853 2.1747861974549823e-08
209 857 2.060264865757453e-08
210 861 1.9510648614047157e-08
211 865 1.8469810542842215e-08
212 869 1.7478140305708743e-08
213 873 1.6533696737570876e-08
214 877 1.5634594908171084e-08
215 881 1.4779002813935995e-08
216 885 1.396514366386453e-08
217 889 1.3191293032754438e-08
218 893 1.2455780461189963e-08
219 897 1.1756986973313388e-08
220 901 1.1093346122109845e-08
221 905 1.0463341800138674e-08
222 909 9.8655087566410462e-09
223 913 9.2984307973803024e-09
224 917 8.7607408711081859e-09
225 921 8.251119558768738e-09
226 925 7.7682943508844455e-09
227 929 7.3110389532800095e-09
228 933 6.8781713971939557e-09
229 937 6.4685549370113299e-09
230 941 6.081094186108942e-09
231 945 5.7147382034108432e-09
232 949 5.3684728765520641e-09
233 953 5.0413299031846962e-09
234 957 4.7323713890636473e-09
235 961 4.4407094616908859e-09
236 965 4.1654755387109391e-09
237 969 3.9058622304285157e-09
238 973 3.6610610944241005e-09
239 977 3.4303515029493082e-09
240 981 3.2129698703775806e-09
241 985 3.0083159015774356e-09
242 989 2.8156421875394235e-09
243 993 2.634615482200795e-09
244 999 2.5158449591429346e-09
245 1003 2.4028377139050331e-09
246 1007 2.2945566164832642e-09
247 1011 2.1906122837033637e-09
248 1015 2.0907179965864649e-09
249 1019 1.9948689050424577e-09
250 1023 1.9028345830688221e-09
251 1027 1.8145660632666612e-09
252 1031 1.7298856232156421e-09
253 1035 1.6487122317925221e-09
254 1039 1.5708987132346781e-09
255 1043 1.496349681802454e-09
256 1047 1.4249365986497284e-09
257 1051 1.3565596033845226e-09
258 1055 1.2911023304135806e-09
259 1059 1.2284654237552998e-09
260 1063 1.1685415069772056e-09
261 1067 1.1112341305655129e-09
262 1071 1.0564432582081206e-09
263 1075 1.0040764918575306e-09
264 1079 9.5404023251857051e-10
265 1083 9.0624665819270896e-10
266 1087 8.6060806425768972e-10
267 1091 8.17041405329521e-10
268 1095 7.7546448982458598e-10
269 1099 7.3579908243671756e-10
270 1103 6.9796821613059091e-10
271 1107 6.618984051715985e-10
272 1111 6.2751765521983609e-10
273 1115 5.9475711632560056e-10
274 1119 5.6354952883345071e-10
275 1123 5.3383053072925968e-10
276 1127 5.0553737311209662e-10
277 1131 4.7861001105620615e-10
278 1135 4.5298999183291717e-10
279 1139 4.2862140490654402e-10
280 1143 4.0544988252370506e-10
281 1147 3.8342346468964843e-10
282 1151 3.624916527690017e-10
283 1155 3.4260624497066212e-10
284 1159 3.2372040218033805e-10
285 1163 3.0578949920384371e-10
286 1167 2.8877015060131054e-10
287 1171 2.7262111777739838e-10
288 1175 2.5730225224867113e-10
289 1179 2.4277553456792528e-10
290 1183 2.290038513909164e-10
291 1187 2.159522345368307e-10
292 1191 2.0358638539482692e-10
293 1195 1.9187423724415199e-10
294 1199 1.8078409537295944e-10
295 1203 1.7028666421586046e-10
296 1207 1.6035261429211469e-10
297 1211 1.5095533696815797e-10
298 1215 1.4206759953638343e-10
299 1219 1.3366546181544245e-10
300 1223 1.257236988939913e-10
301 1227 1.1822053981798147e-10
302 1231 1.111331329673762e-10
303 1235 1.0444139073529217e-10
304 1239 9.8125478673232828e-11
305 1243 9.2167769148030783e-11
306 1247 8.6548442306958861e-11
307 1251 8.1284219237357062e-11
308 1257 7.781073968784719e-11
309 1261 7.4498912098112545e-11
310 1265 7.1318541298356716e-11
311 1269 6.8260198715706887e-11
312 1273 6.5318348359335119e-11
313 1277 6.2490208384023756e-11
314 1281 5.9771482684625437e-11
315 1285 5.7159020979892244e-11
316 1289 5.4649070793690195e-11
317 1293 5.2238360804301742e-11
318 1297 4.9923447206650461e-11
319 1301 4.7701116482601667e-11
320 1305 4.55681398260184e-11
321 1309 4.3521430273274703e-11
322 1313 4.155794806289656e-11
323 1317 3.9674753531216237e-11
324 1321 3.7868977564287335e-11
325 1325 3.6137841434211963e-11
326 1329 3.4478638827348448e-11
327 1333 3.288874408723209e-11
328 1337 3.1365609179159142e-11
329 1341 2.9906766681526492e-11
330 1345 2.850981661750608e-11
331 1349 2.7172436776481452e-11
332 1353 2.58923789234969e-11
333 1357 2.4667463169455445e-11
334 1361 2.3495576242787244e-11
335 1365 2.2374676608455018e-11
336 1369 2.1302786744798732e-11
337 1373 2.0277995878153065e-11
338 1377 1.9298455072793552e-11
339 1381 1.8362377592928941e-11
340 1385 1.7468033021828583e-11
341 1389 1.6613757018166352e-11
342 1393 1.579793418052368e-11
343 1397 1.5019010410701773e-11
344 1401 1.427548266507888e-11
345 1405 1.3565902480531173e-11
346 1409 1.2888873197251273e-11
347 1413 1.2243046089333244e-11
348 1417 1.1627119488432119e-11
349 1421 1.1039843585274666e-11
350 1425 1.048001151607603e-11
351 1429 9.9464595626886082e-12
352 1433 9.4380692360960248e-12
353 1437 8.9537625471401259e-12
354 1441 8.4925025444839977e-12
355 1445 8.0532917737354736e-12
356 1449 7.6351688161013131e-12
357 1453 7.2372104694365903e-12
358 1457 6.8585335065216909e-12
359 1461 6.4982811410950945e-12
360 1465 6.155635494064507e-12
361 1469 5.8298090044472917e-12
362 1473 5.5200459865827038e-12
363 1477 5.2256215396806329e-12
364 1481 4.9458405327901981e-12
365 1485 4.6800332469553445e-12
366 1489 4.4275584635978659e-12
367 1493 4.1878036967570636e-12
368 1497 3.9601786742276369e-12
369 1501 3.744116334925956e-12
370 1505 3.5390790417108212e-12
371 1509 3.3445462925238647e-12
372 1513 3.1600223356487874e-12
373 1517 2.9850347880015362e-12
374 1521 2.8191248527680866e-12
375 1525 2.6618565940710042e-12
376 1529 2.5128158745533304e-12
377 1533 2.3716044824431047e-12


==> data/three-solvers-2026-09-21/mech_backtracks_atos.txt <==
iter cumback
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 2
76 2
77 2
78 2
79 2
80 2
81 2
82 2
83 2
84 2
85 2
86 2
87 2
88 2
89 2
90 2
91 2
92 2
93 2
94 2
95 2
96 2
97 2
98 2
99 2
100 2
101 2
102 2
103 2
104 2
105 2
106 2
107 2
108 2
109 2
110 2
111 4
112 4
113 4
114 4
115 4
116 4
117 4
118 4
119 4
120 4
121 4
122 4
123 4
124 4
125 4
126 4
127 4
128 4
129 4
130 4
131 4
132 4
133 4
134 4
135 4
136 4
137 4
138 4
139 4
140 4
141 4
142 4
143 4
144 4
145 4
146 4
147 4
148 4
149 4
150 4
151 6
152 6
153 6
154 6
155 6
156 6
157 6
158 6
159 6
160 6
161 6
162 6
163 6
164 6
165 6
166 6
167 6
168 6
169 6
170 6
171 6
172 6
173 6
174 6
175 6
176 6
177 6
178 6
179 6
180 6
181 8
182 8
183 8
184 8
185 8
186 8
187 8
188 8
189 8
190 8
191 8
192 8
193 8
194 8
195 8
196 8
197 8
198 8
199 8
200 8
201 8
202 8
203 8
204 8
205 8
206 8
207 8
208 8
209 8
210 8
211 8
212 8
213 8
214 8
215 8
216 8
217 8
218 8
219 8
220 8
221 8
222 8
223 8
224 9
225 10
226 10
227 10
228 10
229 10
230 10
231 10
232 10
233 10
234 10
235 10
236 10
237 10
238 10
239 10
240 10
241 10
242 10
243 10
244 10
245 10
246 10
247 10
248 10
249 10
250 10
251 12
252 12
253 12
254 12
255 12
256 12
257 12
258 12
259 12
260 12
261 12
262 12
263 12
264 12
265 12
266 12
267 12
268 12
269 12
270 12
271 12
272 12
273 12
274 12
275 12
276 12
277 12
278 12
279 12
280 12
281 12
282 12
283 12
284 12
285 12
286 12
287 12
288 12
289 12
290 12
291 12
292 12
293 12
294 13
295 14
296 14
297 14
298 14
299 14
300 14
301 14
302 14
303 14
304 14
305 14
306 14
307 14
308 14
309 14
310 14
311 14
312 14
313 14
314 14
315 14
316 14
317 14
318 14
319 14
320 14
321 14
322 14
323 14
324 14
325 15
326 15
327 15
328 16
329 16
330 16
331 16
332 16
333 16
334 16
335 16
336 16
337 16
338 16
339 16
340 16
341 16
342 16
343 16
344 16
345 16
346 16
347 16
348 16
349 16
350 16
351 16
352 16
353 16
354 16
355 16
356 16
357 16
358 16
359 16
360 16
361 16
362 16
363 16
364 16
365 17
366 17
367 18
368 18
369 18
370 18
371 18
372 18
373 18
374 18
375 18
376 18
377 18
378 18
379 18
380 18
381 18
382 18
383 18
384 18
385 18
386 18
387 18
388 18
389 18
390 18
391 18
392 18
393 18
394 18
395 18
396 18
397 20
398 20
399 20
400 20
401 20
402 20
403 20
404 20
405 20
406 20
407 20
408 20
409 20
410 20
411 20
412 20
413 20
414 20
415 20
416 20
417 20
418 20
419 20
420 20
421 20
422 20
423 20
424 20
425 20
426 20
427 20
428 20
429 20
430 20
431 20
432 20
433 20
434 20
435 20
436 20
437 20
438 22
439 22
440 22
441 22
442 22
443 22
444 22
445 22
446 22
447 22
448 22
449 22
450 22
451 22
452 22
453 22
454 22
455 22
456 22
457 22
458 22
459 22
460 22
461 22
462 22
463 22
464 22
465 22
466 22
467 23
468 23
469 23
470 23
471 24
472 24
473 24
474 24
475 24
476 24
477 24
478 24
479 24
480 24
481 24
482 24
483 24
484 24
485 24
486 24
487 24
488 24
489 24
490 24
491 24
492 24
493 24
494 24
495 24
496 24
497 24
498 24
499 24
500 24
501 24
502 24
503 24
504 24
505 24
506 24
507 26
508 26
509 26
510 26
511 26
512 26
513 26
514 26
515 26
516 26
517 26
518 26
519 26
520 26
521 26
522 26
523 26
524 26
525 26
526 26
527 26
528 26
529 26
530 26
531 26
532 26
533 26
534 26
535 26
536 26
537 26
538 26
539 26
540 26
541 27
542 27
543 27
544 28
545 28
546 28
547 28
548 28
549 28
550 28
551 28
552 28
553 28
554 28
555 28
556 28
557 28
558 28
559 28
560 28
561 28
562 28
563 28
564 28
565 28
566 28
567 28
568 28
569 28
570 28
571 28
572 28
573 28
574 28
575 28
576 29
577 29
578 29
579 29
580 30
581 30
582 30
583 30
584 30
585 30
586 30
587 30
588 30
589 30
590 30
591 30
592 30
593 30
594 30
595 30
596 30
597 30
598 30
599 30
600 30
601 30
602 30
603 30
604 30
605 30
606 30
607 30
608 30
609 30
610 30
611 30
612 30
613 32
614 32
615 32
616 32
617 32
618 32
619 32
620 32
621 32
622 32
623 32
624 32
625 32
626 32
627 32
628 32
629 32
630 32
631 32
632 32
633 32
634 32
635 32
636 32
637 32
638 32
639 32
640 32
641 32
642 32
643 32
644 32
645 32
646 32
647 32
648 32
649 32
650 32
651 32
652 34
653 34
654 34
655 34
656 34
657 34
658 34
659 34
660 34
661 34
662 34
663 34
664 34
665 34
666 34
667 34
668 34
669 34
670 34
671 34
672 34
673 34
674 34
675 34
676 34
677 34
678 34
679 34
680 34
681 34
682 34
683 35
684 35
685 35
686 35
687 35
688 36
689 36
690 36
691 36
692 36
693 36
694 36
695 36
696 36
697 36
698 36
699 36
700 36
701 36
702 36
703 36
704 36
705 36
706 36
707 36
708 36
709 36
710 36
711 36
712 36
713 36
714 36
715 36
716 36
717 36
718 36
719 36
720 37
721 37
722 37
723 38
724 38
725 38
726 38
727 38
728 38
729 38
730 38
731 38
732 38
733 38
734 38
735 38
736 38
737 38
738 38
739 38
740 38
741 38
742 38
743 38
744 38
745 38
746 38
747 38
748 38
749 38
750 38
751 38
752 38
753 38
754 38
755 38
756 38
757 40
758 40
759 40
760 40
761 40
762 40
763 40
764 40
765 40
766 40
767 40
768 40
769 40
770 40
771 40
772 40
773 40
774 40
775 40
776 40
777 40
778 40
779 40
780 40
781 40
782 40
783 40
784 40
785 40
786 40
787 40
788 40
789 40
790 40
791 40
792 40
793 40
794 40
795 41
796 41
797 42
798 42
799 42
800 42
801 42
802 42
803 42
804 42
805 42
806 42
807 42
808 42
809 42
810 42
811 42
812 42
813 42
814 42
815 42
816 42
817 42
818 42
819 42
820 42
821 42
822 42
823 42
824 42
825 42
826 43
827 43
828 43
829 43
830 43
831 43
832 43
833 44
834 44
835 44
836 44
837 44
838 44
839 44
840 44
841 44
842 44
843 44
844 44
845 44
846 44
847 44
848 44
849 44
850 44
851 44
852 44
853 44
854 44
855 44
856 44
857 44
858 44
859 44
860 44
861 44
862 44
863 46
864 46
865 46
866 46
867 46
868 46
869 46
870 46
871 46
872 46
873 46
874 46
875 46
876 46
877 46
878 46
879 46
880 46
881 46
882 46
883 46
884 46
885 46
886 46
887 46
888 46
889 46
890 46
891 46
892 46
893 46
894 46
895 46
896 46
897 46
898 46
899 46
900 46
901 46
902 46
903 46
904 46
905 46
906 46
907 47
908 48
909 48
910 48
911 48
912 48
913 48
914 48
915 48
916 48
917 48
918 48
919 48
920 48
921 48
922 48
923 48
924 48
925 48
926 48
927 48
928 48
929 48
930 48
931 49
932 49
933 49
934 49
935 49
936 49
937 49
938 49
939 49
940 49
941 49
942 49
943 49
944 49
945 50
946 50
947 50
948 50
949 50
950 50
951 50
952 50
953 50
954 50
955 50
956 50
957 50
958 50
959 50
960 50
961 50
962 50
963 50
964 50
965 50
966 51
967 51
968 51
969 51
970 51
971 51
972 51
973 51
974 51
975 51
976 51
977 51
978 51
979 51
980 51
981 52
982 52
983 52
984 52
985 52
986 52
987 52
988 52
989 52
990 52
991 52
992 52
993 52
994 52
995 52
996 52
997 52
998 52
999 52
1000 52
1001 52
1002 53
1003 53
1004 53
1005 53
1006 53
1007 53
1008 53
1009 53
1010 53
1011 53
1012 53
1013 53
1014 53
1015 53
1016 54
1017 54
1018 54
1019 54
1020 54
1021 54
1022 54
1023 54
1024 54
1025 54
1026 54
1027 54
1028 54
1029 54
1030 54
1031 54
1032 54
1033 54
1034 54
1035 54
1036 54
1037 54
1038 54
1039 55
1040 55
1041 55
1042 55
1043 55
1044 55
1045 55
1046 55
1047 55
1048 55
1049 55
1050 55
1051 55
1052 56
1053 56
1054 56
1055 56
1056 56
1057 56
1058 56
1059 56
1060 56
1061 56
1062 56
1063 56
1064 56
1065 56
1066 56
1067 56
1068 56
1069 56
1070 56
1071 56
1072 56
1073 56
1074 56
1075 57
1076 57
1077 57
1078 57
1079 57
1080 57
1081 57
1082 57
1083 57
1084 57
1085 57
1086 57
1087 57
1088 58
1089 58
1090 58
1091 58
1092 58
1093 58
1094 58
1095 58
1096 58
1097 58
1098 58
1099 58
1100 58
1101 58
1102 58
1103 58
1104 58
1105 58
1106 58
1107 58
1108 58
1109 58
1110 58
1111 59
1112 59
1113 59
1114 59
1115 59
1116 59
1117 59
1118 59
1119 59
1120 59
1121 59
1122 59
1123 59
1124 60
1125 60
1126 60
1127 60
1128 60
1129 60
1130 60
1131 60
1132 60
1133 60
1134 60
1135 60
1136 60
1137 60
1138 60
1139 60
1140 60
1141 60
1142 60
1143 60
1144 60
1145 60
1146 60
1147 61
1148 61
1149 61
1150 61
1151 61
1152 61
1153 61
1154 61
1155 61
1156 61
1157 61
1158 61
1159 61
1160 62
1161 62
1162 62
1163 62
1164 62
1165 62
1166 62
1167 62
1168 62
1169 62
1170 62
1171 62
1172 62
1173 62
1174 62
1175 62
1176 62
1177 62
1178 62
1179 62
1180 62
1181 62
1182 62
1183 62
1184 64
1185 64
1186 64
1187 64
1188 64
1189 64
1190 64
1191 64
1192 64
1193 64
1194 64
1195 64
1196 64
1197 64
1198 64
1199 64
1200 64
1201 64
1202 64
1203 64
1204 64
1205 64
1206 64
1207 64
1208 64
1209 64
1210 64
1211 64
1212 64
1213 64
1214 64
1215 64
1216 64
1217 64
1218 64
1219 64
1220 64
1221 64
1222 64
1223 64
1224 64
1225 64
1226 64
1227 64
1228 64
1229 64
1230 65
1231 66
1232 66
1233 66
1234 66
1235 66
1236 66
1237 66
1238 66
1239 66
1240 66
1241 66
1242 66
1243 66
1244 66
1245 66
1246 66
1247 66
1248 66
1249 66
1250 66
1251 66
1252 66
1253 66
1254 66
1255 66
1256 67
1257 67
1258 67
1259 67
1260 67
1261 67
1262 67
1263 67
1264 67
1265 67
1266 67
1267 68
1268 68
1269 68
1270 68
1271 68
1272 68
1273 68
1274 68
1275 68
1276 68
1277 68
1278 68
1279 68
1280 68
1281 68
1282 68
1283 68
1284 68
1285 68
1286 68
1287 68
1288 68
1289 68
1290 68
1291 68
1292 68
1293 69
1294 69
1295 69
1296 69
1297 69
1298 69
1299 69
1300 69
1301 69
1302 70
1303 70
1304 70
1305 70
1306 70
1307 70
1308 70
1309 70
1310 70
1311 70
1312 70
1313 70
1314 70
1315 70
1316 70
1317 70
1318 70
1319 70
1320 70
1321 70
1322 70
1323 70
1324 70
1325 70
1326 70
1327 70
1328 70
1329 70
1330 71
1331 71
1332 71
1333 71
1334 71
1335 71
1336 71
1337 72
1338 72
1339 72
1340 72
1341 72
1342 72
1343 72
1344 72
1345 72
1346 72
1347 72
1348 72
1349 72
1350 72
1351 72
1352 72
1353 72
1354 72
1355 72
1356 72
1357 72
1358 72
1359 72
1360 72
1361 72
1362 72
1363 72
1364 72
1365 72
1366 72
1367 73
1368 73
1369 73
1370 73
1371 73
1372 73
1373 73
1374 74
1375 74
1376 74
1377 74
1378 74
1379 74
1380 74
1381 74
1382 74
1383 74
1384 74
1385 74
1386 74
1387 74
1388 74
1389 74
1390 74
1391 74
1392 74
1393 74
1394 74
1395 74
1396 74
1397 74
1398 74
1399 74
1400 74
1401 74
1402 75
1403 75
1404 75
1405 75
1406 75
1407 75
1408 75
1409 75
1410 75
1411 76
1412 76
1413 76
1414 76
1415 76
1416 76
1417 76
1418 76
1419 76
1420 76
1421 76
1422 76
1423 76
1424 76
1425 76
1426 76
1427 76
1428 76
1429 76
1430 76
1431 76
1432 76
1433 76
1434 76
1435 76
1436 76
1437 77
1438 77
1439 77
1440 77
1441 77
1442 77
1443 77
1444 77
1445 77
1446 77
1447 78
1448 78
1449 78
1450 78
1451 78
1452 78
1453 78
1454 78
1455 78
1456 78
1457 78
1458 78
1459 78
1460 78
1461 78
1462 78
1463 78
1464 78
1465 78
1466 78
1467 78
1468 78
1469 78
1470 78
1471 78
1472 78
1473 79
1474 79
1475 79
1476 79
1477 79
1478 79
1479 79
1480 79
1481 79
1482 79
1483 80
1484 80
1485 80
1486 80
1487 80
1488 80
1489 80
1490 80
1491 80
1492 80
1493 80
1494 80
1495 80
1496 80
1497 80
1498 80
1499 80
1500 80
1501 80
1502 80
1503 80
1504 80
1505 80
1506 80
1507 80
1508 80
1509 81
1510 81
1511 81
1512 81
1513 81
1514 81
1515 81
1516 81
1517 81
1518 81
1519 81
1520 82
1521 82
1522 82
1523 82
1524 82
1525 82
1526 82
1527 82
1528 82
1529 82
1530 82
1531 82
1532 82
1533 82
1534 82
1535 82
1536 82
1537 82
1538 82
1539 82
1540 82
1541 82
1542 82
1543 82
1544 83
1545 83
1546 83
1547 83
1548 83
1549 83
1550 83
1551 83
1552 83
1553 83
1554 83
1555 83
1556 83
1557 84
1558 84
1559 84
1560 84
1561 84
1562 84
1563 84
1564 84
1565 84
1566 84
1567 84
1568 84
1569 84
1570 84
1571 84
1572 84
1573 84
1574 84
1575 84
1576 84
1577 84
1578 84
1579 85
1580 85
1581 85
1582 85
1583 85
1584 85
1585 85
1586 85
1587 85
1588 85
1589 85
1590 85
1591 85
1592 85
1593 85
1594 86
1595 86
1596 86
1597 86
1598 86
1599 86
1600 86
1601 86
1602 86
1603 86
1604 86
1605 86
1606 86
1607 86
1608 86
1609 86
1610 86
1611 86
1612 86
1613 86
1614 87
1615 87
1616 87
1617 87
1618 87
1619 87
1620 87
1621 87
1622 87
1623 87
1624 87
1625 87
1626 87
1627 87
1628 87
1629 87
1630 88
1631 88
1632 88
1633 88
1634 88
1635 88
1636 88
1637 88
1638 88
1639 88
1640 88
1641 88
1642 88
1643 88
1644 88
1645 88
1646 88
1647 88
1648 88
1649 88
1650 88
1651 89
1652 89
1653 89
1654 89
1655 89
1656 89
1657 89
1658 89
1659 89
1660 89
1661 89
1662 89
1663 89
1664 89
1665 90
1666 90
1667 90
1668 90
1669 90
1670 90
1671 90
1672 90
1673 90
1674 90
1675 90
1676 90
1677 90
1678 90
1679 90
1680 90
1681 90
1682 90
1683 90
1684 90
1685 90
1686 90
1687 90
1688 92
1689 92
1690 92
1691 92
1692 92
1693 92
1694 92
1695 92
1696 92
1697 92
1698 92
1699 92
1700 92
1701 92
1702 92
1703 92
1704 92
1705 92
1706 92
1707 92
1708 92
1709 92
1710 92
1711 92
1712 92
1713 92
1714 92
1715 92
1716 92
1717 92
1718 92
1719 92
1720 92
1721 92
1722 92
1723 92
1724 92
1725 92
1726 92
1727 92
1728 92
1729 92
1730 92
1731 92
1732 92
1733 92
1734 92
1735 92
1736 94
1737 94
1738 94
1739 94
1740 94
1741 94
1742 94
1743 94
1744 94
1745 94
1746 94
1747 94
1748 94
1749 94
1750 94
1751 94
1752 94
1753 94
1754 94
1755 94
1756 94
1757 94
1758 94
1759 94
1760 94
1761 96
1762 96
1763 96
1764 96
1765 96
1766 96
1767 96
1768 96
1769 96
1770 96
1771 96
1772 96
1773 96
1774 96
1775 96
1776 96
1777 96
1778 96
1779 96
1780 96
1781 96
1782 96
1783 96
1784 96
1785 96
1786 96
1787 96
1788 96
1789 96
1790 96
1791 96
1792 96
1793 96
1794 96
1795 96
1796 96
1797 96
1798 96
1799 96
1800 96
1801 96
1802 96
1803 96
1804 96
1805 96
1806 96
1807 96
1808 96
1809 96
1810 96
1811 99
1812 99
1813 99
1814 99
1815 99
1816 99
1817 99
1818 99
1819 99
1820 99
1821 99
1822 99
1823 99
1824 99
1825 99
1826 99
1827 99
1828 99
1829 99
1830 99
1831 99
1832 99
1833 99
1834 99
1835 99
1836 99
1837 99
1838 99
1839 99
1840 99
1841 99
1842 99
1843 99
1844 99
1845 99
1846 99
1847 99
1848 99
1849 99
1850 99
1851 99
1852 99
1853 99
1854 99
1855 99
1856 99
1857 99
1858 99
1859 99
1860 99
1861 99
1862 99
1863 99
1864 102
1865 102
1866 102
1867 102
1868 102
1869 102
1870 102
1871 102
1872 102
1873 102
1874 102
1875 102
1876 102
1877 102
1878 102
1879 102
1880 102
1881 102
1882 102
1883 102
1884 102
1885 102
1886 102
1887 102
1888 102
1889 102
1890 102
1891 102
1892 102
1893 102
1894 102
1895 102
1896 102
1897 102
1898 102
1899 102
1900 102
1901 102
1902 102
1903 102
1904 102
1905 102
1906 102
1907 102
1908 102
1909 102
1910 102
1911 102
1912 102
1913 102
1914 102
1915 102
1916 102
1917 102
1918 104
1919 104
1920 104
1921 104
1922 104
1923 104
1924 104
1925 104
1926 104
1927 104
1928 104
1929 104
1930 104
1931 104
1932 104
1933 104
1934 104
1935 104
1936 104
1937 104
1938 104
1939 105
1940 105
1941 105
1942 105
1943 105
1944 105
1945 105
1946 105
1947 105
1948 105
1949 105
1950 105
1951 105
1952 105
1953 106
1954 106
1955 106
1956 106
1957 106
1958 106
1959 106
1960 106
1961 106
1962 106
1963 106
1964 106
1965 106
1966 106
1967 106
1968 106
1969 106
1970 106
1971 106
1972 106
1973 106
1974 106
1975 106
1976 107
1977 107
1978 107
1979 107
1980 107
1981 107
1982 107
1983 107
1984 107
1985 107
1986 107
1987 107
1988 107
1989 108
1990 108
1991 108
1992 108
1993 108
1994 108
1995 108
1996 108
1997 108
1998 108
1999 108
2000 108
2001 108
2002 108
2003 108
2004 108
2005 108
2006 108
2007 108
2008 108
2009 108
2010 108
2011 108
2012 109
2013 109
2014 109
2015 109
2016 109
2017 109
2018 109
2019 109
2020 109
2021 109
2022 109
2023 109
2024 110
2025 110
2026 110
2027 110
2028 110
2029 110
2030 110
2031 110
2032 110
2033 110
2034 110
2035 110
2036 110
2037 110
2038 110
2039 110
2040 110
2041 110
2042 110
2043 110
2044 110
2045 110
2046 110
2047 110
2048 110
2049 111
2050 111
2051 111
2052 111
2053 111
2054 111
2055 111
2056 111
2057 111
2058 111
2059 111
2060 112
2061 112
2062 112
2063 112
2064 112
2065 112
2066 112
2067 112
2068 112
2069 112
2070 112
2071 112
2072 112
2073 112
2074 112
2075 112
2076 112
2077 112
2078 112
2079 112
2080 112
2081 112
2082 112
2083 112
2084 112
2085 112
2086 114
2087 114
2088 114
2089 114
2090 114
2091 114
2092 114
2093 114
2094 114
2095 114
2096 114
2097 114
2098 114
2099 114
2100 114
2101 114
2102 114
2103 114
2104 114
2105 114
2106 114
2107 114
2108 114
2109 114
2110 114
2111 114
2112 114
2113 114
2114 114
2115 114
2116 114
2117 114
2118 114
2119 114
2120 114
2121 114
2122 114
2123 114
2124 114
2125 114
2126 114
2127 114
2128 114
2129 114
2130 114
2131 114
2132 116
2133 116
2134 116
2135 116
2136 116
2137 116
2138 116
2139 116
2140 116
2141 116
2142 116
2143 116
2144 116
2145 116
2146 116
2147 116
2148 116
2149 116
2150 116
2151 116
2152 116
2153 116
2154 116
2155 116
2156 116
2157 117
2158 117
2159 117
2160 117
2161 117
2162 117
2163 117
2164 117
2165 117
2166 117
2167 118
2168 118
2169 118
2170 118
2171 118
2172 118
2173 118
2174 118
2175 118
2176 118
2177 118
2178 118
2179 118
2180 118
2181 118
2182 118
2183 118
2184 118
2185 118
2186 118
2187 118
2188 118
2189 118
2190 118
2191 118
2192 118
2193 118
2194 118
2195 120
2196 120
2197 120
2198 120
2199 120
2200 120
2201 120
2202 120
2203 120
2204 120
2205 120
2206 120
2207 120
2208 120
2209 120
2210 120
2211 120
2212 120
2213 120
2214 120
2215 120
2216 120
2217 120
2218 120
2219 120
2220 120
2221 120
2222 120
2223 120
2224 120
2225 120
2226 120
2227 120
2228 120
2229 120
2230 120
2231 120
2232 120
2233 120
2234 120
2235 120
2236 120
2237 120
2238 120
2239 120
2240 120
2241 123
2242 123
2243 123
2244 123
2245 123
2246 123
2247 123
2248 123
2249 123
2250 123
2251 123
2252 123
2253 123
2254 123
2255 123
2256 123
2257 123
2258 123
2259 123
2260 123
2261 123
2262 123
2263 123
2264 123
2265 123
2266 123
2267 123
2268 123
2269 123
2270 123
2271 123
2272 123
2273 123
2274 123
2275 123
2276 123
2277 123
2278 123
2279 123
2280 123
2281 123
2282 123
2283 123
2284 123
2285 123
2286 123
2287 123
2288 123
2289 123
2290 123
2291 123
2292 123
2293 123
2294 124
2295 125
2296 125
2297 125
2298 125
2299 125
2300 125
2301 125
2302 125
2303 125
2304 125
2305 125
2306 125
2307 125
2308 125
2309 125
2310 125
2311 125
2312 125
2313 125
2314 125
2315 125
2316 125
2317 125
2318 126
2319 126
2320 126
2321 126
2322 126
2323 126
2324 126
2325 126
2326 126
2327 126
2328 126
2329 126
2330 126
2331 127
2332 127
2333 127
2334 127
2335 127
2336 127
2337 127
2338 127
2339 127
2340 127
2341 127
2342 127
2343 127
2344 127
2345 127
2346 127
2347 127
2348 127
2349 127
2350 127
2351 127
2352 127
2353 127
2354 128
2355 128
2356 128
2357 128
2358 128
2359 128
2360 128
2361 128
2362 128
2363 128
2364 128
2365 128
2366 128
2367 129
2368 129
2369 129
2370 129
2371 129
2372 129
2373 129
2374 129
2375 129
2376 129
2377 129
2378 129
2379 129
2380 129
2381 129
2382 129
2383 129
2384 129
2385 129
2386 129
2387 129
2388 129
2389 129
2390 129
2391 131
2392 131
2393 131
2394 131
2395 131
2396 131
2397 131
2398 131
2399 131
2400 131
2401 131
2402 131
2403 131
2404 131
2405 131
2406 131
2407 131
2408 131
2409 131
2410 131
2411 131
2412 131
2413 131
2414 131
2415 131
2416 131
2417 131
2418 131
2419 131
2420 131
2421 131
2422 131
2423 131
2424 131
2425 131
2426 131
2427 131
2428 131
2429 131
2430 131
2431 131
2432 131
2433 131
2434 131
2435 131
2436 131
2437 131
2438 131
2439 133
2440 133
2441 133
2442 133
2443 133
2444 133
2445 133
2446 133
2447 133
2448 133
2449 133
2450 133
2451 133
2452 133
2453 133
2454 133
2455 133
2456 133
2457 133
2458 133
2459 133
2460 133
2461 133
2462 134
2463 134
2464 134
2465 134
2466 134
2467 134
2468 134
2469 134
2470 134
2471 134
2472 134
2473 134
2474 134
2475 135
2476 135
2477 135
2478 135
2479 135
2480 135
2481 135
2482 135
2483 135
2484 135
2485 135
2486 135
2487 135
2488 135
2489 135
2490 135
2491 135
2492 135
2493 135
2494 135
2495 135
2496 135
2497 135
2498 135
2499 136
2500 136
2501 136
2502 136
2503 136
2504 136
2505 136
2506 136
2507 136
2508 136
2509 136
2510 137
2511 137
2512 137
2513 137
2514 137
2515 137
2516 137
2517 137
2518 137
2519 137
2520 137
2521 137
2522 137
2523 137
2524 137
2525 137
2526 137
2527 137
2528 137
2529 137
2530 137
2531 137
2532 137
2533 137
2534 137
2535 137
2536 139
2537 139
2538 139
2539 139
2540 139
2541 139
2542 139
2543 139
2544 139
2545 139
2546 139
2547 139
2548 139
2549 139
2550 139
2551 139
2552 139
2553 139
2554 139
2555 139
2556 139
2557 139
2558 139
2559 139
2560 139
2561 139
2562 139
2563 139
2564 139
2565 139
2566 139
2567 139
2568 139
2569 139
2570 139
2571 139
2572 139
2573 139
2574 139
2575 139
2576 139
2577 139
2578 139
2579 139
2580 139
2581 139
2582 139
2583 139
2584 139
2585 141
2586 141
2587 141
2588 141
2589 141
2590 141
2591 141
2592 141
2593 141
2594 141
2595 141
2596 141
2597 141
2598 141
2599 141
2600 141
2601 141
2602 141
2603 141
2604 142
2605 142
2606 142
2607 142
2608 142
2609 142
2610 142
2611 142
2612 142
2613 142
2614 142
2615 142
2616 142
2617 142
2618 142
2619 142
2620 142
2621 142
2622 143
2623 143
2624 143
2625 143
2626 143
2627 143
2628 143
2629 143
2630 143
2631 143
2632 143
2633 143
2634 143
2635 143
2636 143
2637 143
2638 143
2639 144
2640 144
2641 144
2642 144
2643 144
2644 144
2645 144
2646 144
2647 144
2648 144
2649 144
2650 144
2651 144
2652 144
2653 144
2654 144
2655 144
2656 144
2657 144
2658 144
2659 145
2660 145
2661 145
2662 145
2663 145
2664 145
2665 145
2666 145
2667 145
2668 145
2669 145
2670 145
2671 145
2672 145
2673 145
2674 146
2675 146
2676 146
2677 146
2678 146
2679 146
2680 146
2681 146
2682 146
2683 146
2684 146
2685 146
2686 146
2687 146
2688 146
2689 146
2690 146
2691 146
2692 146
2693 146
2694 146
2695 146
2696 147
2697 147
2698 147
2699 147
2700 147
2701 147
2702 147
2703 147
2704 147
2705 147
2706 147
2707 147
2708 147
2709 148
2710 148
2711 148
2712 148
2713 148
2714 148
2715 148
2716 148
2717 148
2718 148
2719 148
2720 148
2721 148
2722 148
2723 148
2724 148
2725 148
2726 148
2727 148
2728 148
2729 148
2730 148
2731 148
2732 148
2733 149
2734 149
2735 149
2736 149
2737 149
2738 149
2739 149
2740 149
2741 149
2742 149
2743 149
2744 150
2745 150
2746 150
2747 150
2748 150
2749 150
2750 150
2751 150
2752 150
2753 150
2754 150
2755 150
2756 150
2757 150
2758 150
2759 150
2760 150
2761 150
2762 150
2763 150
2764 150
2765 150
2766 150
2767 150
2768 150
2769 150
2770 151
2771 151
2772 151
2773 151
2774 151
2775 151
2776 151
2777 151
2778 151
2779 151
2780 152
2781 152
2782 152
2783 152
2784 152
2785 152
2786 152
2787 152
2788 152
2789 152
2790 152
2791 152
2792 152
2793 152
2794 152
2795 152
2796 152
2797 152
2798 152
2799 152
2800 152
2801 152
2802 152
2803 152
2804 152
2805 152
2806 153
2807 153
2808 153
2809 153
2810 153
2811 153
2812 153
2813 153
2814 153
2815 154
2816 154
2817 154
2818 154
2819 154
2820 154
2821 154
2822 154
2823 154
2824 154
2825 154
2826 154
2827 154
2828 154
2829 154
2830 154
2831 154
2832 154
2833 154
2834 154
2835 154
2836 154
2837 154
2838 154
2839 154
2840 154
2841 154
2842 154
2843 154
2844 156
2845 156
2846 156
2847 156
2848 156
2849 156
2850 156
2851 156
2852 156
2853 156
2854 156
2855 156
2856 156
2857 156
2858 156
2859 156
2860 156
2861 156
2862 156
2863 156
2864 156
2865 156
2866 156
2867 156
2868 156
2869 156
2870 156
2871 156
2872 156
2873 156
2874 156
2875 156
2876 156
2877 156
2878 156
2879 156
2880 156
2881 156
2882 156
2883 156
2884 156
2885 156
2886 156
2887 156
2888 158
2889 158
2890 158
2891 158
2892 158
2893 158
2894 158
2895 158
2896 158
2897 158
2898 158
2899 158
2900 158
2901 158
2902 158
2903 158
2904 158
2905 158
2906 158
2907 158
2908 158
2909 158
2910 158
2911 158
2912 158
2913 158
2914 159
2915 159
2916 159
2917 159
2918 159
2919 159
2920 159
2921 159
2922 159
2923 160
2924 160
2925 160
2926 160
2927 160
2928 160
2929 160
2930 160
2931 160
2932 160
2933 160
2934 160
2935 160
2936 160
2937 160
2938 160
2939 160
2940 160
2941 160
2942 160
2943 160
2944 160
2945 160
2946 160
2947 160
2948 160
2949 160
2950 160
2951 160
2952 162
2953 162
2954 162
2955 162
2956 162
2957 162
2958 162
2959 162
2960 162
2961 162
2962 162
2963 162
2964 162
2965 162
2966 162
2967 162
2968 162
2969 162
2970 162
2971 162
2972 162
2973 162
2974 162
2975 162
2976 162
2977 162
2978 162
2979 162
2980 162
2981 162
2982 162
2983 162
2984 162
2985 162
2986 162
2987 162
2988 162
2989 162
2990 162
2991 162
2992 162
2993 162
2994 162
2995 162
2996 164
2997 164
2998 164
2999 164
3000 164


==> data/three-solvers-2026-09-21/mech_backtracks_rcv1_atos.txt <==
iter cumback
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0
117 0
118 0
119 0
120 0
121 0
122 0
123 0
124 0
125 0
126 0
127 0
128 0
129 0
130 0
131 0
132 0
133 0
134 0
135 2
136 2
137 2
138 2
139 2
140 2
141 2
142 2
143 2
144 2
145 2
146 2
147 2
148 2
149 2
150 2
151 2
152 2
153 2
154 2
155 2
156 2
157 2
158 2
159 2
160 2
161 2
162 2
163 2
164 3
165 3
166 3
167 3
168 3
169 3
170 3
171 3
172 3
173 4
174 4
175 4
176 4
177 4
178 4
179 4
180 4
181 4
182 4
183 4
184 4
185 4
186 4
187 4
188 4
189 4
190 4
191 4
192 4
193 4
194 4
195 4
196 4
197 4
198 4
199 4
200 4
201 4
202 6
203 6
204 6
205 6
206 6
207 6
208 6
209 6
210 6
211 6
212 6
213 6
214 6
215 6
216 6
217 6
218 6
219 6
220 6
221 6
222 6
223 6
224 6
225 6
226 6
227 6
228 6
229 6
230 6
231 6
232 6
233 6
234 6
235 6
236 6
237 6
238 6
239 6
240 6
241 6
242 6
243 6
244 6
245 6
246 7
247 8
248 8
249 8
250 8
251 8
252 8
253 8
254 8
255 8
256 8
257 8
258 8
259 8
260 8
261 8
262 8
263 8
264 8
265 8
266 8
267 8
268 8
269 8
270 8
271 8
272 8
273 8
274 8
275 10
276 10
277 10
278 10
279 10
280 10
281 10
282 10
283 10
284 10
285 10
286 10
287 10
288 10
289 10
290 10
291 10
292 10
293 10
294 10
295 10
296 10
297 10
298 10
299 10
300 10
301 10
302 10
303 10
304 10
305 10
306 10
307 10
308 10
309 10
310 10
311 10
312 10
313 10
314 10
315 10
316 10
317 10
318 10
319 10
320 12
321 12
322 12
323 12
324 12
325 12
326 12
327 12
328 12
329 12
330 12
331 12
332 12
333 12
334 12
335 12
336 12
337 12
338 12
339 12
340 12
341 12
342 12
343 12
344 12
345 12
346 13
347 13
348 13
349 13
350 13
351 13
352 13
353 13
354 13
355 13
356 13
357 14
358 14
359 14
360 14
361 14
362 14
363 14
364 14
365 14
366 14
367 14
368 14
369 14
370 14
371 14
372 14
373 14
374 14
375 14
376 14
377 14
378 14
379 14
380 14
381 14
382 15
383 15
384 15
385 15
386 15
387 15
388 15
389 15
390 15
391 15
392 15
393 16
394 16
395 16
396 16
397 16
398 16
399 16
400 16
401 16
402 16
403 16
404 16
405 16
406 16
407 16
408 16
409 16
410 16
411 16
412 16
413 16
414 16
415 16
416 16
417 16
418 16
419 18
420 18
421 18
422 18
423 18
424 18
425 18
426 18
427 18
428 18
429 18
430 18
431 18
432 18
433 18
434 18
435 18
436 18
437 18
438 18
439 18
440 18
441 18
442 18
443 18
444 18
445 18
446 18
447 18
448 18
449 18
450 18
451 18
452 18
453 18
454 18
455 18
456 18
457 18
458 18
459 18
460 18
461 18
462 18
463 18
464 19
465 19
466 20
467 20
468 20
469 20
470 20
471 20
472 20
473 20
474 20
475 20
476 20
477 20
478 20
479 20
480 20
481 20
482 20
483 20
484 20
485 20
486 20
487 20
488 20
489 20
490 21
491 21
492 21
493 21
494 21
495 21
496 21
497 21
498 21
499 21
500 21
501 22
502 22
503 22
504 22
505 22
506 22
507 22
508 22
509 22
510 22
511 22
512 22
513 22
514 22
515 22
516 22
517 22
518 22
519 22
520 22
521 22
522 22
523 22
524 22
525 22
526 22
527 22
528 24
529 24
530 24
531 24
532 24
533 24
534 24
535 24
536 24
537 24
538 24
539 24
540 24
541 24
542 24
543 24
544 24
545 24
546 24
547 24
548 24
549 24
550 24
551 24
552 24
553 24
554 24
555 24
556 24
557 24
558 24
559 24
560 24
561 24
562 24
563 24
564 24
565 24
566 24
567 24
568 24
569 24
570 24
571 24
572 24
573 24
574 24
575 24
576 24
577 24
578 27
579 27
580 27
581 27
582 27
583 27
584 27
585 27
586 27
587 27
588 27
589 27
590 27
591 27
592 27
593 27
594 27
595 27
596 27
597 27
598 27
599 27
600 27
601 27
602 27
603 27
604 27
605 27
606 27
607 27
608 27
609 27
610 27
611 27
612 27
613 27
614 27
615 27
616 27
617 27
618 27
619 27
620 27
621 27
622 27
623 27
624 27
625 27
626 27
627 27
628 27
629 27
630 27
631 27
632 27
633 27
634 27
635 27
636 29
637 29
638 29
639 29
640 29
641 29
642 29
643 29
644 30
645 30
646 30
647 30
648 30
649 30
650 30
651 30
652 30
653 30
654 30
655 30
656 30
657 30
658 30
659 30
660 30
661 30
662 30
663 30
664 30
665 30
666 30
667 30
668 30
669 30
670 30
671 30
672 30
673 30
674 32
675 32
676 32
677 32
678 32
679 32
680 32
681 32
682 32
683 32
684 32
685 32
686 32
687 32
688 32
689 32
690 32
691 32
692 32
693 32
694 32
695 32
696 32
697 32
698 32
699 32
700 32
701 32
702 32
703 32
704 32
705 32
706 32
707 32
708 32
709 32
710 32
711 32
712 32
713 32
714 32
715 32
716 32
717 33
718 34
719 34
720 34
721 34
722 34
723 34
724 34
725 34
726 34
727 34
728 34
729 34
730 34
731 34
732 34
733 34
734 34
735 34
736 34
737 34
738 34
739 34
740 34
741 34
742 34
743 34
744 36
745 36
746 36
747 36
748 36
749 36
750 36
751 36
752 36
753 36
754 36
755 36
756 36
757 36
758 36
759 36
760 36
761 36
762 36
763 36
764 36
765 36
766 36
767 36
768 36
769 36
770 36
771 36
772 36
773 36
774 36
775 36
776 36
777 36
778 36
779 36
780 36
781 36
782 36
783 36
784 36
785 36
786 36
787 36
788 36
789 36
790 36
791 36
792 36
793 39
794 39
795 39
796 39
797 39
798 39
799 39
800 39
801 39
802 39
803 39
804 39
805 39
806 39
807 39
808 39
809 39
810 39
811 39
812 39
813 39
814 39
815 39
816 39
817 39
818 39
819 39
820 39
821 39
822 39
823 39
824 39
825 39
826 39
827 39
828 39
829 39
830 39
831 39
832 39
833 39
834 39
835 39
836 39
837 39
838 39
839 39
840 39
841 39
842 39
843 39
844 39
845 39
846 39
847 39
848 39
849 39
850 39
851 39
852 39
853 41
854 41
855 41
856 41
857 41
858 41
859 41
860 41
861 41
862 41
863 42
864 42
865 42
866 42
867 42
868 42
869 42
870 42
871 42
872 42
873 42
874 42
875 42
876 42
877 42
878 42
879 42
880 42
881 42
882 42
883 42
884 42
885 42
886 42
887 42
888 42
889 42
890 43
891 43
892 43
893 43
894 43
895 43
896 43
897 43
898 43
899 44
900 44
901 44
902 44
903 44
904 44
905 44
906 44
907 44
908 44
909 44
910 44
911 44
912 44
913 44
914 44
915 44
916 44
917 44
918 44
919 44
920 44
921 44
922 44
923 44
924 44
925 44
926 44
927 46
928 46
929 46
930 46
931 46
932 46
933 46
934 46
935 46
936 46
937 46
938 46
939 46
940 46
941 46
942 46
943 46
944 46
945 46
946 46
947 46
948 46
949 46
950 46
951 46
952 46
953 46
954 46
955 46
956 46
957 46
958 46
959 46
960 46
961 46
962 46
963 46
964 46
965 46
966 46
967 46
968 46
969 46
970 46
971 46
972 46
973 48
974 48
975 48
976 48
977 48
978 48
979 48
980 48
981 48
982 48
983 48
984 48
985 48
986 48
987 48
988 48
989 48
990 48
991 48
992 48
993 48
994 48
995 48
996 49
997 49
998 49
999 49
1000 49
1001 49
1002 49
1003 49
1004 49
1005 49
1006 49
1007 49
1008 49
1009 49
1010 50
1011 50
1012 50
1013 50
1014 50
1015 50
1016 50
1017 50
1018 50
1019 50
1020 50
1021 50
1022 50
1023 50
1024 50
1025 50
1026 50
1027 50
1028 50
1029 50
1030 50
1031 50
1032 50
1033 50
1034 51
1035 51
1036 51
1037 51
1038 51
1039 51
1040 51
1041 51
1042 51
1043 51
1044 51
1045 51
1046 51
1047 52
1048 52
1049 52
1050 52
1051 52
1052 52
1053 52
1054 52
1055 52
1056 52
1057 52
1058 52
1059 52
1060 52
1061 52
1062 52
1063 52
1064 52
1065 52
1066 52
1067 52
1068 52
1069 52
1070 52
1071 52
1072 53
1073 53
1074 53
1075 53
1076 53
1077 53
1078 53
1079 53
1080 53
1081 53
1082 53
1083 54
1084 54
1085 54
1086 54
1087 54
1088 54
1089 54
1090 54
1091 54
1092 54
1093 54
1094 54
1095 54
1096 54
1097 54
1098 54
1099 54
1100 54
1101 54
1102 54
1103 54
1104 54
1105 54
1106 54
1107 54
1108 54
1109 54
1110 55
1111 55
1112 55
1113 55
1114 55
1115 55
1116 55
1117 55
1118 55
1119 56
1120 56
1121 56
1122 56
1123 56
1124 56
1125 56
1126 56
1127 56
1128 56
1129 56
1130 56
1131 56
1132 56
1133 56
1134 56
1135 56
1136 56
1137 56
1138 56
1139 56
1140 56
1141 56
1142 56
1143 56
1144 56
1145 56
1146 56
1147 57
1148 57
1149 57
1150 57
1151 57
1152 57
1153 57
1154 57
1155 57
1156 58
1157 58
1158 58
1159 58
1160 58
1161 58
1162 58
1163 58
1164 58
1165 58
1166 58
1167 58
1168 58
1169 58
1170 58
1171 58
1172 58
1173 58
1174 58
1175 58
1176 58
1177 58
1178 58
1179 58
1180 58
1181 58
1182 58
1183 58
1184 58
1185 59
1186 59
1187 59
1188 59
1189 59
1190 59
1191 59
1192 59
1193 60
1194 60
1195 60
1196 60
1197 60
1198 60
1199 60
1200 60
1201 60
1202 60
1203 60
1204 60
1205 60
1206 60
1207 60
1208 60
1209 60
1210 60
1211 60
1212 60
1213 60
1214 60
1215 60
1216 60
1217 60
1218 60
1219 60
1220 60
1221 60
1222 60
1223 60
1224 61
1225 61
1226 61
1227 61
1228 61
1229 61
1230 61
1231 61
1232 61
1233 62
1234 62
1235 62
1236 62
1237 62
1238 62
1239 62
1240 62
1241 62
1242 62
1243 62
1244 62
1245 62
1246 62
1247 62
1248 62
1249 62
1250 62
1251 62
1252 62
1253 62
1254 62
1255 62
1256 62
1257 62
1258 62
1259 62
1260 62
1261 62
1262 62
1263 62
1264 62
1265 62
1266 62
1267 62
1268 62
1269 64
1270 64
1271 64
1272 64
1273 64
1274 64
1275 64
1276 64
1277 64
1278 64
1279 64
1280 64
1281 64
1282 64
1283 64
1284 64
1285 64
1286 64
1287 64
1288 64
1289 64
1290 64
1291 64
1292 64
1293 64
1294 64
1295 64
1296 64
1297 64
1298 64
1299 64
1300 64
1301 64
1302 64
1303 64
1304 64
1305 64
1306 64
1307 64
1308 66
1309 66
1310 66
1311 66
1312 66
1313 66
1314 66
1315 66
1316 66
1317 66
1318 66
1319 66
1320 66
1321 66
1322 66
1323 66
1324 66
1325 66
1326 66
1327 66
1328 66
1329 66
1330 66
1331 66
1332 66
1333 66
1334 66
1335 66
1336 66
1337 66
1338 66
1339 66
1340 66
1341 66
1342 66
1343 68
1344 68
1345 68
1346 68
1347 68
1348 68
1349 68
1350 68
1351 68
1352 68
1353 68
1354 68
1355 68
1356 68
1357 68
1358 68
1359 68
1360 68
1361 68
1362 68
1363 68
1364 68
1365 68
1366 68
1367 68
1368 68
1369 68
1370 68
1371 68
1372 68
1373 68
1374 68
1375 68
1376 68
1377 68
1378 68
1379 68
1380 68
1381 68
1382 68
1383 68
1384 68
1385 68
1386 70
1387 70
1388 70
1389 70
1390 70
1391 70
1392 70
1393 70
1394 70
1395 70
1396 70
1397 70
1398 70
1399 70
1400 70
1401 70
1402 70
1403 70
1404 70
1405 70
1406 70
1407 70
1408 70
1409 70
1410 70
1411 70
1412 70
1413 70
1414 70
1415 70
1416 70
1417 70
1418 70
1419 70
1420 70
1421 70
1422 70
1423 70
1424 70
1425 70
1426 70
1427 70
1428 71
1429 71
1430 71
1431 71
1432 71
1433 71
1434 71
1435 71
1436 71
1437 71
1438 71
1439 72
1440 72
1441 72
1442 72
1443 72
1444 72
1445 72
1446 72
1447 72
1448 72
1449 72
1450 72
1451 72
1452 72
1453 72
1454 72
1455 72
1456 72
1457 72
1458 72
1459 72
1460 72
1461 72
1462 72
1463 72
1464 72
1465 72
1466 72
1467 72
1468 72
1469 72
1470 72
1471 72
1472 72
1473 72
1474 72
1475 72
1476 72
1477 72
1478 72
1479 72
1480 72
1481 72
1482 72
1483 72
1484 72
1485 72
1486 72
1487 72
1488 72
1489 72
1490 72
1491 72
1492 72
1493 73
1494 73
1495 73
1496 73
1497 73
1498 74
1499 74
1500 74


==> data/three-solvers-2026-09-21/mech_backtracks_rcv1_vmtosls.txt <==
iter cumback
1 0
2 0
3 0
4 0
5 1
6 4
7 4
8 4
9 4
10 4
11 4
12 4
13 5
14 6
15 6
16 6
17 6
18 6
19 6
20 6
21 6
22 6
23 6
24 7
25 7
26 7
27 7
28 7
29 7
30 7
31 7
32 7
33 7
34 7
35 7
36 8
37 8
38 8
39 8
40 8
41 8
42 8
43 8
44 8
45 8
46 8
47 8
48 8
49 8
50 8
51 8
52 8
53 10
54 10
55 10
56 10
57 10
58 10
59 10
60 10
61 10
62 10
63 10
64 10
65 10
66 10
67 10
68 10
69 10
70 10
71 10
72 10
73 10
74 10
75 10
76 10
77 10
78 10
79 10
80 10
81 10
82 10
83 10
84 10
85 10
86 10
87 10
88 10
89 10
90 10
91 12
92 12
93 12
94 12
95 12
96 12
97 12
98 12
99 12
100 12
101 12
102 12
103 12
104 12
105 12
106 12
107 12
108 12
109 12
110 12
111 12
112 12
113 12
114 12
115 12
116 12
117 12
118 12
119 12
120 12
121 12
122 12
123 12
124 12
125 12
126 12
127 12
128 12
129 12
130 12
131 12
132 12
133 12
134 12
135 12
136 12
137 12
138 12
139 12
140 12
141 14
142 14
143 14
144 14
145 14
146 14
147 14
148 14
149 14
150 14
151 14
152 14
153 14
154 14
155 14
156 14
157 14
158 14
159 14
160 14
161 14
162 14
163 14
164 14
165 14
166 14
167 14
168 14
169 14
170 14
171 14
172 14
173 14
174 14
175 14
176 14
177 14
178 14
179 14
180 14
181 14
182 14
183 14
184 14
185 14
186 14
187 14
188 14
189 14
190 14
191 14
192 14
193 14
194 14
195 14
196 14
197 14
198 14
199 14
200 14
201 14
202 14
203 14
204 14
205 14
206 14
207 14
208 14
209 14
210 14
211 14
212 14
213 14
214 14
215 14
216 14
217 14
218 14
219 14
220 14
221 14
222 15
223 15
224 15
225 15
226 15
227 15
228 15
229 15
230 15
231 15
232 15
233 15
234 15
235 15
236 15
237 15
238 15
239 15
240 15
241 15
242 15
243 15
244 15
245 15
246 15
247 15
248 15
249 15
250 15
251 15
252 15
253 15
254 15
255 15
256 15
257 15
258 15
259 15
260 15
261 15
262 15
263 15
264 15
265 15
266 15
267 15
268 15
269 15
270 15
271 15
272 15
273 15
274 15
275 15
276 15
277 15
278 15
279 15
280 15
281 15
282 15
283 15
284 15
285 15
286 15
287 15
288 15
289 15
290 15
291 16
292 16
293 16
294 16
295 16
296 16
297 16
298 16
299 16
300 16
301 16
302 16
303 16
304 16
305 16
306 16
307 16
308 16
309 16
310 16
311 16
312 16
313 16
314 16
315 16
316 16
317 16
318 16
319 16
320 16
321 16
322 16
323 16
324 16
325 16
326 16
327 16
328 16
329 16
330 16
331 16
332 16
333 16
334 16
335 16
336 16
337 16
338 16
339 16
340 16
341 16
342 16
343 16
344 16
345 16
346 16
347 16
348 16
349 16
350 16
351 16
352 16
353 16
354 16
355 16
356 16
357 16
358 16
359 16
360 16
361 16
362 16
363 16
364 16
365 16
366 16
367 16
368 16
369 16
370 16
371 16
372 16
373 16
374 16
375 16
376 16
377 16
378 16
379 16
380 16
381 16
382 16
383 16
384 16
385 16
386 16
387 16
388 16
389 16
390 16
391 16
392 16
393 16
394 16
395 16
396 16
397 17
398 17
399 17
400 17
401 17
402 17
403 17
404 17
405 17
406 17
407 17
408 17
409 17
410 17
411 17
412 17
413 17
414 17
415 17
416 17
417 17
418 17
419 17
420 17
421 17
422 17
423 17
424 17
425 17
426 17
427 17
428 17
429 17
430 17
431 17
432 17
433 17
434 17
435 17
436 17
437 17
438 17
439 17
440 17
441 17
442 17
443 17
444 17
445 17
446 17
447 17
448 17
449 17
450 17
451 17
452 17
453 17
454 17
455 17
456 17
457 17
458 17
459 17
460 17
461 17
462 17
463 17
464 17
465 17
466 17
467 17
468 17
469 17
470 17
471 17
472 17
473 17
474 17
475 17
476 17
477 17
478 17
479 17
480 17
481 17
482 17
483 17
484 17
485 17
486 17
487 17
488 17
489 17
490 17
491 17
492 17
493 17
494 17
495 17
496 17
497 17
498 17
499 17
500 17
501 17
502 17
503 17
504 17
505 17
506 17
507 17
508 17
509 17
510 17
511 17
512 17
513 17
514 17
515 17
516 17
517 17
518 17
519 17
520 17
521 17
522 17
523 17
524 17
525 17
526 17
527 17
528 17
529 17
530 17
531 17
532 17
533 17
534 17
535 17
536 18
537 18
538 18
539 18
540 18
541 18
542 18
543 18
544 18
545 18
546 18
547 18
548 18
549 18
550 18
551 18
552 18
553 18
554 18
555 18
556 18
557 18
558 18
559 18
560 18
561 18
562 18
563 18
564 18
565 18
566 18
567 18
568 18
569 18
570 18
571 18
572 18
573 18
574 18
575 18
576 18
577 18
578 18
579 18
580 18
581 18
582 18
583 18
584 18
585 18
586 18
587 18
588 18
589 18
590 18
591 18
592 18
593 18
594 18
595 18
596 18
597 18
598 18
599 18
600 18
601 18
602 18
603 18
604 18
605 18
606 18
607 18
608 18
609 18
610 18
611 18
612 18
613 18
614 18
615 18
616 18
617 18
618 18
619 18
620 18
621 18
622 18
623 18
624 18
625 18
626 18
627 18
628 18
629 18
630 18
631 18
632 18
633 18
634 18
635 18
636 18
637 18
638 18
639 18
640 18
641 18
642 18
643 18
644 18
645 18
646 18
647 18
648 18
649 18
650 18
651 18
652 18
653 18
654 18
655 18
656 18
657 18
658 18
659 18
660 18
661 18
662 18
663 18
664 18
665 18
666 18
667 18
668 18
669 18
670 18
671 18
672 18
673 18
674 18
675 18
676 18
677 18
678 18
679 18
680 18
681 18
682 18
683 18
684 18
685 18
686 18
687 18
688 18
689 18
690 18
691 18
692 18
693 18
694 18
695 18
696 18
697 18
698 18
699 18
700 18
701 18
702 18
703 18
704 18
705 18
706 18
707 18
708 18
709 18
710 18
711 18
712 18
713 18
714 18
715 18
716 19
717 19
718 19
719 19
720 19
721 19
722 19
723 19
724 19
725 19
726 19
727 19
728 19
729 19
730 19
731 19
732 19
733 19
734 19
735 19
736 19
737 19
738 19
739 19
740 19
741 19
742 19
743 19
744 19
745 19
746 19
747 19
748 19
749 19
750 19
751 19
752 19
753 19
754 19
755 19
756 19
757 19
758 19
759 19
760 19
761 19
762 19
763 19
764 19
765 19
766 19
767 19
768 19
769 19
770 19
771 19
772 19
773 19
774 19
775 19
776 19
777 19
778 19
779 19
780 19
781 19
782 19
783 19
784 19
785 19
786 19
787 19
788 19
789 19
790 19
791 19
792 19
793 19
794 19
795 19
796 19
797 19
798 19
799 19
800 19
801 19
802 19
803 19
804 19
805 19
806 19
807 19
808 19
809 19
810 19
811 19
812 19
813 19
814 19
815 19
816 19
817 19
818 19
819 19
820 19
821 19
822 19
823 19
824 19
825 19
826 19
827 19
828 19
829 19
830 19
831 19
832 19
833 19
834 19
835 19
836 19
837 19
838 19
839 19
840 19
841 19
842 19
843 19
844 19
845 19
846 19
847 19
848 19
849 19
850 19
851 19
852 19
853 19
854 19
855 19
856 19
857 19
858 19
859 19
860 19
861 19
862 19
863 19
864 19
865 19
866 19
867 19
868 19
869 19
870 19
871 19
872 19
873 19
874 19
875 19
876 19
877 19
878 19
879 19
880 19
881 19
882 19
883 19
884 19
885 19
886 19
887 19
888 19
889 19
890 19
891 19
892 19
893 19
894 19
895 19
896 19
897 19
898 19
899 19
900 19
901 19
902 19
903 19
904 19
905 19
906 19
907 19
908 19
909 19
910 19
911 19
912 19
913 19
914 19
915 19
916 19
917 19
918 19
919 19
920 19
921 19
922 19
923 19
924 19
925 19
926 19
927 19
928 19
929 19
930 19
931 19
932 19
933 19
934 19
935 19
936 19
937 19
938 19
939 19
940 19
941 19
942 19
943 19
944 19
945 19
946 19
947 19
948 19
949 19
950 19
951 19
952 19
953 19
954 19
955 19
956 19
957 19
958 19
959 19
960 19
961 19
962 20
963 20
964 20
965 20
966 20
967 20
968 20
969 20
970 20
971 20
972 20
973 20
974 20
975 20
976 20
977 20
978 20
979 20
980 20
981 20
982 20
983 20
984 20
985 20
986 20
987 20
988 20
989 20
990 20
991 20
992 20
993 20
994 20
995 20
996 20
997 20
998 20
999 20
1000 20
1001 20
1002 20
1003 20
1004 20
1005 20
1006 20
1007 20
1008 20
1009 20
1010 20
1011 20
1012 20
1013 20
1014 20
1015 20
1016 20
1017 20
1018 20
1019 20
1020 20
1021 20
1022 20
1023 20
1024 20
1025 20
1026 20
1027 20
1028 20
1029 20
1030 20
1031 20
1032 20
1033 20
1034 20
1035 20
1036 20
1037 20
1038 20
1039 20
1040 20
1041 20
1042 20
1043 20
1044 20
1045 20
1046 20
1047 20
1048 20
1049 20
1050 20
1051 20
1052 20
1053 20
1054 20
1055 20
1056 20
1057 20
1058 20
1059 20
1060 20
1061 20
1062 20
1063 20
1064 20
1065 20
1066 20
1067 20
1068 20
1069 20
1070 20
1071 20
1072 20
1073 20
1074 20
1075 20
1076 20
1077 20
1078 20
1079 20
1080 20
1081 20
1082 20
1083 20
1084 20
1085 20
1086 20
1087 20
1088 20
1089 20
1090 20
1091 20
1092 20
1093 20
1094 20
1095 20
1096 20
1097 20
1098 20
1099 20
1100 20
1101 20
1102 20
1103 20
1104 20
1105 20
1106 20
1107 20
1108 20
1109 20
1110 20
1111 20
1112 20
1113 20
1114 20
1115 20
1116 20
1117 20
1118 20
1119 20
1120 20
1121 20
1122 20
1123 20
1124 20
1125 20
1126 20
1127 20
1128 20
1129 20
1130 20
1131 20
1132 20
1133 20
1134 20
1135 20
1136 20
1137 20
1138 20
1139 20
1140 20
1141 20
1142 20
1143 20
1144 20
1145 20
1146 20
1147 20
1148 20
1149 20
1150 20
1151 20
1152 20
1153 20
1154 20
1155 20
1156 20
1157 20
1158 20
1159 20
1160 20
1161 20
1162 20
1163 20
1164 20
1165 20
1166 20
1167 20
1168 20
1169 20
1170 20
1171 20
1172 20
1173 20
1174 20
1175 20
1176 20
1177 20
1178 20
1179 20
1180 20
1181 20
1182 20
1183 20
1184 20
1185 20
1186 20
1187 20
1188 20
1189 20
1190 20
1191 20
1192 20
1193 20
1194 20
1195 20
1196 20
1197 20
1198 20
1199 20
1200 20
1201 20
1202 20
1203 20
1204 20
1205 20
1206 20
1207 20
1208 20
1209 20
1210 20
1211 20
1212 20
1213 20
1214 20
1215 20
1216 20
1217 20
1218 20
1219 20
1220 20
1221 20
1222 20
1223 20
1224 20
1225 20
1226 20
1227 20
1228 20
1229 20
1230 20
1231 20
1232 20
1233 20
1234 20
1235 20
1236 20
1237 20
1238 20
1239 20
1240 20
1241 20
1242 20
1243 20
1244 20
1245 20
1246 20
1247 20
1248 20
1249 20
1250 20
1251 20
1252 20
1253 20
1254 20
1255 20
1256 20
1257 20
1258 20
1259 20
1260 20
1261 20
1262 20
1263 20
1264 20
1265 20
1266 20
1267 20
1268 20
1269 20
1270 20
1271 20
1272 20
1273 20
1274 20
1275 20
1276 20
1277 20
1278 20
1279 20
1280 20
1281 20
1282 20
1283 20
1284 20
1285 20
1286 20
1287 20
1288 20
1289 20
1290 20
1291 20
1292 20
1293 20
1294 20
1295 20
1296 20
1297 20
1298 21
1299 21
1300 21
1301 21
1302 21
1303 21
1304 21
1305 21
1306 21
1307 21
1308 21
1309 21
1310 21
1311 21
1312 21
1313 21
1314 21
1315 21
1316 21
1317 21
1318 21
1319 21
1320 21
1321 21
1322 21
1323 21
1324 21
1325 21
1326 21
1327 21
1328 21
1329 21
1330 21
1331 21
1332 21
1333 21
1334 21
1335 21
1336 21
1337 21
1338 21
1339 21
1340 21
1341 21
1342 21
1343 21
1344 21
1345 21
1346 21
1347 21
1348 21
1349 21
1350 21
1351 21
1352 21
1353 21
1354 21
1355 21
1356 21
1357 21
1358 21
1359 21
1360 21
1361 21
1362 21
1363 21
1364 21
1365 21
1366 21
1367 21
1368 21
1369 21
1370 21
1371 21
1372 21
1373 21
1374 21
1375 21
1376 21
1377 21
1378 21
1379 21
1380 21
1381 21
1382 21
1383 21
1384 21
1385 21
1386 21
1387 21
1388 21
1389 21
1390 21
1391 21
1392 21
1393 21
1394 21
1395 21
1396 21
1397 21
1398 21
1399 21
1400 21
1401 21
1402 21
1403 21
1404 21
1405 21
1406 21
1407 21
1408 21
1409 21
1410 21
1411 21
1412 21
1413 21
1414 21
1415 21
1416 21
1417 21
1418 21
1419 21
1420 21
1421 21
1422 21
1423 21
1424 21
1425 21
1426 21
1427 21
1428 21
1429 21
1430 21
1431 21
1432 21
1433 21
1434 21
1435 21
1436 21
1437 21
1438 21
1439 21
1440 21
1441 21
1442 21
1443 21
1444 21
1445 21
1446 21
1447 21
1448 21
1449 21
1450 21
1451 21
1452 21
1453 21
1454 21
1455 21
1456 21
1457 21
1458 21
1459 21
1460 21
1461 21
1462 21
1463 21
1464 21
1465 21
1466 21
1467 21
1468 21
1469 21
1470 21
1471 21
1472 21
1473 21
1474 21
1475 21
1476 21
1477 21
1478 21
1479 21
1480 21
1481 21
1482 21
1483 21
1484 21
1485 21
1486 21
1487 21
1488 21
1489 21
1490 21
1491 21
1492 21
1493 21
1494 21
1495 21
1496 21
1497 21
1498 21
1499 21
1500 21


==> data/three-solvers-2026-09-21/mech_backtracks_vmtosls.txt <==
iter cumback
1 0
2 0
3 0
4 0
5 2
6 2
7 2
8 2
9 2
10 2
11 2
12 2
13 2
14 2
15 4
16 4
17 4
18 4
19 4
20 4
21 4
22 4
23 4
24 6
25 6
26 6
27 6
28 6
29 6
30 6
31 6
32 6
33 6
34 6
35 6
36 6
37 6
38 6
39 6
40 6
41 7
42 8
43 8
44 8
45 8
46 8
47 8
48 8
49 8
50 8
51 8
52 8
53 8
54 8
55 8
56 8
57 8
58 8
59 8
60 8
61 9
62 9
63 9
64 9
65 9
66 9
67 9
68 9
69 9
70 9
71 9
72 9
73 9
74 9
75 9
76 9
77 9
78 9
79 10
80 10
81 10
82 10
83 10
84 10
85 10
86 10
87 10
88 10
89 10
90 10
91 10
92 10
93 10
94 10
95 10
96 10
97 10
98 10
99 10
100 10
101 10
102 10
103 10
104 10
105 10
106 10
107 10
108 10
109 10
110 10
111 11
112 11
113 11
114 11
115 11
116 11
117 11
118 11
119 11
120 11
121 11
122 11
123 11
124 11
125 11
126 11
127 11
128 11
129 11
130 11
131 11
132 11
133 11
134 11
135 11
136 11
137 11
138 11
139 12
140 12
141 12
142 12
143 12
144 12
145 12
146 12
147 12
148 12
149 12
150 12
151 12
152 12
153 12
154 12
155 12
156 12
157 12
158 12
159 12
160 12
161 12
162 12
163 12
164 12
165 12
166 12
167 12
168 12
169 12
170 12
171 12
172 12
173 12
174 12
175 12
176 12
177 12
178 12
179 12
180 12
181 12
182 12
183 12
184 12
185 12
186 12
187 12
188 12
189 12
190 12
191 12
192 12
193 12
194 12
195 12
196 12
197 14
198 14
199 14
200 14
201 14
202 14
203 14
204 14
205 14
206 14
207 14
208 14
209 14
210 14
211 14
212 14
213 14
214 14
215 14
216 14
217 14
218 14
219 14
220 14
221 14
222 14
223 14
224 14
225 14
226 14
227 14
228 14
229 14
230 14
231 14
232 14
233 14
234 14
235 14
236 14
237 14
238 14
239 14
240 14
241 14
242 14
243 14
244 14
245 14
246 14
247 14
248 14
249 14
250 14
251 14
252 14
253 14
254 14
255 14
256 14
257 14
258 14
259 14
260 14
261 14
262 14
263 14
264 14
265 14
266 14
267 14
268 14
269 14
270 14
271 14
272 14
273 14
274 14
275 14
276 14
277 14
278 14
279 14
280 14
281 14
282 14
283 14
284 14
285 14
286 14
287 14
288 14
289 14
290 14
291 14
292 14
293 14
294 14
295 14
296 14
297 14
298 14
299 14
300 14
301 14
302 14
303 14
304 14
305 14
306 14
307 14
308 14
309 15
310 15
311 15
312 15
313 15
314 15
315 15
316 15
317 15
318 15
319 15
320 15
321 15
322 15
323 15
324 15
325 15
326 15
327 15
328 15
329 15
330 15
331 15
332 15
333 15
334 15
335 15
336 15
337 15
338 15
339 15
340 15
341 15
342 15
343 15
344 15
345 15
346 15
347 15
348 15
349 15
350 15
351 15
352 15
353 15
354 15
355 15
356 15
357 15
358 15
359 15
360 15
361 15
362 15
363 15
364 15
365 15
366 15
367 15
368 15
369 15
370 15
371 15
372 15
373 15
374 15
375 15
376 15
377 15
378 15
379 15
380 15
381 15
382 15
383 15
384 15
385 15
386 15
387 15
388 15
389 15
390 15
391 15
392 15
393 15
394 15
395 15
396 15
397 15
398 15
399 15
400 15
401 15
402 15
403 15
404 15
405 15
406 15
407 15
408 15
409 15
410 16
411 16
412 16
413 16
414 16
415 16
416 16
417 16
418 16
419 16
420 16
421 16
422 16
423 16
424 16
425 16
426 16
427 16
428 16
429 16
430 16
431 16
432 16
433 16
434 16
435 16
436 16
437 16
438 16
439 16
440 16
441 16
442 16
443 16
444 16
445 16
446 16
447 16
448 16
449 16
450 16
451 16
452 16
453 16
454 16
455 16
456 16
457 16
458 16
459 16
460 16
461 16
462 16
463 16
464 16
465 16
466 16
467 16
468 16
469 16
470 16
471 16
472 16
473 16
474 16
475 16
476 16
477 16
478 16
479 16
480 16
481 16
482 16
483 16
484 16
485 16
486 16
487 16
488 16
489 16
490 16
491 16
492 16
493 16
494 16
495 16
496 16
497 16
498 16
499 16
500 16
501 16
502 16
503 16
504 16
505 16
506 16
507 16
508 16
509 16
510 16
511 16
512 16
513 16
514 16
515 16
516 16
517 16
518 16
519 16
520 16
521 16
522 16
523 16
524 16
525 16
526 16
527 16
528 16
529 16
530 16
531 16
532 16
533 16
534 16
535 16
536 16
537 16
538 17
539 17
540 17
541 17
542 17
543 17
544 17
545 17
546 17
547 17
548 17
549 17
550 17
551 17
552 17
553 17
554 17
555 17
556 17
557 17
558 17
559 17
560 17
561 17
562 17
563 17
564 17
565 17
566 17
567 17
568 17
569 17
570 17
571 17
572 17
573 17
574 17
575 17
576 17
577 17
578 17
579 17
580 17
581 17
582 17
583 17
584 17
585 17
586 17
587 17
588 17
589 17
590 17
591 17
592 17
593 17
594 17
595 17
596 17
597 17
598 17
599 17
600 17
601 17
602 17
603 17
604 17
605 17
606 17
607 17
608 17
609 17
610 17
611 17
612 17
613 17
614 17
615 17
616 17
617 17
618 17
619 17
620 17
621 17
622 17
623 17
624 17
625 17
626 17
627 17
628 17
629 17
630 17
631 17
632 17
633 17
634 17
635 17
636 17
637 17
638 17
639 17
640 17
641 17
642 17
643 17
644 17
645 17
646 17
647 17
648 17
649 17
650 17
651 17
652 17
653 17
654 17
655 17
656 17
657 17
658 17
659 17
660 17
661 17
662 17
663 17
664 17
665 17
666 17
667 17
668 17
669 17
670 17
671 17
672 17
673 17
674 17
675 17
676 17
677 17
678 17
679 17
680 17
681 17
682 17
683 17
684 17
685 17
686 17
687 17
688 17
689 17
690 17
691 17
692 17
693 17
694 17
695 17
696 17
697 17
698 17
699 17
700 17
701 17
702 17
703 17
704 18
705 18
706 18
707 18
708 18
709 18
710 18
711 18
712 18
713 18
714 18
715 18
716 18
717 18
718 18
719 18
720 18
721 18
722 18
723 18
724 18
725 18
726 18
727 18
728 18
729 18
730 18
731 18
732 18
733 18
734 18
735 18
736 18
737 18
738 18
739 18
740 18
741 18
742 18
743 18
744 18
745 18
746 18
747 18
748 18
749 18
750 18
751 18
752 18
753 18
754 18
755 18
756 18
757 18
758 18
759 18
760 18
761 18
762 18
763 18
764 18
765 18
766 18
767 18
768 18
769 18
770 18
771 18
772 18
773 18
774 18
775 18
776 18
777 18
778 18
779 18
780 18
781 18
782 18
783 18
784 18
785 18
786 18
787 18
788 18
789 18
790 18
791 18
792 18
793 18
794 18
795 18
796 18
797 18
798 18
799 18
800 18
801 18
802 18
803 18
804 18
805 18
806 18
807 18
808 18
809 18
810 18
811 18
812 18
813 18
814 18
815 18
816 18
817 18
818 18
819 18
820 18
821 18
822 18
823 18
824 18
825 18
826 18
827 18
828 18
829 18
830 18
831 18
832 18
833 18
834 18
835 18
836 18
837 18
838 18
839 18
840 18
841 18
842 18
843 18
844 18
845 18
846 18
847 18
848 18
849 18
850 18
851 18
852 18
853 18
854 18
855 18
856 18
857 18
858 18
859 18
860 18
861 18
862 18
863 18
864 18
865 18
866 18
867 18
868 18
869 18
870 18
871 18
872 18
873 18
874 18
875 18
876 18
877 18
878 18
879 18
880 18
881 18
882 18
883 18
884 18
885 18
886 18
887 18
888 18
889 18
890 18
891 18
892 18
893 18
894 18
895 18
896 18
897 18
898 18
899 18
900 18
901 18
902 18
903 18
904 18
905 18
906 18
907 18
908 18
909 18
910 18
911 18
912 18
913 18
914 18
915 18
916 18
917 18
918 18
919 18
920 18
921 18
922 18
923 18
924 18
925 18
926 18
927 18
928 18
929 18
930 18
931 18
932 18
933 18
934 18
935 18
936 18
937 18
938 18
939 18
940 18
941 19
942 19
943 19
944 19
945 19
946 19
947 19
948 19
949 19
950 19
951 19
952 19
953 19
954 19
955 19
956 19
957 19
958 19
959 19
960 19
961 19
962 19
963 19
964 19
965 19
966 19
967 19
968 19
969 19
970 19
971 19
972 19
973 19
974 19
975 19
976 19
977 19
978 19
979 19
980 19
981 19
982 19
983 19
984 19
985 19
986 19
987 19
988 19
989 19
990 19
991 19
992 19
993 19
994 19
995 19
996 19
997 19
998 19
999 19
1000 19
1001 19
1002 19
1003 19
1004 19
1005 19
1006 19
1007 19
1008 19
1009 19
1010 19
1011 19
1012 19
1013 19
1014 19
1015 19
1016 19
1017 19
1018 19
1019 19
1020 19
1021 19
1022 19
1023 19
1024 19
1025 19
1026 19
1027 19
1028 19
1029 19
1030 19
1031 19
1032 19
1033 19
1034 19
1035 19
1036 19
1037 19
1038 19
1039 19
1040 19
1041 19
1042 19
1043 19
1044 19
1045 19
1046 19
1047 19
1048 19
1049 19
1050 19
1051 19
1052 19
1053 19
1054 19
1055 19
1056 19
1057 19
1058 19
1059 19
1060 19
1061 19
1062 19
1063 19
1064 19
1065 19
1066 19
1067 19
1068 19
1069 19
1070 19
1071 19
1072 19
1073 19
1074 19
1075 19
1076 19
1077 19
1078 19
1079 19
1080 19
1081 19
1082 19
1083 19
1084 19
1085 19
1086 19
1087 19
1088 19
1089 19
1090 19
1091 19
1092 19
1093 19
1094 19
1095 19
1096 19
1097 19
1098 19
1099 19
1100 19
1101 19
1102 19
1103 19
1104 19
1105 19
1106 19
1107 19
1108 19
1109 19
1110 19
1111 19
1112 19
1113 19
1114 19
1115 19
1116 19
1117 19
1118 19
1119 19
1120 19
1121 19
1122 19
1123 19
1124 19
1125 19
1126 19
1127 19
1128 19
1129 19
1130 19
1131 19
1132 19
1133 19
1134 19
1135 19
1136 19
1137 19
1138 19
1139 19
1140 19
1141 19
1142 19
1143 19
1144 19
1145 19
1146 19
1147 19
1148 19
1149 19
1150 19
1151 19
1152 19
1153 19
1154 19
1155 19
1156 19
1157 19
1158 19
1159 19
1160 19
1161 19
1162 19
1163 19
1164 19
1165 19
1166 19
1167 19
1168 19
1169 19
1170 19
1171 19
1172 19
1173 19
1174 19
1175 19
1176 19
1177 19
1178 19
1179 19
1180 19
1181 19
1182 19
1183 19
1184 19
1185 19
1186 19
1187 19
1188 19
1189 19
1190 19
1191 19
1192 19
1193 19
1194 19
1195 19
1196 19
1197 19
1198 19
1199 19
1200 19
1201 19
1202 19
1203 19
1204 19
1205 19
1206 19
1207 19
1208 19
1209 19
1210 19
1211 19
1212 19
1213 19
1214 19
1215 19
1216 19
1217 19
1218 19
1219 19
1220 19
1221 19
1222 19
1223 19
1224 19
1225 19
1226 19
1227 19
1228 19
1229 19
1230 19
1231 19
1232 19
1233 19
1234 19
1235 19
1236 19
1237 19
1238 19
1239 19
1240 19
1241 19
1242 19
1243 19
1244 19
1245 19
1246 19
1247 19
1248 19
1249 19
1250 19
1251 19
1252 19
1253 19
1254 19
1255 19
1256 19
1257 19
1258 19
1259 19
1260 19
1261 19
1262 19
1263 19
1264 19
1265 19
1266 19
1267 19
1268 19
1269 19
1270 19
1271 19
1272 19
1273 19
1274 19
1275 19
1276 19
1277 19
1278 19
1279 19
1280 20
1281 20
1282 20
1283 20
1284 20
1285 20
1286 20
1287 20
1288 20
1289 20
1290 20
1291 20
1292 20
1293 20
1294 20
1295 20
1296 20
1297 20
1298 20
1299 20
1300 20
1301 20
1302 20
1303 20
1304 20
1305 20
1306 20
1307 20
1308 20
1309 20
1310 20
1311 20
1312 20
1313 20
1314 20
1315 20
1316 20
1317 20
1318 20
1319 20
1320 20
1321 20
1322 20
1323 20
1324 20
1325 20
1326 20
1327 20
1328 20
1329 20
1330 20
1331 20
1332 20
1333 20
1334 20
1335 20
1336 20
1337 20
1338 20
1339 20
1340 20
1341 20
1342 20
1343 20
1344 20
1345 20
1346 20
1347 20
1348 20
1349 20
1350 20
1351 20
1352 20
1353 20
1354 20
1355 20
1356 20
1357 20
1358 20
1359 20
1360 20
1361 20
1362 20
1363 20
1364 20
1365 20
1366 20
1367 20
1368 20
1369 20
1370 20
1371 20
1372 20
1373 20
1374 20
1375 20
1376 20
1377 20
1378 20
1379 20
1380 20
1381 20
1382 20
1383 20
1384 20
1385 20
1386 20
1387 20
1388 20
1389 20
1390 20
1391 20
1392 20
1393 20
1394 20
1395 20
1396 20
1397 20
1398 20
1399 20
1400 20
1401 20
1402 20
1403 20
1404 20
1405 20
1406 20
1407 20
1408 20
1409 20
1410 20
1411 20
1412 20
1413 20
1414 20
1415 20
1416 20
1417 20
1418 20
1419 20
1420 20
1421 20
1422 20
1423 20
1424 20
1425 20
1426 20
1427 20
1428 20
1429 20
1430 20
1431 20
1432 20
1433 20
1434 20
1435 20
1436 20
1437 20
1438 20
1439 20
1440 20
1441 20
1442 20
1443 20
1444 20
1445 20
1446 20
1447 20
1448 20
1449 20
1450 20
1451 20
1452 20
1453 20
1454 20
1455 20
1456 20
1457 20
1458 20
1459 20
1460 20
1461 20
1462 20
1463 20
1464 20
1465 20
1466 20
1467 20
1468 20
1469 20
1470 20
1471 20
1472 20
1473 20
1474 20
1475 20
1476 20
1477 20
1478 20
1479 20
1480 20
1481 20
1482 20
1483 20
1484 20
1485 20
1486 20
1487 20
1488 20
1489 20
1490 20
1491 20
1492 20
1493 20
1494 20
1495 20
1496 20
1497 20
1498 20
1499 20
1500 20
1501 20
1502 20
1503 20
1504 20
1505 20
1506 20
1507 20
1508 20
1509 20
1510 20
1511 20
1512 20
1513 20
1514 20
1515 20
1516 20
1517 20
1518 20
1519 20
1520 20
1521 20
1522 20
1523 20
1524 20
1525 20
1526 20
1527 20
1528 20
1529 20
1530 20
1531 20
1532 20
1533 20
1534 20
1535 20
1536 20
1537 20
1538 20
1539 20
1540 20
1541 20
1542 20
1543 20
1544 20
1545 20
1546 20
1547 20
1548 20
1549 20
1550 20
1551 20
1552 20
1553 20
1554 20
1555 20
1556 20
1557 20
1558 20
1559 20
1560 20
1561 20
1562 20
1563 20
1564 20
1565 20
1566 20
1567 20
1568 20
1569 20
1570 20
1571 20
1572 20
1573 20
1574 20
1575 20
1576 20
1577 20
1578 20
1579 20
1580 20
1581 20
1582 20
1583 20
1584 20
1585 20
1586 20
1587 20
1588 20
1589 20
1590 20
1591 20
1592 20
1593 20
1594 20
1595 20
1596 20
1597 20
1598 20
1599 20
1600 20
1601 20
1602 20
1603 20
1604 20
1605 20
1606 20
1607 20
1608 20
1609 20
1610 20
1611 20
1612 20
1613 20
1614 20
1615 20
1616 20
1617 20
1618 20
1619 20
1620 20
1621 20
1622 20
1623 20
1624 20
1625 20
1626 20
1627 20
1628 20
1629 20
1630 20
1631 20
1632 20
1633 20
1634 20
1635 20
1636 20
1637 20
1638 20
1639 20
1640 20
1641 20
1642 20
1643 20
1644 20
1645 20
1646 20
1647 20
1648 20
1649 20
1650 20
1651 20
1652 20
1653 20
1654 20
1655 20
1656 20
1657 20
1658 20
1659 20
1660 20
1661 20
1662 20
1663 20
1664 20
1665 20
1666 20
1667 20
1668 20
1669 20
1670 20
1671 20
1672 20
1673 20
1674 20
1675 20
1676 20
1677 20
1678 20
1679 20
1680 20
1681 20
1682 20
1683 20
1684 20
1685 20
1686 20
1687 20
1688 20
1689 20
1690 20
1691 20
1692 20
1693 20
1694 20
1695 20
1696 20
1697 20
1698 20
1699 20
1700 20
1701 20
1702 20
1703 20
1704 20
1705 20
1706 20
1707 20
1708 20
1709 20
1710 20
1711 20
1712 20
1713 20
1714 20
1715 20
1716 20
1717 20
1718 20
1719 20
1720 20
1721 20
1722 20
1723 20
1724 20
1725 20
1726 20
1727 20
1728 20
1729 20
1730 20
1731 20
1732 20
1733 20
1734 20
1735 20
1736 20
1737 20
1738 20
1739 20
1740 20
1741 20
1742 20
1743 20
1744 20
1745 20
1746 20
1747 20
1748 20
1749 20
1750 20
1751 20
1752 20
1753 20
1754 20
1755 20
1756 20
1757 20
1758 20
1759 20
1760 20
1761 20
1762 20
1763 20
1764 20
1765 21
1766 21
1767 21
1768 21
1769 21
1770 21
1771 21
1772 21
1773 21
1774 21
1775 21
1776 21
1777 21
1778 21
1779 21
1780 21
1781 21
1782 21
1783 21
1784 21
1785 21
1786 21
1787 21
1788 21
1789 21
1790 21
1791 21
1792 21
1793 21
1794 21
1795 21
1796 21
1797 21
1798 21
1799 21
1800 21
1801 21
1802 21
1803 21
1804 21
1805 21
1806 21
1807 21
1808 21
1809 21
1810 21
1811 21
1812 21
1813 21
1814 21
1815 21
1816 21
1817 21
1818 21
1819 21
1820 21
1821 21
1822 21
1823 21
1824 21
1825 21
1826 21
1827 21
1828 21
1829 21
1830 21
1831 21
1832 21
1833 21
1834 21
1835 21
1836 21
1837 21
1838 21
1839 21
1840 21
1841 21
1842 21
1843 21
1844 21
1845 21
1846 21
1847 21
1848 21
1849 21
1850 21
1851 21
1852 21
1853 21
1854 21
1855 21
1856 21
1857 21
1858 21
1859 21
1860 21
1861 21
1862 21
1863 21
1864 21
1865 21
1866 21
1867 21
1868 21
1869 21
1870 21
1871 21
1872 21
1873 21
1874 21
1875 21
1876 21
1877 21
1878 21
1879 21
1880 21
1881 21
1882 21
1883 21
1884 21
1885 21
1886 21
1887 21
1888 21
1889 21
1890 21
1891 21
1892 21
1893 21
1894 21
1895 21
1896 21
1897 21
1898 21
1899 21
1900 21
1901 21
1902 21
1903 21
1904 21
1905 21
1906 21
1907 21
1908 21
1909 21
1910 21
1911 21
1912 21
1913 21
1914 21
1915 21
1916 21
1917 21
1918 21
1919 21
1920 21
1921 21
1922 21
1923 21
1924 21
1925 21
1926 21
1927 21
1928 21
1929 21
1930 21
1931 21
1932 21
1933 21
1934 21
1935 21
1936 21
1937 21
1938 21
1939 21
1940 21
1941 21
1942 21
1943 21
1944 21
1945 21
1946 21
1947 21
1948 21
1949 21
1950 21
1951 21
1952 21
1953 21
1954 21
1955 21
1956 21
1957 21
1958 21
1959 21
1960 21
1961 21
1962 21
1963 21
1964 21
1965 21
1966 21
1967 21
1968 21
1969 21
1970 21
1971 21
1972 21
1973 21
1974 21
1975 21
1976 21
1977 21
1978 21
1979 21
1980 21
1981 21
1982 21
1983 21
1984 21
1985 21
1986 21
1987 21
1988 21
1989 21
1990 21
1991 21
1992 21
1993 21
1994 21
1995 21
1996 21
1997 21
1998 21
1999 21
2000 21
2001 21
2002 21
2003 21
2004 21
2005 21
2006 21
2007 21
2008 21
2009 21
2010 21
2011 21
2012 21
2013 21
2014 21
2015 21
2016 21
2017 21
2018 21
2019 21
2020 21
2021 21
2022 21
2023 21
2024 21
2025 21
2026 21
2027 21
2028 21
2029 21
2030 21
2031 21
2032 21
2033 21
2034 21
2035 21
2036 21
2037 21
2038 21
2039 21
2040 21
2041 21
2042 21
2043 21
2044 21
2045 21
2046 21
2047 21
2048 21
2049 21
2050 21
2051 21
2052 21
2053 21
2054 21
2055 21
2056 21
2057 21
2058 21
2059 21
2060 21
2061 21
2062 21
2063 21
2064 21
2065 21
2066 21
2067 21
2068 21
2069 21
2070 21
2071 21
2072 21
2073 21
2074 21
2075 21
2076 21
2077 21
2078 21
2079 21
2080 21
2081 21
2082 21
2083 21
2084 21
2085 21
2086 21
2087 21
2088 21
2089 21
2090 21
2091 21
2092 21
2093 21
2094 21
2095 21
2096 21
2097 21
2098 21
2099 21
2100 21
2101 21
2102 21
2103 21
2104 21
2105 21
2106 21
2107 21
2108 21
2109 21
2110 21
2111 21
2112 21
2113 21
2114 21
2115 21
2116 21
2117 21
2118 21
2119 21
2120 21
2121 21
2122 21
2123 21
2124 21
2125 21
2126 21
2127 21
2128 21
2129 21
2130 21
2131 21
2132 21
2133 21
2134 21
2135 21
2136 21
2137 21
2138 21
2139 21
2140 21
2141 21
2142 21
2143 21
2144 21
2145 21
2146 21
2147 21
2148 21
2149 21
2150 21
2151 21
2152 21
2153 21
2154 21
2155 21
2156 21
2157 21
2158 21
2159 21
2160 21
2161 21
2162 21
2163 21
2164 21
2165 21
2166 21
2167 21
2168 21
2169 21
2170 21
2171 21
2172 21
2173 21
2174 21
2175 21
2176 21
2177 21
2178 21
2179 21
2180 21
2181 21
2182 21
2183 21
2184 21
2185 21
2186 21
2187 21
2188 21
2189 21
2190 21
2191 21
2192 21
2193 21
2194 21
2195 21
2196 21
2197 21
2198 21
2199 21
2200 21
2201 21
2202 21
2203 21
2204 21
2205 21
2206 21
2207 21
2208 21
2209 21
2210 21
2211 21
2212 21
2213 21
2214 21
2215 21
2216 21
2217 21
2218 21
2219 21
2220 21
2221 21
2222 21
2223 21
2224 21
2225 21
2226 21
2227 21
2228 21
2229 21
2230 21
2231 21
2232 21
2233 21
2234 21
2235 21
2236 21
2237 21
2238 21
2239 21
2240 21
2241 21
2242 21
2243 21
2244 21
2245 21
2246 21
2247 21
2248 21
2249 21
2250 21
2251 21
2252 21
2253 21
2254 21
2255 21
2256 21
2257 21
2258 21
2259 21
2260 21
2261 21
2262 21
2263 21
2264 21
2265 21
2266 21
2267 21
2268 21
2269 21
2270 21
2271 21
2272 21
2273 21
2274 21
2275 21
2276 21
2277 21
2278 21
2279 21
2280 21
2281 21
2282 21
2283 21
2284 21
2285 21
2286 21
2287 21
2288 21
2289 21
2290 21
2291 21
2292 21
2293 21
2294 21
2295 21
2296 21
2297 21
2298 21
2299 21
2300 21
2301 21
2302 21
2303 21
2304 21
2305 21
2306 21
2307 21
2308 21
2309 21
2310 21
2311 21
2312 21
2313 21
2314 21
2315 21
2316 21
2317 21
2318 21
2319 21
2320 21
2321 21
2322 21
2323 21
2324 21
2325 21
2326 21
2327 21
2328 21
2329 21
2330 21
2331 21
2332 21
2333 21
2334 21
2335 21
2336 21
2337 21
2338 21
2339 21
2340 21
2341 21
2342 21
2343 21
2344 21
2345 21
2346 21
2347 21
2348 21
2349 21
2350 21
2351 21
2352 21
2353 21
2354 21
2355 21
2356 21
2357 21
2358 21
2359 21
2360 21
2361 21
2362 21
2363 21
2364 21
2365 21
2366 21
2367 21
2368 21
2369 21
2370 21
2371 21
2372 21
2373 21
2374 21
2375 21
2376 21
2377 21
2378 21
2379 21
2380 21
2381 21
2382 21
2383 21
2384 21
2385 21
2386 21
2387 21
2388 21
2389 21
2390 21
2391 21
2392 21
2393 21
2394 21
2395 21
2396 21
2397 21
2398 21
2399 21
2400 21
2401 21
2402 21
2403 21
2404 21
2405 21
2406 21
2407 21
2408 21
2409 21
2410 21
2411 21
2412 21
2413 21
2414 21
2415 21
2416 21
2417 21
2418 21
2419 21
2420 21
2421 21
2422 21
2423 21
2424 21
2425 21
2426 21
2427 21
2428 21
2429 21
2430 21
2431 21
2432 21
2433 21
2434 21
2435 21
2436 21
2437 21
2438 21
2439 21
2440 21
2441 21
2442 21
2443 21
2444 21
2445 21
2446 21
2447 21
2448 21
2449 21
2450 21
2451 21
2452 21
2453 21
2454 21
2455 21
2456 21
2457 21
2458 21
2459 21
2460 21
2461 21
2462 21
2463 21
2464 21
2465 21
2466 21
2467 21
2468 21
2469 21
2470 21
2471 21
2472 21
2473 21
2474 21
2475 21
2476 22
2477 22
2478 22
2479 22
2480 22
2481 22
2482 22
2483 22
2484 22
2485 22
2486 22
2487 22
2488 22
2489 22
2490 22
2491 22
2492 22
2493 22
2494 22
2495 22
2496 22
2497 22
2498 22
2499 22
2500 22
2501 22
2502 22
2503 22
2504 22
2505 22
2506 22
2507 22
2508 22
2509 22
2510 22
2511 22
2512 22
2513 22
2514 22
2515 22
2516 22
2517 22
2518 22
2519 22
2520 22
2521 22
2522 22
2523 22
2524 22
2525 22
2526 22
2527 22
2528 22
2529 22
2530 22
2531 22
2532 22
2533 22
2534 22
2535 22
2536 22
2537 22
2538 22
2539 22
2540 22
2541 22
2542 22
2543 22
2544 22
2545 22
2546 22
2547 22
2548 22
2549 22
2550 22
2551 22
2552 22
2553 22
2554 22
2555 22
2556 22
2557 22
2558 22
2559 22
2560 22
2561 22
2562 22
2563 22
2564 22
2565 22
2566 22
2567 22
2568 22
2569 22
2570 22
2571 22
2572 22
2573 22
2574 22
2575 22
2576 22
2577 22
2578 22
2579 22
2580 22
2581 22
2582 22
2583 22
2584 22
2585 22
2586 22
2587 22
2588 22
2589 22
2590 22
2591 22
2592 22
2593 22
2594 22
2595 22
2596 22
2597 22
2598 22
2599 22
2600 22
2601 22
2602 22
2603 22
2604 22
2605 22
2606 22
2607 22
2608 22
2609 22
2610 22
2611 22
2612 22
2613 22
2614 22
2615 22
2616 22
2617 22
2618 22
2619 22
2620 22
2621 22
2622 22
2623 22
2624 22
2625 22
2626 22
2627 22
2628 22
2629 22
2630 22
2631 22
2632 22
2633 22
2634 22
2635 22
2636 22
2637 22
2638 22
2639 22
2640 22
2641 22
2642 22
2643 22
2644 22
2645 22
2646 22
2647 22
2648 22
2649 22
2650 22
2651 22
2652 22
2653 22
2654 22
2655 22
2656 22
2657 22
2658 22
2659 22
2660 22
2661 22
2662 22
2663 22
2664 22
2665 22
2666 22
2667 22
2668 22
2669 22
2670 22
2671 22
2672 22
2673 22
2674 22
2675 22
2676 22
2677 22
2678 22
2679 22
2680 22
2681 22
2682 22
2683 22
2684 22
2685 22
2686 22
2687 22
2688 22
2689 22
2690 22
2691 22
2692 22
2693 22
2694 22
2695 22
2696 22
2697 22
2698 22
2699 22
2700 22
2701 22
2702 22
2703 22
2704 22
2705 22
2706 22
2707 22
2708 22
2709 22
2710 22
2711 22
2712 22
2713 22
2714 22
2715 22
2716 22
2717 22
2718 22
2719 22
2720 22
2721 22
2722 22
2723 22
2724 22
2725 22
2726 22
2727 22
2728 22
2729 22
2730 22
2731 22
2732 22
2733 22
2734 22
2735 22
2736 22
2737 22
2738 22
2739 22
2740 22
2741 22
2742 22
2743 22
2744 22
2745 22
2746 22
2747 22
2748 22
2749 22
2750 22
2751 22
2752 22
2753 22
2754 22
2755 22
2756 22
2757 22
2758 22
2759 22
2760 22
2761 22
2762 22
2763 22
2764 22
2765 22
2766 22
2767 22
2768 22
2769 22
2770 22
2771 22
2772 22
2773 22
2774 22
2775 22
2776 22
2777 22
2778 22
2779 22
2780 22
2781 22
2782 22
2783 22
2784 22
2785 22
2786 22
2787 22
2788 22
2789 22
2790 22
2791 22
2792 22
2793 22
2794 22
2795 22
2796 22
2797 22
2798 22
2799 22
2800 22
2801 22
2802 22
2803 22
2804 22
2805 22
2806 22
2807 22
2808 22
2809 22
2810 22
2811 22
2812 22
2813 22
2814 22
2815 22
2816 22
2817 22
2818 22
2819 22
2820 22
2821 22
2822 22
2823 22
2824 22
2825 22
2826 22
2827 22
2828 22
2829 22
2830 22
2831 22
2832 22
2833 22
2834 22
2835 22
2836 22
2837 22
2838 22
2839 22
2840 22
2841 22
2842 22
2843 22
2844 22
2845 22
2846 22
2847 22
2848 22
2849 22
2850 22
2851 22
2852 22
2853 22
2854 22
2855 22
2856 22
2857 22
2858 22
2859 22
2860 22
2861 22
2862 22
2863 22
2864 22
2865 22
2866 22
2867 22
2868 22
2869 22
2870 22
2871 22
2872 22
2873 22
2874 22
2875 22
2876 22
2877 22
2878 22
2879 22
2880 22
2881 22
2882 22
2883 22
2884 22
2885 22
2886 22
2887 22
2888 22
2889 22
2890 22
2891 22
2892 22
2893 22
2894 22
2895 22
2896 22
2897 22
2898 22
2899 22
2900 22
2901 22
2902 22
2903 22
2904 22
2905 22
2906 22
2907 22
2908 22
2909 22
2910 22
2911 22
2912 22
2913 22
2914 22
2915 22
2916 22
2917 22
2918 22
2919 22
2920 22
2921 22
2922 22
2923 22
2924 22
2925 22
2926 22
2927 22
2928 22
2929 22
2930 22
2931 22
2932 22
2933 22
2934 22
2935 22
2936 22
2937 22
2938 22
2939 22
2940 22
2941 22
2942 22
2943 22
2944 22
2945 22
2946 22
2947 22
2948 22
2949 22
2950 22
2951 22
2952 22
2953 22
2954 22
2955 22
2956 22
2957 22
2958 22
2959 22
2960 22
2961 22
2962 22
2963 22
2964 22
2965 22
2966 22
2967 22
2968 22
2969 22
2970 22
2971 22
2972 22
2973 22
2974 22
2975 22
2976 22
2977 22
2978 22
2979 22
2980 22
2981 22
2982 22
2983 22
2984 22
2985 22
2986 22
2987 22
2988 22
2989 22
2990 22
2991 22
2992 22
2993 22
2994 22
2995 22
2996 22
2997 22
2998 22
2999 22
3000 22

